Stochastic and a posteriori optimization to mitigate coil manufacturing errors in stellarator design

It was recently shown in [Wechsung et. al., Proc. Natl. Acad. Sci. USA, 2022] that there exist electromagnetic coils that generate magnetic fields which are excellent approximations to quasi-symmetric fields and have very good particle confinement properties. Using a Gaussian process based model for coil perturbations, we investigate the impact of manufacturing errors on the performance of these coils. We show that even fairly small errors result in noticeable performance degradation. While stochastic optimization yields minor improvements, it is not able to mitigate these errors significantly. As an alternative to stochastic optimization, we then formulate a new optimization problem for computing optimal adjustments of the coil positions and currents without changing the shapes of the coil. These a-posteriori adjustments are able to reduce the impact of coil errors by an order of magnitude, providing a new perspective for dealing with manufacturing tolerances in stellarator design.

==> plots/alpha.txt <==
ts,QA_18_Det_Exact,QA_20_Det_Exact,QA_22_Det_Exact,QA_24_Det_Exact,QAWell_18_Det_Exact,QAWell_20_Det_Exact,QAWell_22_Det_Exact,QAWell_24_Det_Exact,QADet24,QADet24_1,QADet24_2,QADet24_3,QAStoch24,QADet22,QAStoch22,QADet20,QAStoch20,QADet18,QAStoch18,QAwDet24,QAwDet24_1,QAwDet24_2,QAwDet24_3,QAwStoch24,QAwDet22,QAwStoch22,QAwDet20,QAwStoch20,QAwDet18,QAwStoch18
1.000000000000000082e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.051022769134013492e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.104648861238127390e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.161011105059231159e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.220249106634691764e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.282509595088499713e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.347946786070854492e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.416722763741483169e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.489007882242763263e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.564981187657161929e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.644830861494067650e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.728754686804576037e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.816960538078749680e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
1.909666896138750657e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.007103389303306203e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.109511362163820462e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.217144473381083201e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.330269323983159941e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.449166117720821145e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.574129355116138554e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.705468562923310833e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.843509060808677990e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
2.988592767148788476e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.141079045942603580e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.301345596935412901e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.469789391159440781e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.646827654208210473e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.832898899680411254e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.028464015352819106e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.234007404772838239e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.450038187098266125e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.510416666666667389e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.677091458156114746e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.953125000000000000e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00
4.915729615844280522e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.906250000000000000e-03,4.557291666666666956e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.510416666666667389e-04,6.510416666666667389e-04
5.166543753158725548e-05,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.499999999999999944e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.302083333333333478e-03,0.000000000000000000e+00,1.497395833333333218e-02,1.041666666666666782e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.367187499999999827e-02,1.302083333333333391e-02
5.430155122296922060e-05,5.000000000000000104e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.499999999999999639e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.510416666666667389e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.510416666666667389e-04,6.510416666666667389e-04,5.208333333333333912e-03,6.510416666666667389e-04,2.473958333333331830e-02,1.757812499999999306e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.776041666666663660e-02,3.776041666666663660e-02
5.707216673463758321e-05,5.000000000000000104e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.999999999999999278e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.255208333333333478e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.604166666666666956e-03,6.510416666666666956e-03,3.906250000000000000e-03,1.106770833333333391e-02,7.812500000000000000e-03,3.124999999999998612e-02,2.929687499999997571e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.966145833333331483e-02,7.291666666666665741e-02
5.998414672191679551e-05,1.000000000000000021e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,9.500000000000000111e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.041666666666666782e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.812500000000000000e-03,1.367187499999999827e-02,9.765625000000000000e-03,1.953124999999998959e-02,1.497395833333332871e-02,4.231770833333329401e-02,4.166666666666662272e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,9.635416666666667129e-02,9.765625000000006939e-02
6.304470399180994418e-05,2.000000000000000042e-02,5.000000000000000104e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.199999999999999956e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.497395833333333218e-02,6.510416666666667389e-04,0.000000000000000000e+00,0.000000000000000000e+00,1.171875000000000173e-02,2.213541666666665395e-02,1.432291666666666435e-02,2.604166666666665048e-02,2.343749999999998612e-02,4.947916666666662966e-02,5.078124999999994449e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.197916666666667407e-01,1.178385416666666713e-01
6.626141936870613800e-05,2.000000000000000042e-02,1.000000000000000021e-02,5.000000000000000104e-03,0.000000000000000000e+00,1.499999999999999944e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.148437499999998959e-02,1.953125000000000000e-03,6.510416666666667389e-04,6.510416666666667389e-04,1.692708333333332871e-02,2.734374999999997918e-02,1.888020833333332871e-02,3.320312499999998612e-02,2.864583333333331136e-02,5.533854166666665741e-02,6.119791666666663660e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.477864583333332871e-01,1.386718750000000278e-01
6.964226047164767707e-05,2.500000000000000139e-02,1.499999999999999944e-02,5.000000000000000104e-03,0.000000000000000000e+00,1.900000000000000022e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.473958333333331830e-02,3.906250000000000000e-03,2.604166666666666956e-03,1.302083333333333478e-03,1.822916666666666088e-02,3.255208333333330789e-02,2.148437499999998959e-02,4.231770833333330095e-02,3.190104166666663660e-02,5.924479166666667129e-02,6.770833333333332871e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.510416666666667389e-04,0.000000000000000000e+00,1.764322916666666852e-01,1.601562500000000278e-01
7.319560144966324609e-05,2.500000000000000139e-02,2.500000000000000139e-02,2.000000000000000042e-02,1.000000000000000021e-02,2.200000000000000011e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.669270833333331483e-02,5.859375000000000867e-03,3.906250000000000000e-03,2.604166666666666956e-03,2.018229166666665741e-02,3.320312499999997224e-02,2.408854166666665395e-02,4.492187499999996531e-02,3.515624999999997224e-02,6.119791666666665741e-02,7.031250000000000000e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.510416666666667389e-04,0.000000000000000000e+00,1.966145833333333703e-01,1.848958333333333426e-01
7.693024372405466132e-05,2.999999999999999889e-02,2.500000000000000139e-02,2.000000000000000042e-02,1.000000000000000021e-02,2.449999999999999956e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.669270833333331483e-02,6.510416666666666956e-03,4.557291666666666956e-03,3.255208333333333478e-03,2.148437499999998959e-02,3.385416666666664354e-02,2.604166666666665048e-02,4.557291666666662966e-02,3.710937499999996531e-02,6.315104166666665741e-02,7.226562499999998612e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.510416666666667389e-04,0.000000000000000000e+00,2.265624999999999722e-01,2.174479166666667407e-01
8.085543778901049881e-05,3.499999999999999639e-02,2.500000000000000139e-02,2.000000000000000042e-02,1.000000000000000021e-02,2.600000000000000089e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.799479166666664701e-02,9.765625000000000000e-03,7.812500000000000000e-03,4.557291666666666956e-03,2.148437499999998959e-02,3.450520833333330789e-02,2.669270833333331483e-02,4.752604166666662966e-02,3.906249999999996531e-02,6.315104166666665741e-02,7.486979166666665741e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.302083333333333478e-03,0.000000000000000000e+00,2.558593750000000555e-01,2.408854166666667129e-01
8.498090612454859316e-05,3.499999999999999639e-02,2.999999999999999889e-02,2.000000000000000042e-02,1.000000000000000021e-02,2.949999999999999845e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.799479166666664701e-02,9.765625000000000000e-03,8.463541666666667823e-03,5.859375000000000867e-03,2.213541666666665395e-02,3.515624999999997224e-02,2.669270833333331483e-02,4.752604166666662966e-02,3.906249999999996531e-02,6.380208333333332871e-02,7.617187499999998612e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.302083333333333478e-03,0.000000000000000000e+00,2.923177083333335369e-01,2.675781250000000000e-01
8.931686727854070134e-05,3.499999999999999639e-02,2.999999999999999889e-02,2.000000000000000042e-02,1.499999999999999944e-02,3.250000000000000111e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.864583333333331136e-02,1.106770833333333391e-02,9.114583333333333912e-03,5.859375000000000867e-03,2.278645833333332177e-02,3.580729166666663660e-02,2.799479166666664701e-02,4.882812499999996531e-02,3.971354166666662966e-02,6.510416666666667129e-02,7.747395833333332871e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.953125000000000000e-03,0.000000000000000000e+00,3.164062500000002776e-01,2.838541666666667407e-01
9.387406117746680890e-05,3.499999999999999639e-02,2.999999999999999889e-02,2.000000000000000042e-02,1.499999999999999944e-02,3.599999999999999867e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.929687499999997224e-02,1.171875000000000173e-02,9.765625000000000000e-03,7.812500000000000000e-03,2.278645833333332177e-02,3.580729166666663660e-02,2.864583333333331136e-02,4.882812499999996531e-02,3.971354166666662966e-02,6.510416666666667129e-02,7.747395833333332871e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.953125000000000000e-03,0.000000000000000000e+00,3.385416666666668517e-01,3.092447916666667407e-01
9.866377572859694536e-05,3.499999999999999639e-02,2.999999999999999889e-02,2.000000000000000042e-02,1.499999999999999944e-02,3.899999999999999578e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.929687499999997224e-02,1.171875000000000173e-02,1.041666666666666782e-02,7.812500000000000000e-03,2.278645833333332177e-02,3.580729166666663660e-02,2.929687499999997571e-02,4.947916666666663660e-02,4.036458333333329401e-02,6.510416666666667129e-02,7.812499999999998612e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.953125000000000000e-03,0.000000000000000000e+00,3.613281250000000555e-01,3.261718750000001110e-01
1.036978747794870139e-04,3.499999999999999639e-02,2.999999999999999889e-02,2.000000000000000042e-02,1.499999999999999944e-02,4.149999999999999800e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.929687499999997224e-02,1.171875000000000173e-02,1.041666666666666782e-02,7.812500000000000000e-03,2.278645833333332177e-02,3.645833333333330095e-02,2.929687499999997571e-02,4.947916666666663660e-02,4.036458333333329401e-02,6.510416666666667129e-02,7.812499999999998612e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.604166666666666956e-03,0.000000000000000000e+00,3.828125000000001110e-01,3.535156250000001110e-01
1.089888275040486220e-04,3.499999999999999639e-02,2.999999999999999889e-02,2.000000000000000042e-02,1.499999999999999944e-02,4.400000000000000022e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.994791666666663660e-02,1.171875000000000173e-02,1.041666666666666782e-02,7.812500000000000000e-03,2.278645833333332177e-02,3.710937499999996531e-02,2.929687499999997571e-02,4.947916666666663660e-02,4.036458333333329401e-02,6.575520833333334259e-02,7.877604166666664354e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.604166666666666956e-03,0.000000000000000000e+00,4.114583333333333148e-01,3.782552083333335369e-01
1.145497392879742669e-04,3.499999999999999639e-02,2.999999999999999889e-02,2.000000000000000042e-02,1.499999999999999944e-02,4.550000000000000155e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.994791666666663660e-02,1.171875000000000173e-02,1.041666666666666782e-02,7.812500000000000000e-03,2.278645833333332177e-02,3.710937499999996531e-02,2.929687499999997571e-02,4.947916666666663660e-02,4.036458333333329401e-02,6.640625000000001388e-02,7.942708333333331483e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.604166666666666956e-03,0.000000000000000000e+00,4.374999999999999445e-01,4.010416666666667962e-01
1.203943841900260108e-04,3.499999999999999639e-02,2.999999999999999889e-02,2.000000000000000042e-02,1.499999999999999944e-02,4.799999999999999822e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.994791666666663660e-02,1.171875000000000173e-02,1.041666666666666782e-02,7.812500000000000000e-03,2.278645833333332177e-02,3.710937499999996531e-02,2.929687499999997571e-02,4.947916666666663660e-02,4.036458333333329401e-02,6.640625000000001388e-02,7.942708333333331483e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.604166666666666956e-03,0.000000000000000000e+00,4.596354166666666297e-01,4.192708333333334814e-01
1.265372390595852767e-04,3.499999999999999639e-02,2.999999999999999889e-02,2.000000000000000042e-02,1.499999999999999944e-02,5.100000000000000089e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.994791666666663660e-02,1.171875000000000173e-02,1.106770833333333391e-02,7.812500000000000000e-03,2.278645833333332177e-02,3.710937499999996531e-02,2.929687499999997571e-02,4.947916666666663660e-02,4.036458333333329401e-02,6.640625000000001388e-02,8.007812499999998612e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.604166666666666956e-03,0.000000000000000000e+00,4.921875000000000000e-01,4.407552083333333703e-01
1.329935193949778518e-04,3.499999999999999639e-02,2.999999999999999889e-02,2.000000000000000042e-02,1.499999999999999944e-02,5.349999999999999201e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.994791666666663660e-02,1.171875000000000173e-02,1.106770833333333391e-02,7.812500000000000000e-03,2.278645833333332177e-02,3.710937499999996531e-02,2.929687499999997571e-02,4.947916666666663660e-02,4.036458333333329401e-02,7.096354166666668517e-02,8.398437500000000000e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.906250000000000000e-03,0.000000000000000000e+00,5.305989583333331483e-01,4.654947916666666852e-01
1.397792170313875764e-04,3.499999999999999639e-02,2.999999999999999889e-02,2.000000000000000042e-02,1.499999999999999944e-02,5.599999999999999423e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.059895833333330095e-02,1.171875000000000173e-02,1.106770833333333391e-02,7.812500000000000000e-03,2.343749999999998612e-02,3.710937499999996531e-02,2.994791666666664354e-02,5.143229166666664354e-02,4.036458333333329401e-02,8.072916666666668517e-02,9.505208333333334259e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.906250000000000000e-03,0.000000000000000000e+00,5.566406249999998890e-01,4.960937500000001110e-01
1.469111397517130807e-04,3.499999999999999639e-02,2.999999999999999889e-02,2.000000000000000042e-02,1.499999999999999944e-02,6.049999999999999822e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.124999999999996877e-02,1.171875000000000173e-02,1.106770833333333391e-02,7.812500000000000000e-03,2.343749999999998612e-02,3.710937499999996531e-02,2.994791666666664354e-02,5.208333333333330789e-02,4.231770833333329401e-02,9.244791666666671293e-02,1.002604166666666990e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,5.208333333333333912e-03,0.000000000000000000e+00,5.917968749999996669e-01,5.319010416666664076e-01
1.544069529184795286e-04,3.499999999999999639e-02,2.999999999999999889e-02,2.000000000000000042e-02,1.499999999999999944e-02,6.250000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.190104166666663660e-02,1.171875000000000173e-02,1.106770833333333391e-02,7.812500000000000000e-03,2.473958333333331830e-02,3.841145833333330095e-02,3.190104166666664354e-02,5.598958333333332871e-02,4.752604166666661578e-02,1.041666666666666852e-01,1.074218750000000694e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,5.859375000000000867e-03,0.000000000000000000e+00,6.276041666666668517e-01,5.703125000000000000e-01
1.622852232299252628e-04,4.000000000000000083e-02,3.499999999999999639e-02,2.000000000000000042e-02,1.499999999999999944e-02,6.400000000000000133e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.971354166666662272e-02,1.171875000000000173e-02,1.106770833333333391e-02,7.812500000000000000e-03,3.190104166666664354e-02,4.622395833333329401e-02,3.906249999999996531e-02,6.575520833333334259e-02,5.598958333333330095e-02,1.152343749999999722e-01,1.191406250000000555e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.161458333333333044e-03,6.510416666666667389e-04,6.595052083333333703e-01,6.074218749999996669e-01
1.705654647086475573e-04,4.000000000000000083e-02,4.000000000000000083e-02,2.000000000000000042e-02,1.499999999999999944e-02,6.450000000000000178e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,5.208333333333330095e-02,1.302083333333333391e-02,1.171875000000000173e-02,7.812500000000000000e-03,4.296874999999996531e-02,5.598958333333331483e-02,5.403645833333332177e-02,8.528645833333337034e-02,7.226562500000001388e-02,1.334635416666666574e-01,1.347656250000001110e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,9.114583333333333912e-03,1.302083333333333478e-03,6.790364583333332593e-01,6.223958333333331483e-01
1.792681870367124309e-04,4.499999999999999833e-02,4.000000000000000083e-02,2.000000000000000042e-02,1.499999999999999944e-02,6.450000000000000178e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,5.859375000000000000e-02,1.367187499999999827e-02,1.236979166666666782e-02,8.463541666666667823e-03,4.947916666666662966e-02,6.380208333333332871e-02,5.924479166666665741e-02,8.984375000000004163e-02,8.333333333333338422e-02,1.406249999999999722e-01,1.425781250000001110e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,9.765625000000000000e-03,1.302083333333333478e-03,6.914062500000000000e-01,6.412760416666666297e-01
1.884149463569595418e-04,5.000000000000000278e-02,5.000000000000000278e-02,2.000000000000000042e-02,1.499999999999999944e-02,6.450000000000000178e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.380208333333335646e-02,1.367187499999999827e-02,1.236979166666666782e-02,8.463541666666667823e-03,5.078124999999997224e-02,6.705729166666667129e-02,6.315104166666667129e-02,9.635416666666671293e-02,8.658854166666672680e-02,1.484374999999999722e-01,1.464843750000001110e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.106770833333333391e-02,1.302083333333333478e-03,7.102864583333332593e-01,6.595052083333332593e-01
1.980283986663280266e-04,5.000000000000000278e-02,5.000000000000000278e-02,2.000000000000000042e-02,1.499999999999999944e-02,6.450000000000000178e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.445312500000002776e-02,1.562500000000000000e-02,1.432291666666666435e-02,9.114583333333333912e-03,5.403645833333330095e-02,6.770833333333335646e-02,6.510416666666668517e-02,9.830729166666669905e-02,8.919270833333337034e-02,1.503906249999999722e-01,1.549479166666667407e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.171875000000000173e-02,1.302083333333333478e-03,7.246093750000000000e-01,6.783854166666665186e-01
2.081323559334582226e-04,5.500000000000000028e-02,5.500000000000000028e-02,2.500000000000000139e-02,1.499999999999999944e-02,6.500000000000000222e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.770833333333334259e-02,1.627604166666666782e-02,1.562499999999999827e-02,9.765625000000000000e-03,5.533854166666662966e-02,6.901041666666667129e-02,6.705729166666668517e-02,1.009114583333333703e-01,9.049479166666671293e-02,1.601562500000000000e-01,1.588541666666667407e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.510416666666667389e-04,0.000000000000000000e+00,1.367187499999999827e-02,1.302083333333333478e-03,7.480468750000001110e-01,6.927083333333331483e-01
2.187518450795693855e-04,5.999999999999999778e-02,5.500000000000000028e-02,2.500000000000000139e-02,1.499999999999999944e-02,6.649999999999999245e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.966145833333334259e-02,1.757812500000000000e-02,1.627604166666666435e-02,1.041666666666666782e-02,5.664062499999996531e-02,7.096354166666668517e-02,6.835937500000001388e-02,1.035156250000000278e-01,9.244791666666669905e-02,1.725260416666666852e-01,1.705729166666667129e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.510416666666667389e-04,0.000000000000000000e+00,1.367187499999999827e-02,1.953125000000000000e-03,7.734375000000001110e-01,7.102864583333332593e-01
2.299131699687032482e-04,6.500000000000000222e-02,5.500000000000000028e-02,2.500000000000000139e-02,1.499999999999999944e-02,6.850000000000000533e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.096354166666668517e-02,1.953124999999999653e-02,1.822916666666666088e-02,1.236979166666666782e-02,5.794270833333330789e-02,7.161458333333335646e-02,6.966145833333334259e-02,1.080729166666666852e-01,9.244791666666669905e-02,1.822916666666667407e-01,1.842447916666666574e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.510416666666667389e-04,0.000000000000000000e+00,1.627604166666666435e-02,3.255208333333333478e-03,8.040364583333332593e-01,7.369791666666665186e-01
2.416439765608855870e-04,8.000000000000000167e-02,5.500000000000000028e-02,2.500000000000000139e-02,1.499999999999999944e-02,6.949999999999999512e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.291666666666668517e-02,2.018229166666666088e-02,1.888020833333332524e-02,1.236979166666666782e-02,5.859374999999997918e-02,7.356770833333334259e-02,7.096354166666668517e-02,1.093750000000000278e-01,9.505208333333337034e-02,1.946614583333333981e-01,1.966145833333333703e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.510416666666667389e-04,0.000000000000000000e+00,1.757812499999999306e-02,3.906250000000000000e-03,8.222656250000000000e-01,7.617187499999997780e-01
2.539733213895760877e-04,8.999999999999999667e-02,5.500000000000000028e-02,2.500000000000000139e-02,1.499999999999999944e-02,7.250000000000000888e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.552083333333334259e-02,2.018229166666666088e-02,1.888020833333332524e-02,1.236979166666666782e-02,6.184895833333330789e-02,7.617187500000001388e-02,7.617187500000004163e-02,1.132812500000000416e-01,1.022135416666667129e-01,2.031250000000000833e-01,2.031250000000000555e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.953125000000000000e-03,0.000000000000000000e+00,1.953124999999998959e-02,3.906250000000000000e-03,8.535156249999998890e-01,7.910156249999997780e-01
2.669317435330350371e-04,1.000000000000000056e-01,5.500000000000000028e-02,2.500000000000000139e-02,1.499999999999999944e-02,7.299999999999999822e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.747395833333335646e-02,2.148437499999999306e-02,1.888020833333332524e-02,1.302083333333333391e-02,6.901041666666665741e-02,7.812500000000002776e-02,7.942708333333339810e-02,1.217447916666667268e-01,1.061197916666666852e-01,2.109375000000000555e-01,2.148437500000000555e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.604166666666666956e-03,0.000000000000000000e+00,1.953124999999998959e-02,6.510416666666666956e-03,8.821614583333333703e-01,8.216145833333332593e-01
2.805513402578604389e-04,1.100000000000000006e-01,5.500000000000000028e-02,2.500000000000000139e-02,2.000000000000000042e-02,7.449999999999999956e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,8.789062500000002776e-02,2.278645833333332177e-02,1.953124999999998959e-02,1.497395833333333218e-02,7.877604166666671293e-02,9.440104166666668517e-02,8.658854166666672680e-02,1.315104166666666574e-01,1.113281250000000139e-01,2.291666666666666574e-01,2.278645833333334259e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.604166666666666956e-03,0.000000000000000000e+00,2.083333333333332177e-02,9.114583333333333912e-03,9.108072916666669627e-01,8.535156250000002220e-01
2.948658465220749887e-04,1.100000000000000006e-01,5.999999999999999778e-02,2.500000000000000139e-02,2.000000000000000042e-02,7.550000000000000044e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,9.244791666666672680e-02,2.408854166666665395e-02,2.148437499999998612e-02,1.497395833333333218e-02,8.463541666666671293e-02,9.895833333333334259e-02,9.440104166666672680e-02,1.419270833333333426e-01,1.250000000000000000e-01,2.499999999999999167e-01,2.480468750000001388e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.604166666666666956e-03,0.000000000000000000e+00,2.083333333333332177e-02,1.106770833333333391e-02,9.388020833333331483e-01,8.912760416666667407e-01
3.099107185346759784e-04,1.149999999999999911e-01,5.999999999999999778e-02,2.500000000000000139e-02,2.000000000000000042e-02,7.700000000000000178e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,9.765625000000004163e-02,2.604166666666664354e-02,2.408854166666665048e-02,1.757812499999999653e-02,8.984375000000006939e-02,1.054687500000000694e-01,1.009114583333333842e-01,1.477864583333333426e-01,1.308593750000000278e-01,2.734375000000000555e-01,2.662760416666668517e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.604166666666666956e-03,0.000000000000000000e+00,2.278645833333331830e-02,1.106770833333333391e-02,9.733072916666661856e-01,9.251302083333334814e-01
3.257232215786266339e-04,1.549999999999999989e-01,6.999999999999999278e-02,2.999999999999999889e-02,2.000000000000000042e-02,7.849999999999999201e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.002604166666666990e-01,2.669270833333331136e-02,2.473958333333331483e-02,1.822916666666666088e-02,9.114583333333339810e-02,1.093750000000000555e-01,1.035156250000000555e-01,1.510416666666666574e-01,1.341145833333333981e-01,2.916666666666667407e-01,2.766927083333334259e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.604166666666666956e-03,0.000000000000000000e+00,2.734374999999997571e-02,1.171875000000000173e-02,1.009114583333333481e+00,9.583333333333338144e-01
3.423425223148200127e-04,1.650000000000000078e-01,6.999999999999999278e-02,2.999999999999999889e-02,2.000000000000000042e-02,8.349999999999999645e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.028645833333333703e-01,2.929687499999997571e-02,2.473958333333331483e-02,1.888020833333332871e-02,9.375000000000005551e-02,1.132812500000000833e-01,1.100260416666666713e-01,1.542968749999999722e-01,1.406250000000000555e-01,3.033854166666667962e-01,2.955729166666667407e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.557291666666666956e-03,6.510416666666667389e-04,2.929687499999997224e-02,1.302083333333333391e-02,1.050781250000000222e+00,9.960937500000001110e-01
3.598097857956441539e-04,1.799999999999999933e-01,7.499999999999999722e-02,3.499999999999999639e-02,2.500000000000000139e-02,8.750000000000001110e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.054687500000000278e-01,2.929687499999997571e-02,2.473958333333331483e-02,1.953124999999999306e-02,9.700520833333339810e-02,1.191406250000000833e-01,1.158854166666666574e-01,1.634114583333333426e-01,1.471354166666667129e-01,3.274739583333333703e-01,3.118489583333333148e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.510416666666667389e-04,8.463541666666667823e-03,6.510416666666667389e-04,3.385416666666663660e-02,1.692708333333332871e-02,1.091796874999999556e+00,1.042317708333333481e+00
3.781682774284541399e-04,1.900000000000000022e-01,7.499999999999999722e-02,3.499999999999999639e-02,2.500000000000000139e-02,9.050000000000000266e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.100260416666667129e-01,3.255208333333330789e-02,2.669270833333331136e-02,2.148437499999999306e-02,1.028645833333333842e-01,1.276041666666667407e-01,1.197916666666666990e-01,1.738281249999999445e-01,1.542968750000000278e-01,3.528645833333333703e-01,3.261718750000001110e-01,6.510416666666667389e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.510416666666667389e-04,9.114583333333333912e-03,1.953125000000000000e-03,3.906249999999995837e-02,2.018229166666665741e-02,1.141276041666666075e+00,1.091145833333332593e+00
3.974634701414928744e-04,2.050000000000000155e-01,7.499999999999999722e-02,3.499999999999999639e-02,2.500000000000000139e-02,9.150000000000000355e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.178385416666667268e-01,3.385416666666664354e-02,2.799479166666664007e-02,2.278645833333332177e-02,1.074218750000000555e-01,1.315104166666667129e-01,1.263020833333333426e-01,1.803385416666666297e-01,1.614583333333333426e-01,3.802083333333337034e-01,3.470052083333334259e-01,6.510416666666667389e-04,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.510416666666667389e-04,9.114583333333333912e-03,1.953125000000000000e-03,4.231770833333329401e-02,2.213541666666665048e-02,1.185546875000000222e+00,1.144531249999999778e+00
4.177431570177261204e-04,2.149999999999999967e-01,8.000000000000000167e-02,3.499999999999999639e-02,2.500000000000000139e-02,9.350000000000000533e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.269531250000000000e-01,3.580729166666663660e-02,3.059895833333330095e-02,2.604166666666665048e-02,1.145833333333333565e-01,1.406250000000000278e-01,1.360677083333332871e-01,1.888020833333332593e-01,1.666666666666666574e-01,4.023437500000002776e-01,3.665364583333334259e-01,1.302083333333333478e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,6.510416666666667389e-04,1.041666666666666782e-02,1.953125000000000000e-03,4.817708333333328707e-02,2.408854166666665048e-02,1.233072916666666741e+00,1.190104166666665853e+00
4.390575696755550142e-04,2.249999999999999778e-01,8.000000000000000167e-02,3.499999999999999639e-02,2.500000000000000139e-02,9.799999999999999822e-01,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.315104166666666852e-01,3.645833333333330095e-02,3.124999999999996877e-02,2.669270833333331483e-02,1.158854166666666990e-01,1.471354166666666852e-01,1.412760416666666574e-01,1.959635416666666019e-01,1.725260416666667407e-01,4.290364583333333703e-01,3.847656250000000555e-01,1.953125000000000000e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.302083333333333478e-03,1.041666666666666782e-02,3.906250000000000000e-03,5.338541666666662272e-02,2.604166666666665048e-02,1.285807291666666741e+00,1.238932291666666297e+00
4.614595026896514077e-04,2.350000000000000144e-01,8.999999999999999667e-02,4.000000000000000083e-02,2.500000000000000139e-02,1.014999999999999902e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.367187500000000278e-01,3.645833333333330095e-02,3.124999999999996877e-02,2.799479166666664701e-02,1.230468750000000278e-01,1.510416666666666297e-01,1.490885416666666019e-01,2.083333333333334259e-01,1.803385416666667407e-01,4.563802083333333703e-01,4.062499999999999445e-01,3.906250000000000000e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,2.604166666666666956e-03,1.302083333333333391e-02,9.114583333333333912e-03,6.184895833333330095e-02,2.864583333333331136e-02,1.337239583333333259e+00,1.295572916666666297e+00
4.850044443600816423e-04,2.399999999999999911e-01,8.999999999999999667e-02,4.000000000000000083e-02,2.500000000000000139e-02,1.040000000000000036e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.393229166666666852e-01,3.710937499999996531e-02,3.385416666666663660e-02,3.059895833333330789e-02,1.289062499999999722e-01,1.555989583333333148e-01,1.536458333333332593e-01,2.213541666666667407e-01,1.861979166666666852e-01,4.928385416666666852e-01,4.361979166666665741e-01,3.906250000000000000e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.255208333333333478e-03,1.627604166666666435e-02,9.114583333333333912e-03,6.835937499999995837e-02,3.124999999999997918e-02,1.406901041666666297e+00,1.359375000000000000e+00
5.097507141536359709e-04,2.449999999999999956e-01,9.500000000000000111e-02,4.000000000000000083e-02,2.500000000000000139e-02,1.090000000000000080e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.438802083333333703e-01,3.971354166666663660e-02,3.515624999999997224e-02,3.320312499999997224e-02,1.360677083333333426e-01,1.614583333333332593e-01,1.608072916666666297e-01,2.324218750000000278e-01,1.972656250000000833e-01,5.240885416666667407e-01,4.602864583333333703e-01,3.906250000000000000e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,3.255208333333333478e-03,1.692708333333332871e-02,1.041666666666666782e-02,7.747395833333330095e-02,3.320312499999997224e-02,1.466145833333333259e+00,1.432942708333333259e+00
5.357596071577954127e-04,2.700000000000000178e-01,1.000000000000000056e-01,4.499999999999999833e-02,2.999999999999999889e-02,1.129999999999999893e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.536458333333333148e-01,4.101562499999996531e-02,3.515624999999997224e-02,3.320312499999997224e-02,1.451822916666666574e-01,1.738281249999999722e-01,1.666666666666666297e-01,2.500000000000000555e-01,2.083333333333334259e-01,5.540364583333334814e-01,4.908854166666665741e-01,3.906250000000000000e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,4.557291666666666956e-03,1.953124999999999306e-02,1.236979166666666782e-02,8.593750000000000000e-02,3.971354166666663660e-02,1.531250000000000000e+00,1.501953125000000000e+00
5.630955459051362015e-04,2.749999999999999667e-01,1.000000000000000056e-01,4.499999999999999833e-02,2.999999999999999889e-02,1.159999999999999920e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.562500000000000000e-01,4.101562499999996531e-02,3.515624999999997224e-02,3.385416666666663660e-02,1.503906249999999722e-01,1.764322916666666019e-01,1.699218749999999445e-01,2.591145833333333703e-01,2.148437499999999722e-01,5.846354166666668517e-01,5.195312500000000000e-01,9.765625000000000000e-03,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.161458333333333044e-03,2.473958333333331830e-02,1.432291666666666609e-02,9.375000000000002776e-02,4.492187499999996531e-02,1.591796874999999334e+00,1.567708333333333481e+00
5.918262399442452944e-04,2.899999999999999800e-01,1.000000000000000056e-01,4.499999999999999833e-02,2.999999999999999889e-02,1.229999999999999982e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.634114583333333426e-01,4.361979166666662966e-02,3.710937499999996531e-02,3.515624999999996531e-02,1.523437499999999445e-01,1.809895833333332316e-01,1.744791666666666019e-01,2.662760416666666852e-01,2.226562499999999445e-01,6.250000000000001110e-01,5.546875000000000000e-01,1.236979166666666782e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.161458333333333044e-03,2.799479166666665048e-02,1.562499999999999827e-02,1.028645833333333703e-01,5.078124999999997224e-02,1.671223958333333037e+00,1.634765625000000222e+00
6.220228535523704546e-04,3.049999999999999933e-01,1.000000000000000056e-01,4.499999999999999833e-02,3.499999999999999639e-02,1.270000000000000018e+00,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,1.705729166666666574e-01,4.752604166666662272e-02,3.971354166666662966e-02,3.776041666666662966e-02,1.608072916666666019e-01,1.907552083333332593e-01,1.868489583333333426e-01,2.819010416666667407e-01,2.356770833333333981e-01,6.653645833333333703e-01,5.872395833333333703e-01,1.367187499999999827e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.161458333333333044e-03,2.929687499999998265e-02,1.692708333333332871e-02,1.113281250000000139e-01,5.533854166666665741e-02,1.745442708333333037e+00,1.722005208333333037e+00
6.537601820052532913e-04,3.300000000000000155e-01,1.049999999999999961e-01,4.499999999999999833e-02,3.499999999999999639e-02,1.324999999999999956e+00,5.000000000000000104e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.770833333333333148e-01,4.882812499999995837e-02,4.101562499999995837e-02,3.776041666666662966e-02,1.679687499999999722e-01,1.972656249999999445e-01,1.914062499999999722e-01,2.981770833333334814e-01,2.434895833333333981e-01,7.109375000000001110e-01,6.197916666666666297e-01,1.562499999999999827e-02,0.000000000000000000e+00,0.000000000000000000e+00,0.000000000000000000e+00,7.812500000000000000e-03,3.385416666666664354e-02,1.757812499999999653e-02,1.230468750000000000e-01,6.315104166666667129e-02,1.830078125000000222e+00,1.806640625000000666e+00
6.871168368407172588e-04,3.399999999999999689e-01,1.049999999999999961e-01,4.499999999999999833e-02,3.499999999999999639e-02,1.405000000000000027e+00,5.000000000000000104e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.829427083333333426e-01,5.143229166666661578e-02,4.231770833333329401e-02,4.036458333333328707e-02,1.718749999999999722e-01,2.011718749999999722e-01,2.037760416666666852e-01,3.092447916666667407e-01,2.532552083333333703e-01,7.415364583333335924e-01,6.516927083333329263e-01,1.757812499999999306e-02,1.302083333333333478e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.171875000000000173e-02,3.515624999999997224e-02,2.343749999999998959e-02,1.308593750000000000e-01,6.835937500000000000e-02,1.920572916666666075e+00,1.894531249999999778e+00
7.221754405749339877e-04,3.550000000000000377e-01,1.049999999999999961e-01,5.000000000000000278e-02,3.499999999999999639e-02,1.469999999999999973e+00,5.000000000000000104e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.894531249999999722e-01,5.338541666666660884e-02,4.296874999999995837e-02,4.231770833333328707e-02,1.777343749999999722e-01,2.102864583333333703e-01,2.135416666666667407e-01,3.183593750000000555e-01,2.643229166666667407e-01,7.832031249999997780e-01,6.874999999999997780e-01,1.888020833333332871e-02,1.302083333333333478e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.236979166666666782e-02,3.841145833333330095e-02,2.669270833333332177e-02,1.406249999999999167e-01,7.617187500000004163e-02,2.027343750000000000e+00,1.999999999999999778e+00
7.590228313536425417e-04,3.750000000000000000e-01,1.049999999999999961e-01,5.000000000000000278e-02,3.499999999999999639e-02,1.535000000000000142e+00,1.000000000000000021e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.024739583333333148e-01,5.468749999999993755e-02,4.492187499999995837e-02,4.492187499999995143e-02,1.861979166666667129e-01,2.174479166666667407e-01,2.194010416666667407e-01,3.307291666666668517e-01,2.753906250000000555e-01,8.111979166666665186e-01,7.311197916666666297e-01,2.213541666666665741e-02,1.302083333333333478e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.367187499999999827e-02,4.361979166666662966e-02,2.994791666666664701e-02,1.516927083333333148e-01,8.463541666666671293e-02,2.114583333333333037e+00,2.093098958333333925e+00
7.977502780452437950e-04,3.750000000000000000e-01,1.100000000000000006e-01,5.500000000000000028e-02,3.499999999999999639e-02,1.615000000000000213e+00,1.499999999999999944e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.063802083333334259e-01,5.533854166666660884e-02,4.752604166666661578e-02,4.557291666666661578e-02,1.953125000000000555e-01,2.246093750000000278e-01,2.259114583333333981e-01,3.437500000000001110e-01,2.877604166666666852e-01,8.548177083333327042e-01,7.649739583333332593e-01,2.539062499999998959e-02,1.302083333333333478e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.627604166666666435e-02,4.752604166666662966e-02,3.450520833333330789e-02,1.640624999999999722e-01,9.244791666666672680e-02,2.234374999999999556e+00,2.196614583333333037e+00
8.384537063085412394e-04,3.899999999999999578e-01,1.149999999999999911e-01,5.500000000000000028e-02,3.499999999999999639e-02,1.695000000000000062e+00,2.000000000000000042e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.135416666666666852e-01,5.859374999999995143e-02,5.208333333333328707e-02,4.882812499999995143e-02,1.998697916666666852e-01,2.382812500000000278e-01,2.376302083333334814e-01,3.613281250000000000e-01,2.994791666666666297e-01,9.036458333333335924e-01,8.066406250000003331e-01,2.799479166666665048e-02,1.302083333333333478e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.692708333333332871e-02,5.143229166666662966e-02,3.580729166666664354e-02,1.835937500000000000e-01,9.635416666666672680e-02,2.355468749999999556e+00,2.310546875000000888e+00
8.812339361950780959e-04,4.049999999999999711e-01,1.199999999999999956e-01,5.999999999999999778e-02,3.499999999999999639e-02,1.780000000000000027e+00,2.500000000000000139e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.226562500000000278e-01,5.924479166666662272e-02,5.208333333333328707e-02,4.882812499999995143e-02,2.115885416666667962e-01,2.467447916666667684e-01,2.454427083333333981e-01,3.723958333333334259e-01,3.059895833333333148e-01,9.433593750000000000e-01,8.574218750000001110e-01,3.124999999999998612e-02,1.302083333333333478e-03,0.000000000000000000e+00,0.000000000000000000e+00,1.953124999999998959e-02,5.598958333333329401e-02,3.841145833333330095e-02,2.037760416666667407e-01,1.074218750000000278e-01,2.485677083333333037e+00,2.430338541666666963e+00
9.261969318746175175e-04,4.199999999999999845e-01,1.250000000000000000e-01,6.500000000000000222e-02,3.499999999999999639e-02,1.864999999999999991e+00,2.500000000000000139e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.291666666666666574e-01,6.184895833333330789e-02,5.338541666666662272e-02,5.013020833333328707e-02,2.200520833333334259e-01,2.532552083333334814e-01,2.532552083333333703e-01,3.860677083333334259e-01,3.183593750000000000e-01,9.928385416666666297e-01,9.082031250000002220e-01,3.385416666666664354e-02,1.302083333333333478e-03,0.000000000000000000e+00,0.000000000000000000e+00,2.148437499999998959e-02,5.924479166666662272e-02,4.231770833333330095e-02,2.194010416666667129e-01,1.145833333333333703e-01,2.605468749999999112e+00,2.540364583333331705e+00
9.734540641022866375e-04,4.299999999999999933e-01,1.250000000000000000e-01,6.500000000000000222e-02,4.000000000000000083e-02,1.949999999999999956e+00,2.500000000000000139e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.447916666666666852e-01,6.445312499999998612e-02,5.729166666666664354e-02,5.208333333333328707e-02,2.291666666666666574e-01,2.649739583333335369e-01,2.656250000000001110e-01,4.029947916666668517e-01,3.300781250000000555e-01,1.047526041666666963e+00,9.570312500000001110e-01,3.645833333333331483e-02,1.953125000000000000e-03,0.000000000000000000e+00,0.000000000000000000e+00,2.539062499999998612e-02,6.315104166666665741e-02,4.817708333333330095e-02,2.415364583333335646e-01,1.236979166666666852e-01,2.754557291666666075e+00,2.673177083333333925e+00
1.023122386077543640e-03,4.450000000000000067e-01,1.250000000000000000e-01,6.500000000000000222e-02,4.000000000000000083e-02,2.054999999999999716e+00,2.500000000000000139e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.519531249999999445e-01,6.575520833333331483e-02,5.989583333333332871e-02,5.403645833333329401e-02,2.363281249999999445e-01,2.760416666666669072e-01,2.747395833333335369e-01,4.225260416666667962e-01,3.444010416666667962e-01,1.104166666666666741e+00,9.921875000000002220e-01,3.971354166666663660e-02,1.953125000000000000e-03,0.000000000000000000e+00,0.000000000000000000e+00,2.799479166666664701e-02,6.705729166666665741e-02,5.208333333333330789e-02,2.617187500000001665e-01,1.354166666666666852e-01,2.889973958333334370e+00,2.813151041666666075e+00
1.075324923378217969e-03,4.700000000000000289e-01,1.300000000000000044e-01,6.500000000000000222e-02,4.000000000000000083e-02,2.120000000000000107e+00,4.000000000000000083e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.597656250000000555e-01,6.770833333333331483e-02,6.054687500000000000e-02,5.403645833333329401e-02,2.402343750000000000e-01,2.910156250000002776e-01,2.799479166666667962e-01,4.375000000000000555e-01,3.600260416666666852e-01,1.158854166666667185e+00,1.048828125000000444e+00,4.166666666666663660e-02,1.953125000000000000e-03,0.000000000000000000e+00,0.000000000000000000e+00,3.255208333333330095e-02,7.161458333333334259e-02,5.598958333333332871e-02,2.845052083333334259e-01,1.458333333333333703e-01,3.035807291666666075e+00,2.949869791666666963e+00
1.130190978687794319e-03,4.950000000000000511e-01,1.300000000000000044e-01,6.500000000000000222e-02,4.000000000000000083e-02,2.189999999999999947e+00,4.000000000000000083e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.688802083333333703e-01,6.835937499999997224e-02,6.119791666666665741e-02,5.403645833333329401e-02,2.460937500000000833e-01,3.007812500000002220e-01,2.910156250000001665e-01,4.544270833333334259e-01,3.750000000000000555e-01,1.217447916666666297e+00,1.100260416666666741e+00,4.687499999999995837e-02,2.604166666666666956e-03,6.510416666666667389e-04,0.000000000000000000e+00,3.450520833333330789e-02,7.877604166666665741e-02,5.924479166666667129e-02,3.118489583333332593e-01,1.582031250000000278e-01,3.176432291666666519e+00,3.108072916666665630e+00
1.187856452070725193e-03,5.200000000000000178e-01,1.350000000000000089e-01,6.999999999999999278e-02,4.000000000000000083e-02,2.325000000000000178e+00,5.000000000000000278e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.773437500000000555e-01,7.031249999999997224e-02,6.249999999999999306e-02,5.533854166666662272e-02,2.545572916666667407e-01,3.092447916666668517e-01,3.020833333333334814e-01,4.700520833333334259e-01,3.958333333333335369e-01,1.277994791666666519e+00,1.152343749999999334e+00,5.208333333333328707e-02,2.604166666666666956e-03,6.510416666666667389e-04,6.510416666666667389e-04,3.710937499999997224e-02,8.398437500000001388e-02,6.315104166666665741e-02,3.359375000000000555e-01,1.725260416666666574e-01,3.319661458333331705e+00,3.252604166666666963e+00
1.248464177589076818e-03,5.400000000000000355e-01,1.399999999999999856e-01,6.999999999999999278e-02,4.499999999999999833e-02,2.425000000000000266e+00,5.000000000000000278e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.838541666666667407e-01,7.226562499999997224e-02,6.445312499999998612e-02,5.729166666666662272e-02,2.597656250000000555e-01,3.203125000000002220e-01,3.072916666666668517e-01,4.830729166666667962e-01,4.147135416666667962e-01,1.360677083333332815e+00,1.202473958333333259e+00,5.794270833333330789e-02,3.255208333333333478e-03,6.510416666666667389e-04,6.510416666666667389e-04,4.101562499999997224e-02,8.984375000000004163e-02,6.510416666666665741e-02,3.658854166666669627e-01,1.848958333333333426e-01,3.470052083333333037e+00,3.430989583333332593e+00
1.312164277094288916e-03,5.499999999999999334e-01,1.449999999999999900e-01,6.999999999999999278e-02,4.499999999999999833e-02,2.544999999999999929e+00,5.500000000000000028e-02,0.000000000000000000e+00,0.000000000000000000e+00,2.936197916666669627e-01,7.421874999999997224e-02,6.575520833333332871e-02,5.729166666666662272e-02,2.636718750000001665e-01,3.300781250000001665e-01,3.164062500000001665e-01,4.921875000000001665e-01,4.257812500000002220e-01,1.433593749999999778e+00,1.274739583333333037e+00,6.184895833333330789e-02,3.255208333333333478e-03,6.510416666666667389e-04,6.510416666666667389e-04,4.427083333333330095e-02,9.895833333333337034e-02,7.226562500000000000e-02,3.925781250000003331e-01,2.011718750000000833e-01,3.642578125000001776e+00,3.606119791666665630e+00
1.379114532070370479e-03,5.749999999999999556e-01,1.600000000000000033e-01,7.499999999999999722e-02,4.499999999999999833e-02,2.645000000000000018e+00,6.500000000000000222e-02,0.000000000000000000e+00,0.000000000000000000e+00,3.092447916666670182e-01,7.812500000000000000e-02,6.835937500000000000e-02,5.924479166666662272e-02,2.714843750000002220e-01,3.437500000000001110e-01,3.287760416666667407e-01,5.110677083333334814e-01,4.505208333333335924e-01,1.503906250000000222e+00,1.347656250000000444e+00,6.575520833333332871e-02,3.255208333333333478e-03,6.510416666666667389e-04,6.510416666666667389e-04,4.557291666666664354e-02,1.009114583333333426e-01,7.682291666666667129e-02,4.218750000000000000e-01,2.161458333333333703e-01,3.822265624999997780e+00,3.775390625000000444e+00
1.449480774449558472e-03,6.300000000000000044e-01,1.600000000000000033e-01,7.499999999999999722e-02,5.000000000000000278e-02,2.810000000000000053e+00,6.500000000000000222e-02,0.000000000000000000e+00,0.000000000000000000e+00,3.164062500000003331e-01,8.138020833333334259e-02,6.835937500000000000e-02,6.054687499999995837e-02,2.753906250000002220e-01,3.528645833333334814e-01,3.391927083333333703e-01,5.253906250000001110e-01,4.635416666666666852e-01,1.581380208333333259e+00,1.420572916666666741e+00,7.291666666666665741e-02,4.557291666666666956e-03,6.510416666666667389e-04,6.510416666666667389e-04,4.947916666666662966e-02,1.067708333333333703e-01,8.268229166666668517e-02,4.531249999999998890e-01,2.382812500000000278e-01,3.996093749999996891e+00,3.963541666666664298e+00
1.523437297368487571e-03,6.550000000000000266e-01,1.750000000000000167e-01,8.000000000000000167e-02,5.000000000000000278e-02,2.919999999999999929e+00,6.999999999999999278e-02,0.000000000000000000e+00,0.000000000000000000e+00,3.196614583333335924e-01,8.138020833333334259e-02,7.161458333333332871e-02,6.184895833333330095e-02,2.858072916666669627e-01,3.587239583333335369e-01,3.496093750000000000e-01,5.403645833333333703e-01,4.765624999999998335e-01,1.666015624999999778e+00,1.490885416666667407e+00,7.682291666666667129e-02,4.557291666666666956e-03,6.510416666666667389e-04,1.302083333333333478e-03,5.403645833333330095e-02,1.126302083333333565e-01,8.919270833333335646e-02,4.856770833333332593e-01,2.643229166666667962e-01,4.179687500000000000e+00,4.171875000000004441e+00
1.601167286882263733e-03,6.799999999999999378e-01,1.750000000000000167e-01,8.000000000000000167e-02,5.000000000000000278e-02,3.080000000000000071e+00,7.499999999999999722e-02,0.000000000000000000e+00,0.000000000000000000e+00,3.300781250000003331e-01,8.398437500000001388e-02,7.421875000000001388e-02,6.510416666666662966e-02,2.923177083333335924e-01,3.704427083333335369e-01,3.580729166666667407e-01,5.566406250000001110e-01,4.915364583333329818e-01,1.763671874999999112e+00,1.572916666666667629e+00,8.203125000000001388e-02,4.557291666666666956e-03,1.302083333333333478e-03,1.302083333333333478e-03,5.729166666666664354e-02,1.184895833333333426e-01,9.700520833333335646e-02,5.169270833333332593e-01,2.799479166666668517e-01,4.388671875000000000e+00,4.352864583333333037e+00
1.682863275705790383e-03,7.199999999999999734e-01,1.750000000000000167e-01,8.000000000000000167e-02,5.000000000000000278e-02,3.185000000000000497e+00,8.499999999999999223e-02,0.000000000000000000e+00,0.000000000000000000e+00,3.450520833333337589e-01,8.593750000000002776e-02,7.552083333333332871e-02,6.575520833333330095e-02,2.981770833333335369e-01,3.834635416666667407e-01,3.684895833333333703e-01,5.787760416666666297e-01,5.045572916666662966e-01,1.849609375000000444e+00,1.667968749999999556e+00,8.528645833333332871e-02,5.859375000000000867e-03,1.302083333333333478e-03,1.302083333333333478e-03,5.989583333333331483e-02,1.230468750000000278e-01,1.028645833333333426e-01,5.709635416666666297e-01,3.007812500000000000e-01,4.590494791666666963e+00,4.544270833333333037e+00
1.768727620106234693e-03,7.600000000000000089e-01,1.799999999999999933e-01,8.000000000000000167e-02,5.000000000000000278e-02,3.294999999999999929e+00,9.500000000000000111e-02,0.000000000000000000e+00,0.000000000000000000e+00,3.606770833333337589e-01,8.854166666666669905e-02,7.552083333333332871e-02,6.770833333333330095e-02,3.085937500000002220e-01,4.036458333333333703e-01,3.828125000000002220e-01,5.944010416666666297e-01,5.175781249999997780e-01,1.943359374999999112e+00,1.755859374999999778e+00,8.854166666666665741e-02,5.859375000000000867e-03,1.302083333333333478e-03,1.302083333333333478e-03,6.184895833333332871e-02,1.334635416666667129e-01,1.093750000000000139e-01,6.080729166666665186e-01,3.229166666666666852e-01,4.802734375000000000e+00,4.773437500000002665e+00
1.858973001127866122e-03,8.299999999999999600e-01,1.849999999999999978e-01,8.499999999999999223e-02,5.000000000000000278e-02,3.419999999999999929e+00,1.100000000000000006e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.691406250000003886e-01,9.049479166666671293e-02,7.747395833333332871e-02,6.966145833333331483e-02,3.157552083333335924e-01,4.173177083333333703e-01,3.899739583333334259e-01,6.158854166666666297e-01,5.312499999999998890e-01,2.029947916666666519e+00,1.859375000000000000e+00,9.244791666666667129e-02,5.859375000000000867e-03,1.302083333333333478e-03,1.953125000000000000e-03,6.640625000000001388e-02,1.419270833333333703e-01,1.171875000000000000e-01,6.425781249999997780e-01,3.489583333333335369e-01,5.026692708333331261e+00,4.995442708333333925e+00
1.953822951390775213e-03,8.699999999999998845e-01,1.849999999999999978e-01,8.499999999999999223e-02,5.000000000000000278e-02,3.560000000000000053e+00,1.250000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.763020833333337034e-01,9.244791666666671293e-02,7.877604166666667129e-02,7.096354166666665741e-02,3.274739583333335369e-01,4.238281250000000555e-01,3.977864583333335924e-01,6.308593750000001110e-01,5.423177083333331483e-01,2.131510416666665630e+00,1.947916666666666297e+00,9.960937499999998612e-02,5.859375000000000867e-03,1.953125000000000000e-03,1.953125000000000000e-03,7.031250000000001388e-02,1.484374999999999722e-01,1.243489583333333703e-01,6.881510416666664076e-01,3.750000000000002220e-01,5.257161458333331261e+00,5.233072916666668739e+00
2.053512408768323836e-03,9.150000000000000355e-01,1.949999999999999789e-01,8.499999999999999223e-02,5.500000000000000028e-02,3.735000000000000320e+00,1.399999999999999856e-01,0.000000000000000000e+00,0.000000000000000000e+00,3.899739583333336479e-01,9.309895833333337034e-02,8.072916666666668517e-02,7.291666666666667129e-02,3.346354166666668517e-01,4.348958333333334259e-01,4.075520833333334814e-01,6.536458333333333703e-01,5.546874999999996669e-01,2.244140624999999556e+00,2.050130208333333037e+00,1.028645833333333287e-01,5.859375000000000867e-03,1.953125000000000000e-03,1.953125000000000000e-03,7.291666666666668517e-02,1.555989583333332871e-01,1.360677083333333703e-01,7.298177083333330373e-01,3.964843750000002220e-01,5.501953124999999112e+00,5.477213541666664298e+00
2.158288298314739624e-03,9.599999999999999645e-01,2.050000000000000155e-01,8.499999999999999223e-02,5.500000000000000028e-02,3.905000000000000249e+00,1.699999999999999845e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.003906250000002220e-01,9.375000000000002776e-02,8.333333333333334259e-02,7.486979166666668517e-02,3.424479166666669072e-01,4.420572916666667407e-01,4.153645833333333148e-01,6.738281250000001110e-01,5.696614583333331483e-01,2.336588541666666075e+00,2.155598958333333925e+00,1.080729166666666713e-01,5.859375000000000867e-03,2.604166666666666956e-03,1.953125000000000000e-03,7.421875000000002776e-02,1.653645833333333148e-01,1.458333333333333426e-01,7.825520833333331483e-01,4.251302083333335369e-01,5.764973958333333037e+00,5.720703124999998224e+00
2.268410143884292719e-03,1.014999999999999902e+00,2.099999999999999922e-01,8.999999999999999667e-02,5.500000000000000028e-02,4.030000000000000249e+00,1.799999999999999933e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.069010416666668517e-01,9.895833333333337034e-02,8.723958333333335646e-02,7.877604166666668517e-02,3.489583333333334814e-01,4.537760416666666297e-01,4.238281249999998890e-01,6.927083333333333703e-01,5.878906250000000000e-01,2.464192708333333481e+00,2.258463541666665630e+00,1.132812499999999861e-01,7.161458333333333044e-03,2.604166666666666956e-03,1.953125000000000000e-03,7.552083333333335646e-02,1.712239583333333426e-01,1.510416666666666297e-01,8.365885416666665186e-01,4.557291666666668517e-01,6.006510416666665186e+00,5.979166666666666075e+00
2.384150710956952843e-03,1.060000000000000053e+00,2.149999999999999967e-01,9.500000000000000111e-02,5.999999999999999778e-02,4.184999999999999609e+00,2.000000000000000111e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.147135416666667962e-01,1.002604166666666990e-01,8.854166666666668517e-02,8.072916666666668517e-02,3.548177083333334814e-01,4.694010416666665741e-01,4.309895833333333148e-01,7.070312500000001110e-01,6.041666666666667407e-01,2.596354166666665630e+00,2.367187499999998668e+00,1.197916666666666297e-01,7.161458333333333044e-03,3.255208333333333478e-03,2.604166666666666956e-03,8.138020833333334259e-02,1.770833333333333426e-01,1.562499999999999167e-01,8.854166666666662966e-01,4.908854166666669072e-01,6.255859375000000000e+00,6.235026041666666963e+00
2.505796682262800747e-03,1.125000000000000000e+00,2.249999999999999778e-01,1.000000000000000056e-01,5.999999999999999778e-02,4.339999999999999858e+00,2.099999999999999922e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.238281250000000000e-01,1.002604166666666990e-01,9.049479166666668517e-02,8.138020833333335646e-02,3.580729166666668517e-01,4.804687499999998335e-01,4.401041666666665741e-01,7.252604166666666297e-01,6.243489583333334814e-01,2.723958333333333037e+00,2.487630208333333925e+00,1.263020833333333148e-01,8.463541666666667823e-03,3.255208333333333478e-03,3.255208333333333478e-03,8.789062500000001388e-02,1.835937500000000278e-01,1.634114583333332593e-01,9.459635416666665186e-01,5.338541666666666297e-01,6.550130208333333925e+00,6.500651041666665186e+00
2.633649367878669861e-03,1.165000000000000036e+00,2.249999999999999778e-01,1.000000000000000056e-01,5.999999999999999778e-02,4.535000000000000142e+00,2.299999999999999822e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.290364583333332593e-01,1.028645833333333703e-01,9.114583333333335646e-02,8.528645833333337034e-02,3.658854166666668517e-01,4.908854166666664631e-01,4.459635416666665741e-01,7.467447916666668517e-01,6.484375000000000000e-01,2.844401041666665186e+00,2.628906250000000000e+00,1.295572916666666297e-01,9.765625000000000000e-03,3.255208333333333478e-03,3.255208333333333478e-03,9.179687500000000000e-02,1.959635416666667129e-01,1.679687499999999445e-01,1.003255208333333037e+00,5.690104166666667407e-01,6.830729166666666963e+00,6.770833333333333925e+00
2.768025451555880707e-03,1.214999999999999858e+00,2.249999999999999778e-01,1.000000000000000056e-01,5.999999999999999778e-02,4.764999999999999680e+00,2.500000000000000000e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.368489583333332593e-01,1.041666666666667129e-01,9.309895833333337034e-02,8.789062500000004163e-02,3.743489583333335924e-01,5.065104166666664076e-01,4.557291666666665186e-01,7.656250000000002220e-01,6.666666666666667407e-01,2.987630208333334370e+00,2.745442708333332149e+00,1.334635416666666297e-01,9.765625000000000000e-03,3.906250000000000000e-03,3.255208333333333478e-03,1.028645833333333703e-01,2.044270833333333703e-01,1.738281249999999722e-01,1.076171874999999334e+00,6.126302083333334814e-01,7.110026041666666963e+00,7.051432291666666075e+00
2.909257775127686591e-03,1.274999999999999911e+00,2.299999999999999822e-01,1.100000000000000006e-01,5.999999999999999778e-02,4.990000000000000213e+00,2.700000000000000178e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.427083333333332593e-01,1.061197916666667129e-01,9.570312500000004163e-02,8.984375000000004163e-02,3.789062500000002220e-01,5.169270833333331483e-01,4.680989583333332038e-01,7.832031250000001110e-01,6.842447916666667407e-01,3.138020833333333481e+00,2.876302083333330817e+00,1.393229166666666019e-01,9.765625000000000000e-03,3.906250000000000000e-03,3.906250000000000000e-03,1.080729166666667129e-01,2.194010416666666574e-01,1.816406250000000000e-01,1.147786458333333037e+00,6.575520833333330373e-01,7.413411458333330373e+00,7.331380208333336590e+00
3.057696162939357257e-03,1.364999999999999991e+00,2.350000000000000144e-01,1.149999999999999911e-01,5.999999999999999778e-02,5.214999999999999858e+00,3.049999999999999933e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.485677083333332038e-01,1.087239583333333703e-01,9.765625000000006939e-02,9.179687500000005551e-02,3.899739583333336479e-01,5.240885416666664076e-01,4.798177083333333148e-01,8.027343750000002220e-01,7.076822916666667407e-01,3.281901041666666075e+00,3.016276041666667407e+00,1.451822916666666297e-01,9.765625000000000000e-03,3.906250000000000000e-03,3.906250000000000000e-03,1.113281250000000278e-01,2.311197916666667684e-01,1.946614583333332871e-01,1.226562500000000444e+00,7.037760416666662966e-01,7.694661458333336590e+00,7.634765625000000888e+00
3.213708288342970610e-03,1.425000000000000044e+00,2.350000000000000144e-01,1.199999999999999956e-01,5.999999999999999778e-02,5.419999999999999929e+00,3.200000000000000067e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.550781249999999445e-01,1.106770833333333287e-01,1.002604166666666990e-01,9.505208333333338422e-02,3.964843750000003331e-01,5.338541666666664076e-01,4.908854166666667962e-01,8.313802083333331483e-01,7.350260416666666297e-01,3.436848958333332149e+00,3.168619791666666519e+00,1.516927083333333148e-01,9.765625000000000000e-03,4.557291666666666956e-03,3.906250000000000000e-03,1.171875000000000000e-01,2.402343750000001665e-01,2.070312499999999722e-01,1.299479166666667407e+00,7.539062500000000000e-01,7.987630208333336590e+00,7.951171875000000000e+00
3.377680584403156168e-03,1.510000000000000009e+00,2.350000000000000144e-01,1.250000000000000000e-01,5.999999999999999778e-02,5.625000000000000000e+00,3.350000000000000200e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.628906250000001110e-01,1.145833333333333565e-01,1.041666666666667268e-01,9.765625000000004163e-02,4.055989583333335924e-01,5.442708333333331483e-01,5.091145833333335924e-01,8.632812499999997780e-01,7.552083333333334814e-01,3.600911458333332149e+00,3.317708333333331705e+00,1.608072916666666852e-01,1.041666666666666782e-02,4.557291666666666956e-03,3.906250000000000000e-03,1.217447916666666574e-01,2.539062500000001110e-01,2.161458333333333426e-01,1.383463541666666741e+00,8.190104166666665186e-01,8.286458333333332149e+00,8.247395833333332149e+00
3.550019201069594312e-03,1.604999999999999760e+00,2.399999999999999911e-01,1.250000000000000000e-01,5.999999999999999778e-02,5.919999999999999929e+00,3.800000000000000044e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.707031250000001110e-01,1.152343750000000139e-01,1.054687500000000278e-01,9.895833333333338422e-02,4.140625000000002220e-01,5.585937499999998890e-01,5.162760416666668517e-01,8.880208333333331483e-01,7.714843750000002220e-01,3.757812500000000888e+00,3.454427083333333481e+00,1.614583333333333426e-01,1.106770833333333391e-02,4.557291666666666956e-03,3.906250000000000000e-03,1.282552083333333148e-01,2.649739583333334259e-01,2.272135416666666574e-01,1.470703124999999778e+00,8.763020833333335924e-01,8.575520833333333925e+00,8.549479166666666075e+00
3.731151011187079300e-03,1.669999999999999929e+00,2.449999999999999956e-01,1.250000000000000000e-01,5.999999999999999778e-02,6.120000000000000107e+00,3.850000000000000089e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.785156250000000555e-01,1.165364583333333565e-01,1.080729166666666852e-01,1.015625000000000416e-01,4.186197916666667962e-01,5.716145833333331483e-01,5.292968750000002220e-01,9.127604166666661856e-01,7.994791666666667407e-01,3.930338541666665630e+00,3.598958333333336146e+00,1.699218750000000278e-01,1.171875000000000173e-02,4.557291666666666956e-03,5.208333333333333912e-03,1.386718750000000000e-01,2.825520833333334259e-01,2.369791666666667129e-01,1.552083333333333703e+00,9.440104166666667407e-01,8.897786458333337478e+00,8.892578125000001776e+00
3.921524667835013869e-03,1.729999999999999982e+00,2.550000000000000044e-01,1.250000000000000000e-01,6.500000000000000222e-02,6.370000000000000995e+00,4.250000000000000444e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.837239583333333148e-01,1.171875000000000000e-01,1.100260416666666852e-01,1.022135416666667268e-01,4.218750000000001110e-01,5.794270833333331483e-01,5.410156250000002220e-01,9.414062499999996669e-01,8.235677083333337034e-01,4.098307291666666963e+00,3.762369791666666963e+00,1.751302083333333426e-01,1.171875000000000173e-02,5.208333333333333912e-03,5.208333333333333912e-03,1.419270833333333426e-01,2.988281250000000555e-01,2.467447916666666297e-01,1.654947916666666297e+00,1.005859375000000000e+00,9.220703125000003553e+00,9.211588541666666075e+00
4.121611715615294304e-03,1.845000000000000195e+00,2.550000000000000044e-01,1.250000000000000000e-01,6.500000000000000222e-02,6.610000000000000320e+00,4.349999999999999423e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.889322916666665741e-01,1.171875000000000000e-01,1.132812500000000139e-01,1.035156250000000555e-01,4.296874999999999445e-01,5.891927083333332593e-01,5.488281250000002220e-01,9.635416666666665186e-01,8.574218749999998890e-01,4.292317708333333037e+00,3.951171875000000888e+00,1.809895833333333426e-01,1.171875000000000173e-02,5.208333333333333912e-03,5.208333333333333912e-03,1.490885416666666297e-01,3.164062500000000000e-01,2.565104166666666297e-01,1.754557291666666963e+00,1.077473958333332815e+00,9.541015624999992895e+00,9.552083333333332149e+00
4.331907758641174479e-03,1.895000000000000240e+00,2.700000000000000178e-01,1.300000000000000044e-01,6.500000000000000222e-02,6.870000000000000107e+00,4.499999999999999556e-01,0.000000000000000000e+00,0.000000000000000000e+00,4.947916666666666297e-01,1.210937500000000278e-01,1.165364583333333565e-01,1.054687500000000555e-01,4.361979166666666852e-01,6.067708333333332593e-01,5.592447916666668517e-01,9.993489583333330373e-01,8.828124999999998890e-01,4.494791666666666075e+00,4.140625000000000888e+00,1.901041666666667129e-01,1.171875000000000173e-02,5.208333333333333912e-03,5.208333333333333912e-03,1.536458333333333148e-01,3.294270833333334814e-01,2.747395833333333703e-01,1.858072916666665630e+00,1.166666666666666519e+00,9.843750000000003553e+00,9.850260416666662522e+00
4.552933688120160138e-03,1.984999999999999876e+00,2.749999999999999667e-01,1.300000000000000044e-01,6.500000000000000222e-02,7.115000000000000213e+00,4.899999999999999911e-01,5.000000000000000104e-03,0.000000000000000000e+00,5.026041666666666297e-01,1.236979166666666574e-01,1.171875000000000416e-01,1.080729166666667129e-01,4.427083333333334259e-01,6.171875000000000000e-01,5.768229166666668517e-01,1.026692708333333259e+00,9.192708333333329263e-01,4.680338541666667851e+00,4.314453125000000000e+00,1.972656250000000555e-01,1.171875000000000173e-02,7.161458333333333044e-03,5.859375000000000867e-03,1.608072916666666574e-01,3.444010416666667962e-01,2.897135416666667962e-01,1.979166666666666519e+00,1.248697916666666963e+00,1.017578124999999645e+01,1.018554687499999645e+01
4.785236972571587505e-03,2.040000000000000036e+00,2.799999999999999711e-01,1.300000000000000044e-01,6.500000000000000222e-02,7.370000000000000107e+00,5.400000000000000355e-01,5.000000000000000104e-03,0.000000000000000000e+00,5.130208333333333703e-01,1.263020833333333426e-01,1.191406250000000416e-01,1.113281250000000139e-01,4.505208333333334259e-01,6.328125000000000000e-01,5.872395833333334814e-01,1.068359375000000222e+00,9.544270833333325932e-01,4.875651041666666075e+00,4.489583333333337478e+00,2.037760416666667407e-01,1.236979166666666782e-02,7.812500000000000000e-03,6.510416666666666956e-03,1.686197916666666574e-01,3.593750000000001665e-01,3.027343750000001665e-01,2.091145833333333925e+00,1.330729166666666963e+00,1.049283854166666785e+01,1.053776041666666607e+01
5.029393013874647149e-03,2.145000000000000018e+00,2.799999999999999711e-01,1.300000000000000044e-01,6.500000000000000222e-02,7.645000000000000462e+00,5.749999999999999556e-01,5.000000000000000104e-03,0.000000000000000000e+00,5.188802083333334814e-01,1.276041666666666574e-01,1.230468750000000278e-01,1.132812500000000139e-01,4.609375000000002220e-01,6.419270833333333703e-01,6.015625000000001110e-01,1.108723958333333259e+00,9.889322916666661856e-01,5.115885416666666075e+00,4.691406249999998224e+00,2.109375000000000000e-01,1.302083333333333391e-02,8.463541666666667823e-03,6.510416666666666956e-03,1.777343749999999722e-01,3.782552083333334814e-01,3.111979166666667962e-01,2.205729166666667407e+00,1.411458333333333703e+00,1.080729166666667140e+01,1.088736979166666607e+01
5.286006572505787780e-03,2.284999999999999698e+00,2.799999999999999711e-01,1.300000000000000044e-01,6.999999999999999278e-02,7.924999999999999822e+00,6.099999999999999867e-01,1.000000000000000021e-02,0.000000000000000000e+00,5.266927083333334814e-01,1.289062499999999722e-01,1.250000000000000555e-01,1.152343750000000139e-01,4.700520833333335369e-01,6.516927083333333703e-01,6.139322916666667407e-01,1.136067708333333703e+00,1.029296875000000000e+00,5.324218750000000000e+00,4.873697916666667851e+00,2.200520833333334814e-01,1.302083333333333391e-02,8.463541666666667823e-03,6.510416666666666956e-03,1.848958333333333426e-01,3.971354166666669072e-01,3.229166666666667962e-01,2.337239583333334814e+00,1.498697916666666519e+00,1.115234374999999822e+01,1.121679687499999645e+01
5.555713265495623200e-03,2.390000000000000124e+00,2.850000000000000311e-01,1.300000000000000044e-01,7.499999999999999722e-02,8.254999999999999005e+00,6.350000000000000089e-01,1.000000000000000021e-02,0.000000000000000000e+00,5.305989583333334814e-01,1.308593750000000000e-01,1.269531250000000555e-01,1.165364583333333426e-01,4.759114583333334814e-01,6.634114583333332593e-01,6.236979166666667407e-01,1.164062500000000000e+00,1.065104166666666519e+00,5.524739583333331261e+00,5.067057291666666963e+00,2.291666666666668517e-01,1.432291666666666435e-02,8.463541666666667823e-03,6.510416666666666956e-03,1.953125000000000000e-01,4.147135416666669627e-01,3.359375000000002220e-01,2.459635416666666075e+00,1.587890624999999778e+00,1.148632812499999289e+01,1.155794270833333037e+01
5.839181140815776286e-03,2.520000000000000018e+00,2.949999999999999845e-01,1.300000000000000044e-01,7.499999999999999722e-02,8.525000000000000355e+00,6.750000000000000444e-01,1.000000000000000021e-02,0.000000000000000000e+00,5.410156250000002220e-01,1.360677083333333426e-01,1.302083333333333703e-01,1.184895833333333426e-01,4.837239583333334259e-01,6.764322916666667407e-01,6.328125000000000000e-01,1.202473958333333703e+00,1.100911458333333259e+00,5.739583333333333925e+00,5.274739583333334814e+00,2.376302083333335369e-01,1.562499999999999480e-02,8.463541666666667823e-03,6.510416666666666956e-03,2.050781250000000000e-01,4.309895833333334814e-01,3.561197916666669627e-01,2.602864583333333037e+00,1.680338541666666075e+00,1.182161458333333393e+01,1.188476562500000178e+01
6.137112332095298432e-03,2.659999999999999698e+00,2.999999999999999889e-01,1.350000000000000089e-01,8.000000000000000167e-02,8.820000000000000284e+00,7.000000000000000666e-01,1.000000000000000021e-02,0.000000000000000000e+00,5.572916666666669627e-01,1.386718750000000278e-01,1.328125000000000278e-01,1.184895833333333426e-01,4.908854166666665741e-01,6.920572916666665186e-01,6.451822916666665186e-01,1.238281250000000222e+00,1.133463541666667185e+00,5.982421875000000000e+00,5.518880208333333925e+00,2.473958333333334536e-01,1.627604166666666088e-02,9.114583333333333912e-03,6.510416666666666956e-03,2.102864583333333426e-01,4.537760416666668517e-01,3.763020833333335369e-01,2.760416666666666519e+00,1.784505208333333259e+00,1.215299479166666785e+01,1.223111979166666252e+01
6.450244797765296474e-03,2.790000000000000036e+00,3.049999999999999933e-01,1.350000000000000089e-01,8.000000000000000167e-02,9.039999999999999147e+00,7.349999999999999867e-01,1.000000000000000021e-02,0.000000000000000000e+00,5.605468750000002220e-01,1.393229166666666852e-01,1.341145833333333426e-01,1.217447916666666574e-01,4.947916666666666297e-01,7.044270833333332593e-01,6.562500000000000000e-01,1.276041666666666963e+00,1.175130208333333259e+00,6.221354166666667851e+00,5.741536458333332149e+00,2.552083333333334814e-01,1.627604166666666088e-02,9.765625000000000000e-03,7.161458333333333044e-03,2.148437499999999722e-01,4.817708333333335924e-01,3.938802083333334814e-01,2.902994791666666519e+00,1.878255208333334147e+00,1.247786458333333215e+01,1.256835937500000355e+01
6.779354148939539977e-03,2.955000000000000071e+00,3.049999999999999933e-01,1.350000000000000089e-01,8.499999999999999223e-02,9.335000000000000853e+00,8.200000000000000622e-01,1.000000000000000021e-02,0.000000000000000000e+00,5.677083333333334814e-01,1.399739583333333703e-01,1.360677083333333703e-01,1.236979166666666574e-01,5.026041666666665186e-01,7.135416666666665186e-01,6.627604166666666297e-01,1.317708333333333481e+00,1.218750000000000222e+00,6.460937500000000000e+00,5.945963541666664298e+00,2.630208333333335369e-01,1.627604166666666088e-02,9.765625000000000000e-03,7.161458333333333044e-03,2.213541666666666574e-01,4.993489583333337034e-01,4.205729166666667407e-01,3.065104166666666075e+00,1.997395833333333925e+00,1.280403645833333393e+01,1.288867187499999822e+01
7.125255570558590434e-03,3.100000000000000089e+00,3.150000000000000022e-01,1.350000000000000089e-01,8.499999999999999223e-02,9.660000000000000142e+00,8.750000000000001110e-01,1.000000000000000021e-02,0.000000000000000000e+00,5.761718750000001110e-01,1.425781250000000278e-01,1.373697916666667129e-01,1.263020833333333426e-01,5.110677083333332593e-01,7.304687499999996669e-01,6.809895833333331483e-01,1.368489583333333481e+00,1.261067708333333481e+00,6.725260416666668739e+00,6.170572916666666963e+00,2.773437500000002776e-01,1.822916666666666088e-02,1.041666666666666782e-02,7.812500000000000000e-03,2.343750000000001110e-01,5.253906250000001110e-01,4.368489583333335369e-01,3.216145833333331705e+00,2.125000000000000000e+00,1.310156250000000178e+01,1.321158854166666607e+01
7.488805840556045194e-03,3.264999999999999680e+00,3.150000000000000022e-01,1.399999999999999856e-01,8.499999999999999223e-02,9.969999999999998863e+00,9.450000000000000622e-01,1.000000000000000021e-02,0.000000000000000000e+00,5.872395833333334814e-01,1.477864583333333703e-01,1.380208333333333703e-01,1.269531250000000000e-01,5.169270833333331483e-01,7.454427083333330373e-01,6.920572916666667407e-01,1.404947916666666297e+00,1.304036458333333481e+00,6.945963541666667851e+00,6.379557291666666963e+00,2.884114583333337034e-01,1.888020833333332524e-02,1.106770833333333391e-02,7.812500000000000000e-03,2.447916666666667684e-01,5.605468750000000000e-01,4.563802083333335369e-01,3.395833333333332149e+00,2.249348958333333037e+00,1.340169270833334103e+01,1.352278645833333037e+01
7.870905452048179360e-03,3.404999999999999805e+00,3.200000000000000067e-01,1.399999999999999856e-01,8.499999999999999223e-02,1.029999999999999893e+01,9.849999999999999867e-01,1.000000000000000021e-02,0.000000000000000000e+00,5.911458333333335924e-01,1.484375000000000278e-01,1.386718750000000555e-01,1.282552083333333148e-01,5.240885416666665186e-01,7.565104166666664076e-01,7.096354166666668517e-01,1.451171875000000222e+00,1.359375000000000444e+00,7.190104166666666075e+00,6.601562500000000888e+00,2.949218750000002220e-01,1.888020833333332524e-02,1.106770833333333391e-02,7.812500000000000000e-03,2.532552083333333703e-01,5.839843750000000000e-01,4.791666666666666297e-01,3.575520833333331705e+00,2.389322916666665186e+00,1.369986979166666963e+01,1.385156249999999822e+01
8.272500843803673107e-03,3.549999999999999822e+00,3.200000000000000067e-01,1.399999999999999856e-01,8.499999999999999223e-02,1.056499999999999950e+01,1.050000000000000044e+00,1.000000000000000021e-02,0.000000000000000000e+00,6.035156250000002220e-01,1.516927083333333703e-01,1.406250000000000555e-01,1.302083333333333148e-01,5.299479166666665186e-01,7.734374999999997780e-01,7.213541666666666297e-01,1.501302083333333481e+00,1.414713541666666963e+00,7.451822916666666075e+00,6.819661458333333925e+00,3.059895833333335369e-01,1.953124999999998959e-02,1.106770833333333391e-02,7.812500000000000000e-03,2.630208333333333703e-01,6.132812500000000000e-01,5.123697916666665186e-01,3.755208333333332593e+00,2.518229166666666963e+00,1.401236979166666252e+01,1.416927083333332504e+01
8.694586744517989602e-03,3.699999999999999734e+00,3.200000000000000067e-01,1.449999999999999900e-01,8.499999999999999223e-02,1.084500000000000064e+01,1.125000000000000000e+00,1.000000000000000021e-02,0.000000000000000000e+00,6.145833333333337034e-01,1.529947916666666852e-01,1.425781250000000278e-01,1.347656250000000000e-01,5.410156249999997780e-01,7.864583333333332593e-01,7.337239583333333703e-01,1.555338541666666297e+00,1.470052083333333259e+00,7.736979166666668739e+00,7.067057291666666075e+00,3.183593750000002220e-01,2.018229166666665741e-02,1.106770833333333391e-02,7.812500000000000000e-03,2.721354166666667407e-01,6.386718750000002220e-01,5.436197916666665186e-01,3.959635416666668739e+00,2.642578124999998668e+00,1.431380208333333570e+01,1.444270833333333393e+01
9.138208636699174381e-03,3.835000000000000409e+00,3.200000000000000067e-01,1.449999999999999900e-01,8.499999999999999223e-02,1.111000000000000121e+01,1.199999999999999956e+00,1.499999999999999944e-02,0.000000000000000000e+00,6.217447916666668517e-01,1.562500000000000000e-01,1.445312500000000278e-01,1.354166666666666852e-01,5.475260416666665186e-01,7.981770833333332593e-01,7.539062499999998890e-01,1.621093749999999112e+00,1.528645833333333259e+00,8.032552083333332149e+00,7.321614583333333037e+00,3.268229166666667962e-01,2.213541666666666088e-02,1.106770833333333391e-02,7.812500000000000000e-03,2.819010416666667407e-01,6.705729166666668517e-01,5.690104166666665186e-01,4.149088541666663410e+00,2.787109375000001332e+00,1.459570312500000000e+01,1.471940104166667140e+01
9.604465346267914913e-03,3.975000000000000089e+00,3.200000000000000067e-01,1.449999999999999900e-01,8.499999999999999223e-02,1.143999999999999950e+01,1.229999999999999982e+00,1.499999999999999944e-02,0.000000000000000000e+00,6.308593750000001110e-01,1.582031250000000000e-01,1.445312500000000278e-01,1.367187499999999722e-01,5.533854166666665186e-01,8.125000000000000000e-01,7.695312499999997780e-01,1.686197916666665186e+00,1.583984374999999112e+00,8.297526041666666075e+00,7.592447916666666963e+00,3.398437500000001665e-01,2.278645833333332524e-02,1.106770833333333391e-02,7.812500000000000000e-03,2.929687500000001110e-01,6.998697916666667407e-01,5.976562499999997780e-01,4.358072916666666075e+00,2.950520833333333925e+00,1.485807291666667318e+01,1.498111979166666430e+01
1.009451176428616433e-02,4.150000000000000355e+00,3.250000000000000111e-01,1.449999999999999900e-01,8.499999999999999223e-02,1.174000000000000021e+01,1.314999999999999947e+00,2.000000000000000042e-02,0.000000000000000000e+00,6.367187500000000000e-01,1.601562500000000000e-01,1.471354166666667129e-01,1.380208333333333426e-01,5.638020833333331483e-01,8.281250000000000000e-01,7.805989583333331483e-01,1.759114583333333259e+00,1.632161458333333481e+00,8.552083333333333925e+00,7.837239583333334814e+00,3.535156250000001665e-01,2.278645833333332524e-02,1.171875000000000173e-02,7.812500000000000000e-03,3.046875000000000555e-01,7.428385416666665186e-01,6.334635416666665186e-01,4.583984375000000888e+00,3.106770833333332149e+00,1.513736979166666963e+01,1.526236979166666430e+01
1.060956170755590969e-02,4.354999999999999538e+00,3.300000000000000155e-01,1.449999999999999900e-01,8.499999999999999223e-02,1.200999999999999979e+01,1.395000000000000018e+00,2.000000000000000042e-02,0.000000000000000000e+00,6.464843750000002220e-01,1.627604166666666852e-01,1.477864583333333981e-01,1.386718750000000000e-01,5.677083333333333703e-01,8.391927083333335924e-01,7.981770833333330373e-01,1.830729166666666963e+00,1.709635416666665408e+00,8.824869791666669627e+00,8.091145833333335702e+00,3.684895833333335369e-01,2.408854166666665741e-02,1.236979166666666782e-02,7.812500000000000000e-03,3.157552083333333148e-01,7.858072916666665186e-01,6.666666666666667407e-01,4.789062499999997335e+00,3.272786458333333037e+00,1.539843750000000355e+01,1.550846354166666430e+01
1.115089092517360450e-02,4.509999999999999787e+00,3.399999999999999689e-01,1.449999999999999900e-01,8.499999999999999223e-02,1.229499999999999993e+01,1.444999999999999840e+00,2.000000000000000042e-02,0.000000000000000000e+00,6.595052083333335924e-01,1.666666666666666574e-01,1.516927083333333981e-01,1.386718750000000000e-01,5.794270833333332593e-01,8.535156250000000000e-01,8.105468749999997780e-01,1.897786458333333259e+00,1.785807291666666075e+00,9.123697916666667851e+00,8.360677083333328596e+00,3.802083333333335369e-01,2.408854166666665741e-02,1.302083333333333391e-02,7.812500000000000000e-03,3.333333333333333703e-01,8.203125000000000000e-01,7.115885416666665186e-01,5.009765625000000888e+00,3.430989583333331705e+00,1.564908854166666430e+01,1.572981770833333215e+01
1.171984025848728933e-02,4.685000000000000497e+00,3.500000000000000333e-01,1.600000000000000033e-01,8.499999999999999223e-02,1.254000000000000092e+01,1.524999999999999911e+00,2.500000000000000139e-02,0.000000000000000000e+00,6.686197916666669627e-01,1.699218749999999445e-01,1.536458333333333981e-01,1.399739583333333148e-01,5.878906249999998890e-01,8.717447916666667407e-01,8.248697916666664076e-01,1.974609374999999112e+00,1.859374999999998890e+00,9.422526041666666075e+00,8.619791666666664298e+00,3.893229166666667962e-01,2.473958333333332524e-02,1.302083333333333391e-02,7.812500000000000000e-03,3.476562500000000555e-01,8.756510416666666297e-01,7.454427083333332593e-01,5.212239583333333925e+00,3.603515624999999112e+00,1.588802083333333037e+01,1.596940104166666963e+01
1.231781896228359083e-02,4.875000000000000000e+00,3.649999999999999911e-01,1.600000000000000033e-01,8.999999999999999667e-02,1.288499999999999979e+01,1.609999999999999876e+00,2.500000000000000139e-02,0.000000000000000000e+00,6.770833333333337034e-01,1.718749999999999722e-01,1.569010416666666852e-01,1.425781249999999722e-01,5.944010416666667407e-01,8.893229166666667407e-01,8.372395833333333703e-01,2.044270833333333925e+00,1.951822916666666741e+00,9.725260416666667851e+00,8.876302083333333925e+00,3.997395833333336479e-01,2.669270833333332177e-02,1.497395833333332871e-02,9.114583333333333912e-03,3.613281250000001110e-01,9.127604166666664076e-01,7.819010416666664076e-01,5.442708333333333925e+00,3.785156250000000000e+00,1.611067708333334281e+01,1.620247395833333925e+01
1.294630819543074636e-02,5.029999999999999361e+00,3.750000000000000000e-01,1.600000000000000033e-01,8.999999999999999667e-02,1.317000000000000171e+01,1.695000000000000062e+00,2.999999999999999889e-02,0.000000000000000000e+00,6.888020833333335924e-01,1.744791666666666297e-01,1.588541666666666574e-01,1.458333333333332871e-01,6.054687499999998890e-01,9.010416666666666297e-01,8.554687500000001110e-01,2.114583333333331705e+00,2.026692708333333037e+00,1.001757812500000178e+01,9.153645833333335702e+00,4.114583333333335369e-01,2.734374999999998612e-02,1.497395833333332871e-02,9.114583333333333912e-03,3.736979166666667407e-01,9.485677083333332593e-01,8.229166666666667407e-01,5.669270833333329485e+00,3.975260416666665630e+00,1.632291666666667496e+01,1.639778645833332860e+01
1.360686468962398095e-02,5.179999999999999716e+00,3.750000000000000000e-01,1.650000000000000078e-01,8.999999999999999667e-02,1.345500000000000007e+01,1.760000000000000009e+00,2.999999999999999889e-02,0.000000000000000000e+00,7.011718750000004441e-01,1.751302083333333148e-01,1.601562500000000278e-01,1.477864583333332871e-01,6.145833333333332593e-01,9.199218749999997780e-01,8.776041666666665186e-01,2.192708333333332149e+00,2.110677083333333037e+00,1.032226562499999822e+01,9.451822916666667851e+00,4.251302083333334259e-01,2.734374999999998612e-02,1.497395833333332871e-02,9.765625000000000000e-03,3.880208333333334259e-01,9.993489583333334814e-01,8.730468750000001110e-01,5.920572916666666075e+00,4.152994791666667851e+00,1.650976562500000711e+01,1.660481770833332860e+01
1.430112460532041024e-02,5.390000000000000568e+00,3.750000000000000000e-01,1.650000000000000078e-01,8.999999999999999667e-02,1.375500000000000078e+01,1.854999999999999982e+00,2.999999999999999889e-02,0.000000000000000000e+00,7.102864583333337034e-01,1.764322916666666297e-01,1.614583333333333426e-01,1.510416666666666297e-01,6.230468749999998890e-01,9.355468750000000000e-01,8.990885416666668517e-01,2.273437500000000444e+00,2.205078125000000000e+00,1.064127604166666430e+01,9.763020833333332149e+00,4.407552083333333703e-01,2.994791666666664354e-02,1.497395833333332871e-02,9.765625000000000000e-03,4.101562500000002776e-01,1.062500000000000000e+00,9.257812499999998890e-01,6.175781249999999112e+00,4.360677083333330373e+00,1.671093750000001066e+01,1.680013020833333215e+01
1.503080758441441636e-02,5.570000000000000284e+00,3.800000000000000044e-01,1.650000000000000078e-01,9.500000000000000111e-02,1.398499999999999943e+01,2.009999999999999787e+00,2.999999999999999889e-02,0.000000000000000000e+00,7.187500000000003331e-01,1.803385416666666574e-01,1.647135416666666852e-01,1.523437499999999722e-01,6.321614583333332593e-01,9.505208333333330373e-01,9.212239583333339255e-01,2.369140624999998224e+00,2.306640624999999556e+00,1.096289062500000000e+01,1.005338541666666252e+01,4.609375000000000000e-01,3.124999999999997918e-02,1.562499999999999480e-02,9.765625000000000000e-03,4.270833333333336479e-01,1.125000000000000222e+00,9.752604166666662966e-01,6.444010416666667851e+00,4.572265624999999112e+00,1.689583333333333925e+01,1.698502604166666075e+01
1.579772100969175502e-02,5.759999999999999787e+00,3.850000000000000089e-01,1.650000000000000078e-01,1.000000000000000056e-01,1.418500000000000050e+01,2.100000000000000089e+00,4.000000000000000083e-02,0.000000000000000000e+00,7.239583333333337034e-01,1.848958333333333703e-01,1.673177083333333426e-01,1.542968750000000000e-01,6.399739583333331483e-01,9.680989583333335924e-01,9.394531250000002220e-01,2.466145833333333037e+00,2.409505208333334370e+00,1.129752604166666785e+01,1.033333333333333215e+01,4.824218750000001110e-01,3.385416666666663660e-02,1.692708333333332524e-02,1.041666666666666782e-02,4.472656250000001665e-01,1.187499999999999778e+00,1.029947916666666741e+00,6.701171875000000000e+00,4.780598958333333037e+00,1.708463541666666785e+01,1.715559895833333215e+01
1.660376448161279481e-02,5.964999999999999858e+00,3.850000000000000089e-01,1.699999999999999845e-01,1.000000000000000056e-01,1.441499999999999915e+01,2.199999999999999734e+00,5.500000000000000028e-02,0.000000000000000000e+00,7.317708333333337034e-01,1.868489583333333703e-01,1.705729166666666852e-01,1.542968750000000000e-01,6.497395833333331483e-01,9.837239583333333703e-01,9.583333333333334814e-01,2.560546875000000000e+00,2.519531249999999556e+00,1.158593750000000000e+01,1.063151041666666963e+01,5.026041666666667407e-01,3.450520833333330789e-02,1.692708333333332524e-02,1.041666666666666782e-02,4.700520833333334259e-01,1.246744791666666297e+00,1.103515625000000444e+00,6.960286458333333925e+00,5.013671875000000888e+00,1.724218749999999289e+01,1.729361979166666785e+01
1.745093452351365731e-02,6.150000000000000355e+00,3.899999999999999578e-01,1.699999999999999845e-01,1.000000000000000056e-01,1.463500000000000156e+01,2.299999999999999822e+00,5.500000000000000028e-02,0.000000000000000000e+00,7.408854166666670737e-01,1.875000000000000278e-01,1.738281250000000000e-01,1.569010416666666574e-01,6.621093749999997780e-01,9.941406250000003331e-01,9.811197916666667407e-01,2.662760416666666075e+00,2.638020833333332149e+00,1.191927083333333748e+01,1.092447916666666785e+01,5.260416666666666297e-01,3.515624999999997224e-02,1.757812499999998959e-02,1.106770833333333391e-02,4.902343750000000555e-01,1.302083333333333481e+00,1.167317708333333925e+00,7.216796874999999112e+00,5.238281249999999112e+00,1.739257812499999645e+01,1.744466145833333570e+01
1.834132952687965792e-02,6.354999999999999538e+00,3.950000000000000178e-01,1.699999999999999845e-01,1.000000000000000056e-01,1.489499999999999957e+01,2.435000000000000053e+00,6.500000000000000222e-02,0.000000000000000000e+00,7.467447916666670737e-01,1.907552083333333703e-01,1.764322916666666574e-01,1.601562500000000000e-01,6.673177083333329263e-01,1.007812500000000222e+00,1.001953125000000222e+00,2.757161458333332593e+00,2.740234374999998668e+00,1.223697916666666963e+01,1.123111979166667140e+01,5.429687500000002220e-01,3.645833333333330095e-02,1.888020833333332177e-02,1.171875000000000173e-02,5.143229166666667407e-01,1.376302083333332593e+00,1.235677083333333703e+00,7.482421875000004441e+00,5.473307291666666075e+00,1.753776041666666075e+01,1.758658854166666785e+01
1.927715494894048295e-02,6.519999999999999574e+00,4.149999999999999800e-01,1.699999999999999845e-01,1.000000000000000056e-01,1.512000000000000099e+01,2.595000000000000195e+00,6.999999999999999278e-02,0.000000000000000000e+00,7.578125000000003331e-01,1.927083333333333703e-01,1.790364583333333426e-01,1.608072916666666852e-01,6.790364583333329263e-01,1.027994791666666741e+00,1.031901041666666741e+00,2.878255208333332149e+00,2.835286458333331261e+00,1.256705729166666075e+01,1.151627604166666963e+01,5.625000000000001110e-01,3.710937499999996531e-02,1.953124999999998612e-02,1.171875000000000173e-02,5.449218750000001110e-01,1.431640624999999334e+00,1.324218749999999778e+00,7.742187499999999112e+00,5.679036458333333037e+00,1.766015624999999645e+01,1.770572916666666075e+01
2.026072877546085740e-02,6.750000000000000000e+00,4.149999999999999800e-01,1.799999999999999933e-01,1.000000000000000056e-01,1.537500000000000000e+01,2.779999999999999805e+00,7.499999999999999722e-02,0.000000000000000000e+00,7.662760416666667407e-01,1.959635416666667129e-01,1.816406250000000000e-01,1.621093750000000000e-01,6.888020833333331483e-01,1.046223958333333481e+00,1.055989583333333703e+00,2.993489583333331705e+00,2.951822916666666963e+00,1.287109375000000355e+01,1.183984374999999645e+01,5.820312499999998890e-01,3.841145833333330095e-02,2.018229166666665395e-02,1.171875000000000173e-02,5.664062500000001110e-01,1.500651041666666741e+00,1.408854166666667185e+00,8.020182291666667851e+00,5.929687500000000000e+00,1.776106770833333570e+01,1.781315104166667496e+01
2.129448726225803903e-02,6.959999999999999076e+00,4.199999999999999845e-01,1.799999999999999933e-01,1.049999999999999961e-01,1.562500000000000000e+01,2.959999999999999964e+00,8.999999999999999667e-02,0.000000000000000000e+00,7.786458333333334814e-01,1.959635416666667129e-01,1.829427083333333426e-01,1.621093750000000000e-01,6.979166666666665186e-01,1.065755208333333703e+00,1.083984375000000666e+00,3.108072916666666963e+00,3.068359375000000000e+00,1.318619791666666430e+01,1.214127604166666785e+01,6.041666666666665186e-01,4.101562499999996531e-02,2.018229166666665395e-02,1.236979166666666782e-02,5.891927083333333703e-01,1.580078125000000000e+00,1.496093750000000444e+00,8.312500000000000000e+00,6.172526041666666963e+00,1.786458333333334281e+01,1.791731770833333925e+01
2.238099096966739837e-02,7.209999999999999964e+00,4.250000000000000444e-01,1.849999999999999978e-01,1.100000000000000006e-01,1.580999999999999872e+01,3.135000000000000231e+00,8.999999999999999667e-02,0.000000000000000000e+00,7.877604166666666297e-01,1.979166666666667407e-01,1.881510416666666852e-01,1.653645833333333703e-01,7.102864583333331483e-01,1.087890625000000666e+00,1.114583333333334147e+00,3.232421875000000888e+00,3.199869791666666519e+00,1.349674479166666430e+01,1.244010416666666430e+01,6.276041666666665186e-01,4.296874999999996531e-02,2.148437499999998612e-02,1.367187499999999827e-02,6.210937499999996669e-01,1.664062499999998890e+00,1.576171875000000000e+00,8.563802083333332149e+00,6.432291666666666075e+00,1.796354166666666430e+01,1.800781250000000355e+01
2.352293110490315253e-02,7.455000000000000071e+00,4.450000000000000067e-01,1.849999999999999978e-01,1.100000000000000006e-01,1.596499999999999808e+01,3.250000000000000000e+00,8.999999999999999667e-02,0.000000000000000000e+00,7.955729166666666297e-01,1.998697916666667407e-01,1.901041666666667129e-01,1.686197916666667129e-01,7.187499999999998890e-01,1.108723958333333481e+00,1.140625000000000222e+00,3.339843750000002220e+00,3.328776041666664298e+00,1.380273437500000355e+01,1.274088541666666607e+01,6.503906249999997780e-01,4.492187499999995837e-02,2.213541666666665048e-02,1.497395833333332871e-02,6.562499999999998890e-01,1.733723958333333703e+00,1.659505208333333925e+00,8.849609374999996447e+00,6.664713541666666963e+00,1.804947916666665719e+01,1.808723958333333570e+01
2.472313618802390520e-02,7.649999999999999467e+00,4.499999999999999556e-01,1.849999999999999978e-01,1.100000000000000006e-01,1.612999999999999901e+01,3.390000000000000124e+00,8.999999999999999667e-02,0.000000000000000000e+00,8.040364583333332593e-01,2.005208333333333981e-01,1.914062500000000555e-01,1.712239583333333703e-01,7.252604166666662966e-01,1.130208333333333481e+00,1.172526041666666741e+00,3.482421875000000444e+00,3.466796875000000000e+00,1.410416666666666785e+01,1.306575520833333748e+01,6.829427083333330373e-01,4.752604166666662966e-02,2.343749999999998265e-02,1.562499999999999480e-02,6.816406250000000000e-01,1.821614583333333481e+00,1.748046874999999778e+00,9.133463541666667851e+00,6.924479166666667851e+00,1.812174479166666430e+01,1.815494791666667851e+01
2.598457905801421913e-02,7.814999999999999503e+00,4.550000000000000155e-01,1.849999999999999978e-01,1.100000000000000006e-01,1.630999999999999872e+01,3.535000000000000142e+00,9.500000000000000111e-02,0.000000000000000000e+00,8.144531249999996669e-01,2.011718750000000555e-01,1.933593750000000833e-01,1.725260416666667129e-01,7.363281249999997780e-01,1.156250000000000222e+00,1.209635416666666741e+00,3.615885416666666519e+00,3.595703124999998668e+00,1.438606770833332504e+01,1.336523437499999822e+01,7.031249999999998890e-01,5.013020833333330095e-02,2.408854166666664701e-02,1.627604166666666088e-02,7.109375000000000000e-01,1.911458333333332371e+00,1.833333333333333037e+00,9.427083333333335702e+00,7.175781250000003553e+00,1.818098958333332149e+01,1.821158854166667496e+01
2.731038423633577392e-02,8.000000000000000000e+00,4.550000000000000155e-01,1.849999999999999978e-01,1.100000000000000006e-01,1.648000000000000043e+01,3.760000000000000231e+00,1.000000000000000056e-01,0.000000000000000000e+00,8.255208333333328152e-01,2.057291666666667407e-01,1.940104166666667407e-01,1.744791666666667129e-01,7.486979166666662966e-01,1.175781250000000000e+00,1.261067708333334147e+00,3.738932291666666963e+00,3.753255208333332149e+00,1.468164062500000000e+01,1.364973958333333215e+01,7.291666666666666297e-01,5.338541666666662966e-02,2.473958333333331483e-02,1.888020833333332177e-02,7.454427083333333703e-01,2.007161458333332593e+00,1.936848958333333259e+00,9.736328125000003553e+00,7.419270833333337478e+00,1.823958333333333570e+01,1.826236979166667496e+01
2.870383566618750146e-02,8.219999999999998863e+00,4.550000000000000155e-01,1.849999999999999978e-01,1.100000000000000006e-01,1.666999999999999815e+01,3.955000000000000071e+00,1.049999999999999961e-01,0.000000000000000000e+00,8.326822916666661856e-01,2.070312500000001110e-01,1.972656250000000833e-01,1.751302083333333703e-01,7.597656249999996669e-01,1.192708333333333481e+00,1.304687500000000222e+00,3.871744791666668295e+00,3.910156250000001332e+00,1.497395833333332860e+01,1.393359374999999467e+01,7.617187500000001110e-01,5.664062499999998612e-02,2.604166666666664354e-02,2.213541666666665048e-02,7.760416666666665186e-01,2.106119791666665630e+00,2.027343750000000888e+00,1.003645833333333393e+01,7.702473958333333925e+00,1.829036458333333215e+01,1.830664062500000711e+01
3.016838484664401826e-02,8.390000000000000568e+00,4.599999999999999645e-01,1.849999999999999978e-01,1.149999999999999911e-01,1.682500000000000284e+01,4.109999999999999432e+00,1.100000000000000006e-01,0.000000000000000000e+00,8.417968749999995559e-01,2.115885416666667962e-01,1.972656250000000833e-01,1.770833333333333426e-01,7.727864583333330373e-01,1.216796875000000222e+00,1.345703125000000000e+00,4.007812500000000000e+00,4.066406250000000000e+00,1.527343750000000355e+01,1.420117187499999645e+01,7.897135416666670737e-01,6.119791666666665048e-02,2.799479166666664701e-02,2.343749999999997918e-02,8.066406250000000000e-01,2.217447916666667407e+00,2.147135416666666075e+00,1.033463541666666963e+01,7.960286458333336590e+00,1.833333333333332504e+01,1.835286458333334281e+01
3.170765938182037308e-02,8.609999999999999432e+00,4.599999999999999645e-01,1.849999999999999978e-01,1.149999999999999911e-01,1.696999999999999886e+01,4.324999999999999289e+00,1.149999999999999911e-01,0.000000000000000000e+00,8.502604166666665186e-01,2.154947916666666852e-01,1.985677083333333981e-01,1.777343750000000000e-01,7.845052083333333703e-01,1.240234375000000222e+00,1.393880208333333481e+00,4.158203125000000888e+00,4.223307291666668739e+00,1.556445312500000000e+01,1.449348958333333748e+01,8.177083333333337034e-01,6.119791666666665048e-02,3.059895833333330789e-02,2.343749999999997918e-02,8.450520833333332593e-01,2.326822916666666963e+00,2.257812500000000444e+00,1.061653645833333215e+01,8.211588541666664298e+00,1.837044270833333215e+01,1.838802083333333925e+01
3.332547196623888985e-02,8.830000000000000071e+00,4.799999999999999822e-01,1.849999999999999978e-01,1.199999999999999956e-01,1.708500000000000085e+01,4.474999999999999645e+00,1.199999999999999956e-01,0.000000000000000000e+00,8.606770833333332593e-01,2.180989583333333703e-01,1.998697916666667407e-01,1.777343750000000000e-01,8.014322916666665186e-01,1.264322916666666519e+00,1.429687499999999778e+00,4.324869791666666075e+00,4.389973958333333037e+00,1.584635416666667673e+01,1.478776041666667851e+01,8.476562499999996669e-01,6.315104166666665741e-02,3.124999999999997224e-02,2.408854166666664701e-02,8.847656249999996669e-01,2.451822916666666519e+00,2.357421874999999556e+00,1.091015624999998934e+01,8.483723958333328596e+00,1.840104166666667851e+01,1.841080729166667496e+01
3.502582982865429934e-02,9.060000000000000497e+00,5.000000000000000000e-01,1.900000000000000022e-01,1.199999999999999956e-01,1.719500000000000028e+01,4.685000000000000497e+00,1.250000000000000000e-01,0.000000000000000000e+00,8.736979166666665186e-01,2.226562500000001665e-01,2.011718750000000555e-01,1.809895833333333703e-01,8.098958333333331483e-01,1.282552083333333037e+00,1.477213541666666297e+00,4.496744791666666963e+00,4.559244791666664298e+00,1.611979166666666430e+01,1.507877604166666430e+01,8.782552083333332593e-01,6.315104166666665741e-02,3.190104166666663660e-02,2.539062499999997918e-02,9.264322916666665186e-01,2.550781249999999556e+00,2.463541666666666963e+00,1.118554687499999645e+01,8.779947916666671404e+00,1.842968750000000355e+01,1.843945312500001421e+01
3.681294465772893404e-02,9.310000000000000497e+00,5.250000000000000222e-01,1.900000000000000022e-01,1.199999999999999956e-01,1.726999999999999957e+01,4.870000000000000107e+00,1.399999999999999856e-01,0.000000000000000000e+00,8.841145833333332593e-01,2.265625000000001665e-01,2.037760416666667407e-01,1.809895833333333703e-01,8.274739583333331483e-01,1.309244791666666519e+00,1.526692708333332371e+00,4.656901041666665186e+00,4.722656249999999112e+00,1.634635416666665719e+01,1.536914062500000178e+01,9.160156250000001110e-01,6.575520833333332871e-02,3.255208333333330095e-02,2.734374999999997571e-02,9.622395833333331483e-01,2.671875000000000000e+00,2.587890624999999112e+00,1.146223958333332860e+01,9.024088541666660745e+00,1.844856770833333570e+01,1.846289062500001066e+01
3.869124303414341048e-02,9.539999999999999147e+00,5.300000000000000266e-01,1.900000000000000022e-01,1.199999999999999956e-01,1.737000000000000099e+01,5.050000000000000711e+00,1.399999999999999856e-01,0.000000000000000000e+00,8.912760416666667407e-01,2.298177083333334814e-01,2.057291666666667407e-01,1.809895833333333703e-01,8.372395833333332593e-01,1.344401041666666297e+00,1.583984374999999556e+00,4.836588541666666075e+00,4.904947916666666963e+00,1.660481770833333215e+01,1.564583333333333393e+01,9.446614583333330373e-01,6.966145833333331483e-02,3.385416666666663660e-02,3.059895833333330095e-02,1.007161458333333259e+00,2.794270833333333481e+00,2.726562500000000000e+00,1.173567708333333393e+01,9.311197916666662522e+00,1.847005208333332860e+01,1.847916666666667851e+01
4.066537739498251453e-02,9.724999999999999645e+00,5.649999999999999467e-01,1.900000000000000022e-01,1.199999999999999956e-01,1.745500000000000185e+01,5.240000000000000213e+00,1.449999999999999900e-01,0.000000000000000000e+00,8.984375000000001110e-01,2.324218750000001943e-01,2.083333333333334259e-01,1.848958333333333426e-01,8.541666666666664076e-01,1.378255208333333259e+00,1.635416666666666963e+00,5.014322916666666963e+00,5.084635416666665186e+00,1.685221354166665719e+01,1.591210937499999645e+01,9.778645833333330373e-01,7.356770833333334259e-02,3.841145833333329401e-02,3.515624999999996531e-02,1.050781249999999778e+00,2.925130208333332149e+00,2.856119791666666963e+00,1.201757812499999822e+01,9.591145833333330373e+00,1.848307291666666430e+01,1.849934895833333925e+01
4.274023755755419068e-02,9.925000000000000711e+00,5.899999999999999689e-01,1.900000000000000022e-01,1.199999999999999956e-01,1.756500000000000128e+01,5.469999999999999751e+00,1.499999999999999944e-01,0.000000000000000000e+00,9.108072916666666297e-01,2.363281250000002220e-01,2.109375000000001110e-01,1.881510416666666852e-01,8.691406249999995559e-01,1.411458333333333037e+00,1.685546875000000222e+00,5.196614583333333037e+00,5.266276041666666075e+00,1.709830729166667140e+01,1.617317708333333215e+01,1.007161458333333259e+00,7.682291666666665741e-02,4.427083333333328707e-02,3.580729166666662966e-02,1.106770833333333259e+00,3.057942708333333481e+00,3.011067708333333481e+00,1.232096354166666785e+01,9.867187500000000000e+00,1.849674479166666430e+01,1.850976562500000355e+01
4.492096283118612171e-02,1.014499999999999957e+01,5.950000000000000844e-01,1.900000000000000022e-01,1.199999999999999956e-01,1.762500000000000000e+01,5.705000000000000071e+00,1.600000000000000033e-01,0.000000000000000000e+00,9.218750000000001110e-01,2.382812500000002220e-01,2.128906250000001110e-01,1.894531250000000555e-01,8.867187499999997780e-01,1.438802083333332815e+00,1.742838541666666075e+00,5.393880208333335702e+00,5.457682291666668739e+00,1.736197916666667140e+01,1.641210937500000000e+01,1.035156249999999556e+00,7.747395833333332871e-02,4.492187499999995143e-02,3.776041666666663660e-02,1.164062499999999778e+00,3.194661458333333037e+00,3.161458333333332149e+00,1.260221354166666607e+01,1.015299479166666963e+01,1.850716145833333215e+01,1.852343749999999645e+01
4.721295474699928330e-02,1.039000000000000057e+01,6.049999999999999822e-01,1.900000000000000022e-01,1.199999999999999956e-01,1.769500000000000028e+01,5.865000000000000213e+00,1.650000000000000078e-01,5.000000000000000104e-03,9.322916666666670737e-01,2.389322916666669072e-01,2.167968750000000555e-01,1.927083333333333981e-01,9.029947916666666297e-01,1.472005208333333259e+00,1.801432291666666519e+00,5.612630208333333925e+00,5.649088541666665186e+00,1.759244791666667140e+01,1.666210937500000355e+01,1.078776041666666297e+00,8.007812499999997224e-02,4.752604166666661578e-02,4.101562499999995837e-02,1.219401041666666963e+00,3.319661458333333925e+00,3.309895833333332593e+00,1.285546874999999822e+01,1.043554687499999822e+01,1.851171875000000000e+01,1.853059895833333215e+01
4.962189043719000131e-02,1.058999999999999986e+01,6.300000000000000044e-01,1.900000000000000022e-01,1.199999999999999956e-01,1.771499999999999986e+01,6.115000000000000213e+00,1.699999999999999845e-01,5.000000000000000104e-03,9.427083333333335924e-01,2.428385416666669072e-01,2.187500000000000555e-01,1.946614583333333981e-01,9.179687500000000000e-01,1.507812500000000000e+00,1.868489583333333925e+00,5.808593750000000888e+00,5.841145833333329485e+00,1.783463541666666430e+01,1.690755208333332860e+01,1.118489583333333481e+00,8.268229166666664354e-02,5.143229166666660884e-02,4.361979166666662966e-02,1.285156250000000666e+00,3.462239583333332593e+00,3.462239583333332593e+00,1.312825520833333037e+01,1.072395833333333393e+01,1.851692708333333570e+01,1.853580729166666785e+01
5.215373669696000275e-02,1.076999999999999957e+01,6.400000000000000133e-01,1.900000000000000022e-01,1.199999999999999956e-01,1.776500000000000057e+01,6.375000000000000000e+00,1.699999999999999845e-01,5.000000000000000104e-03,9.518229166666669627e-01,2.441406250000002220e-01,2.213541666666667407e-01,1.946614583333333981e-01,9.381510416666670737e-01,1.552734375000000444e+00,1.942057291666666741e+00,6.024739583333332149e+00,6.033203125000000888e+00,1.805468749999999289e+01,1.713606770833331794e+01,1.159505208333333481e+00,8.463541666666664354e-02,5.598958333333329401e-02,4.427083333333329401e-02,1.348958333333333481e+00,3.597656250000000444e+00,3.624999999999996891e+00,1.338541666666666430e+01,1.100455729166666785e+01,1.852083333333333215e+01,1.854231770833333215e+01
5.481476476392505709e-02,1.095500000000000007e+01,6.500000000000000222e-01,1.900000000000000022e-01,1.199999999999999956e-01,1.783500000000000085e+01,6.594999999999999751e+00,1.750000000000000167e-01,5.000000000000000104e-03,9.654947916666668517e-01,2.460937500000001665e-01,2.246093750000000555e-01,1.959635416666667129e-01,9.524739583333337034e-01,1.587239583333333703e+00,2.007161458333332593e+00,6.241536458333333037e+00,6.254557291666669627e+00,1.827734375000001421e+01,1.738085937500000000e+01,1.197265624999999778e+00,8.984375000000000000e-02,6.315104166666662966e-02,4.752604166666662272e-02,1.409505208333333259e+00,3.733723958333332593e+00,3.772786458333333481e+00,1.365559895833333393e+01,1.129427083333333570e+01,1.852343749999999645e+01,1.854427083333333570e+01
5.761156585161000127e-02,1.114499999999999957e+01,6.649999999999999245e-01,1.949999999999999789e-01,1.199999999999999956e-01,1.785999999999999943e+01,6.825000000000000178e+00,1.799999999999999933e-01,5.000000000000000104e-03,9.778645833333339255e-01,2.500000000000001110e-01,2.259114583333334259e-01,1.998697916666666852e-01,9.765625000000003331e-01,1.636067708333333703e+00,2.068359374999999556e+00,6.442057291666667851e+00,6.458984374999998224e+00,1.847981770833332860e+01,1.760091145833333925e+01,1.249348958333332149e+00,9.049479166666665741e-02,6.575520833333330095e-02,5.078124999999997918e-02,1.485026041666666075e+00,3.888671875000000888e+00,3.946614583333334814e+00,1.393489583333332682e+01,1.155598958333333393e+01,1.852539062499999645e+01,1.854557291666666785e+01
6.055106747550571128e-02,1.137999999999999901e+01,6.899999999999999467e-01,2.000000000000000111e-01,1.199999999999999956e-01,1.788500000000000156e+01,7.070000000000000284e+00,1.849999999999999978e-01,5.000000000000000104e-03,9.882812500000004441e-01,2.513020833333334814e-01,2.304687500000001110e-01,2.018229166666667407e-01,9.993489583333335924e-01,1.681640624999998890e+00,2.150390624999999556e+00,6.649739583333334814e+00,6.692708333333334814e+00,1.866992187499999645e+01,1.781770833333333570e+01,1.290364583333333037e+00,9.765625000000000000e-02,7.031249999999998612e-02,5.273437499999997918e-02,1.544921874999999778e+00,4.055989583333332149e+00,4.118489583333335702e+00,1.419856770833332327e+01,1.182291666666666607e+01,1.852604166666666075e+01,1.854882812500000000e+01
6.364055061212643694e-02,1.160500000000000043e+01,7.149999999999999689e-01,2.099999999999999922e-01,1.199999999999999956e-01,1.789999999999999858e+01,7.255000000000000782e+00,1.900000000000000022e-01,5.000000000000000104e-03,1.004557291666667407e+00,2.539062500000001110e-01,2.324218750000001110e-01,2.057291666666667684e-01,1.026692708333333481e+00,1.729817708333332371e+00,2.226562499999999556e+00,6.874348958333333037e+00,6.876302083333333037e+00,1.886067708333333570e+01,1.804101562499999645e+01,1.326171874999999778e+00,1.002604166666666574e-01,7.226562500000000000e-02,5.729166666666664354e-02,1.618489583333333037e+00,4.206380208333333925e+00,4.290364583333333925e+00,1.441601562499999467e+01,1.209309895833333215e+01,1.852669270833332860e+01,1.855208333333333215e+01
6.688766773357039674e-02,1.179499999999999993e+01,7.250000000000000888e-01,2.099999999999999922e-01,1.199999999999999956e-01,1.791999999999999815e+01,7.489999999999999325e+00,2.000000000000000111e-01,1.000000000000000021e-02,1.020833333333334370e+00,2.565104166666667407e-01,2.363281250000000833e-01,2.070312500000001388e-01,1.048828124999999778e+00,1.781249999999999778e+00,2.313151041666668295e+00,7.086588541666668739e+00,7.088541666666663410e+00,1.905533854166667140e+01,1.824934895833333215e+01,1.371093750000000000e+00,1.054687499999999861e-01,7.682291666666667129e-02,5.989583333333332871e-02,1.693359374999998668e+00,4.384765624999999112e+00,4.447265625000000888e+00,1.465755208333333393e+01,1.238932291666666785e+01,1.852734374999999645e+01,1.855338541666666430e+01
7.030046176225289434e-02,1.194500000000000028e+01,7.449999999999999956e-01,2.249999999999999778e-01,1.199999999999999956e-01,1.792999999999999972e+01,7.750000000000000000e+00,2.000000000000000111e-01,1.000000000000000021e-02,1.035807291666667185e+00,2.578125000000000555e-01,2.395833333333334536e-01,2.076822916666668239e-01,1.076822916666666075e+00,1.824218749999999556e+00,2.401041666666667851e+00,7.332031250000000888e+00,7.325520833333336590e+00,1.923372395833333925e+01,1.845768229166666075e+01,1.423177083333332815e+00,1.113281249999999861e-01,8.007812500000004163e-02,6.315104166666665741e-02,1.770182291666666519e+00,4.559895833333335702e+00,4.620442708333330373e+00,1.487304687500000178e+01,1.266536458333333215e+01,1.852799479166666430e+01,1.855533854166667140e+01
7.388738599276277463e-02,1.213000000000000078e+01,7.600000000000000089e-01,2.299999999999999822e-01,1.199999999999999956e-01,1.795499999999999829e+01,8.000000000000000000e+00,2.050000000000000155e-01,1.499999999999999944e-02,1.048828125000000444e+00,2.597656250000000555e-01,2.408854166666667684e-01,2.102864583333335091e-01,1.107421874999999556e+00,1.882812500000000000e+00,2.496093750000000000e+00,7.563151041666666963e+00,7.539062499999999112e+00,1.940429687499999289e+01,1.864388020833334991e+01,1.480468749999999778e+00,1.158854166666666713e-01,8.203125000000004163e-02,6.445312500000000000e-02,1.858072916666666075e+00,4.720052083333333037e+00,4.800130208333333925e+00,1.509700520833333393e+01,1.291927083333333570e+01,1.852799479166666430e+01,1.855533854166667140e+01
7.765732503018717148e-02,1.231499999999999950e+01,7.650000000000000133e-01,2.299999999999999822e-01,1.199999999999999956e-01,1.797499999999999787e+01,8.275000000000000355e+00,2.350000000000000144e-01,2.000000000000000042e-02,1.059244791666666963e+00,2.643229166666666852e-01,2.421875000000000833e-01,2.167968750000001388e-01,1.131510416666666519e+00,1.938802083333332815e+00,2.588541666666666519e+00,7.806640624999995559e+00,7.765625000000000000e+00,1.956966145833334281e+01,1.881380208333333570e+01,1.527994791666666519e+00,1.178385416666666713e-01,8.593750000000004163e-02,6.705729166666667129e-02,1.934895833333333703e+00,4.902343750000000000e+00,4.986979166666666963e+00,1.531770833333333037e+01,1.319270833333333037e+01,1.852799479166666430e+01,1.855598958333333925e+01
8.161961679676736636e-02,1.246000000000000085e+01,7.950000000000000400e-01,2.299999999999999822e-01,1.199999999999999956e-01,1.798000000000000043e+01,8.469999999999998863e+00,2.449999999999999956e-01,2.000000000000000042e-02,1.070963541666666963e+00,2.682291666666666852e-01,2.447916666666667684e-01,2.207031250000001665e-01,1.164062499999999556e+00,1.990885416666666741e+00,2.696614583333333481e+00,8.053385416666664298e+00,7.995442708333332149e+00,1.973307291666667140e+01,1.900390625000000355e+01,1.591796875000000000e+00,1.210937500000000278e-01,8.919270833333337034e-02,6.901041666666669905e-02,2.019531250000000888e+00,5.083984374999998224e+00,5.190755208333331261e+00,1.551497395833333393e+01,1.344856770833333570e+01,1.852799479166666430e+01,1.855664062500000711e+01
8.578407566139539808e-02,1.264500000000000135e+01,8.149999999999999467e-01,2.299999999999999822e-01,1.199999999999999956e-01,1.799000000000000199e+01,8.709999999999999076e+00,2.600000000000000089e-01,2.000000000000000042e-02,1.085286458333333481e+00,2.695312500000000000e-01,2.473958333333334536e-01,2.239583333333334814e-01,1.192708333333332815e+00,2.052734374999999556e+00,2.812500000000000000e+00,8.294921875000003553e+00,8.227864583333337478e+00,1.987109375000000711e+01,1.917057291666666785e+01,1.650390624999999778e+00,1.256510416666667407e-01,9.375000000000002776e-02,7.356770833333338422e-02,2.114583333333333037e+00,5.266927083333332149e+00,5.371744791666666075e+00,1.571679687500000533e+01,1.369205729166667318e+01,1.852864583333332860e+01,1.855794270833334281e+01
9.016101674924141551e-02,1.284999999999999964e+01,8.399999999999999689e-01,2.299999999999999822e-01,1.199999999999999956e-01,1.799000000000000199e+01,8.949999999999999289e+00,2.749999999999999667e-01,2.000000000000000042e-02,1.104166666666666297e+00,2.721354166666666852e-01,2.506510416666667962e-01,2.265625000000001110e-01,1.227864583333333259e+00,2.116536458333333481e+00,2.939453124999999112e+00,8.552083333333325044e+00,8.475260416666664298e+00,2.000781249999998934e+01,1.936197916666666785e+01,1.710937500000000000e+00,1.289062500000000833e-01,9.960937500000004163e-02,7.682291666666669905e-02,2.208984375000001332e+00,5.451171874999999112e+00,5.541015624999999112e+00,1.591145833333333037e+01,1.394856770833332860e+01,1.852864583333332860e+01,1.855859375000000711e+01
9.476128149172588500e-02,1.302000000000000135e+01,8.549999999999999822e-01,2.350000000000000144e-01,1.199999999999999956e-01,1.799000000000000199e+01,9.155000000000001137e+00,2.799999999999999711e-01,2.000000000000000042e-02,1.116536458333333259e+00,2.760416666666666852e-01,2.539062500000001665e-01,2.278645833333334814e-01,1.263671874999999556e+00,2.185546874999999556e+00,3.044921874999999556e+00,8.771484375000000000e+00,8.734374999999996447e+00,2.014648437499999645e+01,1.952734375000000000e+01,1.774088541666666519e+00,1.315104166666667407e-01,1.061197916666667129e-01,8.333333333333337034e-02,2.298828125000000444e+00,5.641276041666666075e+00,5.726562499999998224e+00,1.607356770833332149e+01,1.416927083333333570e+01,1.852864583333332860e+01,1.855859375000000711e+01
9.959626448012136313e-02,1.323999999999999844e+01,8.599999999999999867e-01,2.399999999999999911e-01,1.199999999999999956e-01,1.799000000000000199e+01,9.390000000000000568e+00,2.899999999999999800e-01,2.500000000000000139e-02,1.129557291666666963e+00,2.766927083333333703e-01,2.552083333333334814e-01,2.304687500000001665e-01,1.298828125000000000e+00,2.255208333333332593e+00,3.164062499999999112e+00,9.033854166666667851e+00,8.955078125000000000e+00,2.027669270833332860e+01,1.967382812499999645e+01,1.837890624999999334e+00,1.412760416666667407e-01,1.113281250000000555e-01,8.528645833333338422e-02,2.408854166666666963e+00,5.840494791666666075e+00,5.945963541666665186e+00,1.625000000000000000e+01,1.440234374999999822e+01,1.852864583333332860e+01,1.855859375000000711e+01
1.046779416893006409e-01,1.342000000000000171e+01,8.850000000000000089e-01,2.449999999999999956e-01,1.199999999999999956e-01,1.799500000000000099e+01,9.625000000000000000e+00,2.999999999999999889e-01,2.500000000000000139e-02,1.145182291666666741e+00,2.773437500000000555e-01,2.591145833333334814e-01,2.330729166666668517e-01,1.333333333333333259e+00,2.325520833333333481e+00,3.288411458333331261e+00,9.284505208333332149e+00,9.180338541666673180e+00,2.037825520833333215e+01,1.981380208333333925e+01,1.895182291666666519e+00,1.445312500000000555e-01,1.152343750000000833e-01,8.919270833333337034e-02,2.513671875000000000e+00,6.040364583333334814e+00,6.163411458333333925e+00,1.641145833333332504e+01,1.462174479166666607e+01,1.852929687499999645e+01,1.855859375000000711e+01
1.100189001415373125e-01,1.361999999999999922e+01,8.900000000000000133e-01,2.449999999999999956e-01,1.199999999999999956e-01,1.799500000000000099e+01,9.830000000000000071e+00,3.049999999999999933e-01,2.999999999999999889e-02,1.161458333333333703e+00,2.812500000000000555e-01,2.610677083333334814e-01,2.350260416666668517e-01,1.376953125000000666e+00,2.406249999999999556e+00,3.399088541666665630e+00,9.535156250000001776e+00,9.428385416666669627e+00,2.048307291666666075e+01,1.993619791666666785e+01,1.973307291666666963e+00,1.490885416666666852e-01,1.223958333333334120e-01,9.114583333333338422e-02,2.620442708333333037e+00,6.238932291666666075e+00,6.383463541666664298e+00,1.655859374999999289e+01,1.483268229166666252e+01,1.852994791666666430e+01,1.856054687500000711e+01
1.156323690838370472e-01,1.380000000000000071e+01,9.249999999999999334e-01,2.449999999999999956e-01,1.250000000000000000e-01,1.799500000000000099e+01,1.006499999999999950e+01,3.200000000000000067e-01,2.999999999999999889e-02,1.182291666666666741e+00,2.858072916666667407e-01,2.636718750000000555e-01,2.356770833333335369e-01,1.430338541666666741e+00,2.498046875000000000e+00,3.530598958333330817e+00,9.794270833333330373e+00,9.684895833333333925e+00,2.058463541666666075e+01,2.005208333333333570e+01,2.026041666666666519e+00,1.601562500000000833e-01,1.282552083333333703e-01,9.440104166666671293e-02,2.738932291666666519e+00,6.415364583333331261e+00,6.591145833333328596e+00,1.672070312500000355e+01,1.504557291666667140e+01,1.852994791666666430e+01,1.856054687500000711e+01
1.215322527560206978e-01,1.393999999999999950e+01,9.400000000000000577e-01,2.550000000000000044e-01,1.250000000000000000e-01,1.799500000000000099e+01,1.025500000000000078e+01,3.399999999999999689e-01,3.499999999999999639e-02,1.199218750000000000e+00,2.858072916666667407e-01,2.643229166666667407e-01,2.363281250000001665e-01,1.478515625000000222e+00,2.576822916666665630e+00,3.679687500000000000e+00,1.003385416666666252e+01,9.938802083333337478e+00,2.068945312500000000e+01,2.018229166666667496e+01,2.092447916666666075e+00,1.634114583333334259e-01,1.341145833333333426e-01,9.765625000000004163e-02,2.846354166666665186e+00,6.619140625000000000e+00,6.832682291666664298e+00,1.685546874999999645e+01,1.524218750000000178e+01,1.853059895833333215e+01,1.856054687500000711e+01
1.277331648307274414e-01,1.408999999999999986e+01,9.599999999999999645e-01,2.550000000000000044e-01,1.250000000000000000e-01,1.800000000000000000e+01,1.044500000000000028e+01,3.599999999999999867e-01,3.499999999999999639e-02,1.215494791666666963e+00,2.884114583333334259e-01,2.662760416666667407e-01,2.376302083333334814e-01,1.533854166666666519e+00,2.669921874999998224e+00,3.832682291666664742e+00,1.028906250000000000e+01,1.019140625000000355e+01,2.075716145833332149e+01,2.029947916666667140e+01,2.180338541666665186e+00,1.705729166666667684e-01,1.406250000000000000e-01,1.022135416666666574e-01,2.967447916666667407e+00,6.832031250000001776e+00,7.037109374999999112e+00,1.697981770833333215e+01,1.543359374999999289e+01,1.853059895833333215e+01,1.856054687500000711e+01
1.342504646106425503e-01,1.421000000000000085e+01,9.749999999999999778e-01,2.550000000000000044e-01,1.250000000000000000e-01,1.800000000000000000e+01,1.074000000000000021e+01,3.699999999999999956e-01,4.499999999999999833e-02,1.237630208333333481e+00,2.903645833333334259e-01,2.688802083333334259e-01,2.395833333333334814e-01,1.579427083333333259e+00,2.745442708333333481e+00,3.964192708333333925e+00,1.052604166666666963e+01,1.045247395833333393e+01,2.084960937499999289e+01,2.039453125000001776e+01,2.257161458333332149e+00,1.783854166666667407e-01,1.464843750000000000e-01,1.061197916666666713e-01,3.083333333333333925e+00,7.048828124999994671e+00,7.259114583333333037e+00,1.708984375000000000e+01,1.561718750000000711e+01,1.853059895833333215e+01,1.856119791666667496e+01
1.411002950726051031e-01,1.432499999999999929e+01,1.010000000000000009e+00,2.550000000000000044e-01,1.250000000000000000e-01,1.800000000000000000e+01,1.099000000000000021e+01,3.950000000000000178e-01,4.499999999999999833e-02,1.255859375000000222e+00,2.916666666666667407e-01,2.714843750000000555e-01,2.428385416666667684e-01,1.626953124999999556e+00,2.820312499999999112e+00,4.121744791666666075e+00,1.078710937499999822e+01,1.069856770833333215e+01,2.091471354166667496e+01,2.050130208333332860e+01,2.335937499999998224e+00,1.861979166666666852e-01,1.536458333333333148e-01,1.139322916666666297e-01,3.216145833333332149e+00,7.266276041666664298e+00,7.477864583333336590e+00,1.721549479166666785e+01,1.580794270833331439e+01,1.853059895833333215e+01,1.856184895833333925e+01
1.482996228528358218e-01,1.451500000000000057e+01,1.060000000000000053e+00,2.550000000000000044e-01,1.300000000000000044e-01,1.800000000000000000e+01,1.120000000000000107e+01,4.100000000000000311e-01,5.000000000000000278e-02,1.274088541666666519e+00,2.955729166666666297e-01,2.727864583333333703e-01,2.441406250000000833e-01,1.675781250000000000e+00,2.914062499999999112e+00,4.274088541666665186e+00,1.104101562499999645e+01,1.092122395833332682e+01,2.098697916666666785e+01,2.059570312500000355e+01,2.417317708333333481e+00,1.966145833333333981e-01,1.588541666666666574e-01,1.165364583333333426e-01,3.347656250000000000e+00,7.449218750000000000e+00,7.698567708333335702e+00,1.731575520833334281e+01,1.597005208333332682e+01,1.853125000000000000e+01,1.856184895833333925e+01
1.558662802723169982e-01,1.468000000000000149e+01,1.084999999999999964e+00,2.550000000000000044e-01,1.300000000000000044e-01,1.800000000000000000e+01,1.135500000000000043e+01,4.349999999999999423e-01,5.500000000000000028e-02,1.297526041666666297e+00,2.981770833333332593e-01,2.753906250000001110e-01,2.454427083333333981e-01,1.731770833333333481e+00,3.005208333333332149e+00,4.429687500000000000e+00,1.129817708333333570e+01,1.116406250000000000e+01,2.105859374999999645e+01,2.068098958333332860e+01,2.491536458333333037e+00,2.037760416666667407e-01,1.653645833333332871e-01,1.243489583333333426e-01,3.475260416666665186e+00,7.662760416666666963e+00,7.912109374999998224e+00,1.742057291666666430e+01,1.614322916666666785e+01,1.853125000000000000e+01,1.856184895833333925e+01
1.638190095064288587e-01,1.488500000000000156e+01,1.145000000000000018e+00,2.550000000000000044e-01,1.350000000000000089e-01,1.800000000000000000e+01,1.157500000000000107e+01,4.499999999999999556e-01,5.500000000000000028e-02,1.317708333333332815e+00,3.014322916666666297e-01,2.779947916666667407e-01,2.473958333333334536e-01,1.793619791666666741e+00,3.089192708333331705e+00,4.582031249999999112e+00,1.152018229166666607e+01,1.142057291666666430e+01,2.112369791666667496e+01,2.075651041666666430e+01,2.576822916666666519e+00,2.115885416666666852e-01,1.718749999999999445e-01,1.315104166666666852e-01,3.612630208333333037e+00,7.876302083333334814e+00,8.139322916666669627e+00,1.750976562499999645e+01,1.629492187500000000e+01,1.853125000000000000e+01,1.856184895833333925e+01
1.721775090082377779e-01,1.503500000000000192e+01,1.190000000000000169e+00,2.600000000000000089e-01,1.350000000000000089e-01,1.800000000000000000e+01,1.183000000000000007e+01,4.749999999999999778e-01,5.500000000000000028e-02,1.335286458333332593e+00,3.053385416666665741e-01,2.805989583333334259e-01,2.493489583333334536e-01,1.856770833333334592e+00,3.188151041666666963e+00,4.754557291666664298e+00,1.177408854166666963e+01,1.166341145833333037e+01,2.117643229166667140e+01,2.082812500000000000e+01,2.660156249999999556e+00,2.207031250000000278e-01,1.777343749999999722e-01,1.367187500000000278e-01,3.752604166666666963e+00,8.098307291666664298e+00,8.382812499999998224e+00,1.760221354166667496e+01,1.644856770833332149e+01,1.853125000000000000e+01,1.856315104166667140e+01
1.809624823004346017e-01,1.515000000000000036e+01,1.244999999999999885e+00,2.600000000000000089e-01,1.350000000000000089e-01,1.800000000000000000e+01,1.210999999999999943e+01,4.799999999999999822e-01,5.500000000000000028e-02,1.359374999999999778e+00,3.079427083333332593e-01,2.838541666666667962e-01,2.526041666666667962e-01,1.921875000000000222e+00,3.291666666666666519e+00,4.902994791666666963e+00,1.202083333333333748e+01,1.190169270833334103e+01,2.121744791666666785e+01,2.089778645833333570e+01,2.748697916666666963e+00,2.317708333333333981e-01,1.848958333333332871e-01,1.432291666666667129e-01,3.897135416666663854e+00,8.302734375000003553e+00,8.603515625000001776e+00,1.767773437500000711e+01,1.659049479166667140e+01,1.853125000000000000e+01,1.856315104166667140e+01
1.901956892567676638e-01,1.531000000000000227e+01,1.300000000000000044e+00,2.600000000000000089e-01,1.399999999999999856e-01,1.800000000000000000e+01,1.233999999999999986e+01,4.950000000000000511e-01,5.500000000000000028e-02,1.392578124999999556e+00,3.098958333333332038e-01,2.851562500000001665e-01,2.565104166666667962e-01,1.988281250000000222e+00,3.393880208333333037e+00,5.059244791666669627e+00,1.227669270833333215e+01,1.213736979166666430e+01,2.126888020833333215e+01,2.097330729166667496e+01,2.843098958333333481e+00,2.389322916666666852e-01,1.907552083333332593e-01,1.458333333333333703e-01,4.041666666666666075e+00,8.527343750000000000e+00,8.838541666666669627e+00,1.775846354166666075e+01,1.672395833333333925e+01,1.853125000000000000e+01,1.856380208333333925e+01
1.998999999999999944e-01,1.545500000000000007e+01,1.334999999999999964e+00,2.600000000000000089e-01,1.399999999999999856e-01,1.800000000000000000e+01,1.256500000000000128e+01,5.000000000000000000e-01,5.500000000000000028e-02,1.420572916666666075e+00,3.118489583333331483e-01,2.877604166666667962e-01,2.591145833333333703e-01,2.075520833333333925e+00,3.514973958333332593e+00,5.227864583333335702e+00,1.253385416666666607e+01,1.237109375000000000e+01,2.130533854166666075e+01,2.102994791666666785e+01,2.923828124999998224e+00,2.480468750000000833e-01,2.011718750000000000e-01,1.523437500000000278e-01,4.191406250000000000e+00,8.757812499999998224e+00,9.076171875000007105e+00,1.782942708333333925e+01,1.684765625000000711e+01,1.853190104166666430e+01,1.856445312500000355e+01


==> plots/bmns/bmns_correction_well_False_24.txt <==
s_corrlev_0,bmn_corrlev_0,s_corrlev_1,bmn_corrlev_1,s_corrlev_2,bmn_corrlev_2,s_corrlev_3,bmn_corrlev_3
1.000000000000000000e+00,5.760294980430703642e-04,1.000000000000000000e+00,1.580941581800703955e-04,1.000000000000000000e+00,1.268085173583839535e-04,1.000000000000000000e+00,1.153700475148912609e-04
9.796122448979615038e-01,5.752771863930789377e-04,9.796122448979615038e-01,1.573169745170590998e-04,9.796122448979615038e-01,1.255784845938245637e-04,9.796122448979615038e-01,1.138611892876678421e-04
9.592244897959175676e-01,5.745110683774185163e-04,9.592244897959175676e-01,1.567348866156778012e-04,9.592244897959175676e-01,1.247411931294839396e-04,9.592244897959175676e-01,1.128291233239876051e-04
9.388367346938790714e-01,5.737305850562013452e-04,9.388367346938790714e-01,1.562410081049754552e-04,9.388367346938790714e-01,1.241548731607865577e-04,9.388367346938790714e-01,1.119911087452765696e-04
9.184489795918400201e-01,5.729351503838431845e-04,9.184489795918400201e-01,1.558651900934350379e-04,9.184489795918400201e-01,1.238860133184195003e-04,9.184489795918400201e-01,1.115378837028249595e-04
8.980612244897948626e-01,5.721377174778570886e-04,8.980612244897948626e-01,1.554892020233983915e-04,8.980612244897948626e-01,1.237899013235931164e-04,8.980612244897948626e-01,1.113216724470884910e-04
8.776734693877575877e-01,5.713512865976662792e-04,8.776734693877575877e-01,1.551285929797616299e-04,8.776734693877575877e-01,1.237642971440646193e-04,8.776734693877575877e-01,1.112009648034333319e-04
8.572857142857127632e-01,5.705491685516151041e-04,8.572857142857127632e-01,1.548085676454665329e-04,8.572857142857127632e-01,1.237355516278736492e-04,8.572857142857127632e-01,1.110998730319230279e-04
8.368979591836734899e-01,5.697306972740273168e-04,8.368979591836734899e-01,1.544645546946417716e-04,8.368979591836734899e-01,1.236752885958494047e-04,8.368979591836734899e-01,1.109627240409155738e-04
8.165102040816343276e-01,5.688976208587850220e-04,8.165102040816343276e-01,1.541171338886343121e-04,8.165102040816343276e-01,1.235719243642328350e-04,8.165102040816343276e-01,1.107975938984087535e-04
7.961224489795915016e-01,5.680744077062404142e-04,7.961224489795915016e-01,1.537585127009046676e-04,7.961224489795915016e-01,1.234308063432999129e-04,7.961224489795915016e-01,1.105804478107253114e-04
7.757346938775523393e-01,5.672373594026034393e-04,7.757346938775523393e-01,1.533935876832815282e-04,7.757346938775523393e-01,1.232536041472447985e-04,7.757346938775523393e-01,1.103180810281691562e-04
7.553469387755125108e-01,5.663818120913812534e-04,7.553469387755125108e-01,1.530475381457754326e-04,7.553469387755125108e-01,1.230526217445846230e-04,7.553469387755125108e-01,1.100692168179586534e-04
7.349591836734684636e-01,5.655069470860361316e-04,7.349591836734684636e-01,1.526836042181570359e-04,7.349591836734684636e-01,1.228330324121566796e-04,7.349591836734684636e-01,1.097881750097582857e-04
7.145714285714307445e-01,5.646156163660188531e-04,7.145714285714307445e-01,1.523333447671862558e-04,7.145714285714307445e-01,1.225906244466160554e-04,7.145714285714307445e-01,1.094747868903467352e-04
6.941836734693870303e-01,5.637430944097370942e-04,6.941836734693870303e-01,1.520102239250932877e-04,6.941836734693870303e-01,1.223162441420563157e-04,6.941836734693870303e-01,1.091150119862959090e-04
6.737959183673468688e-01,5.628529502994193126e-04,6.737959183673468688e-01,1.517025693028892599e-04,6.737959183673468688e-01,1.220076205961817973e-04,6.737959183673468688e-01,1.087068532371807507e-04
6.534081632653068183e-01,5.619408636715804645e-04,6.534081632653068183e-01,1.513809913337172948e-04,6.534081632653068183e-01,1.216714636666800503e-04,6.534081632653068183e-01,1.082500937538899346e-04
6.330204081632657687e-01,5.610243022326272993e-04,6.330204081632657687e-01,1.510675064691261414e-04,6.330204081632657687e-01,1.213061926002664310e-04,6.330204081632657687e-01,1.077787116578131208e-04
6.126326530612256072e-01,5.601043937765032288e-04,6.126326530612256072e-01,1.508260546217603574e-04,6.126326530612256072e-01,1.209696145690404605e-04,6.126326530612256072e-01,1.073164322871637480e-04
5.922448979591845575e-01,5.591608479182698377e-04,5.922448979591845575e-01,1.506105790349378053e-04,5.922448979591845575e-01,1.206297545067732757e-04,5.922448979591845575e-01,1.068344206050337263e-04
5.718571428571420645e-01,5.582546140165332545e-04,5.718571428571420645e-01,1.503858792854649454e-04,5.718571428571420645e-01,1.202854369897917282e-04,5.718571428571420645e-01,1.063529622727321872e-04
5.514693877551036794e-01,5.575062944597116441e-04,5.514693877551036794e-01,1.501599255093185399e-04,5.514693877551036794e-01,1.199727566617387275e-04,5.514693877551036794e-01,1.059090490746456654e-04
5.310816326530619635e-01,5.567405072461335640e-04,5.310816326530619635e-01,1.499766153995647105e-04,5.310816326530619635e-01,1.196869523468568170e-04,5.310816326530619635e-01,1.054724232262254778e-04
5.106938775510202477e-01,5.559687432387923432e-04,5.106938775510202477e-01,1.497854512289898722e-04,5.106938775510202477e-01,1.194167811066841178e-04,5.106938775510202477e-01,1.050312907801783828e-04
4.903061224489789205e-01,5.552045481793597666e-04,4.903061224489789205e-01,1.495986493989264247e-04,4.903061224489789205e-01,1.191496799838424338e-04,4.903061224489789205e-01,1.046190841414263388e-04
4.699183673469401468e-01,5.544187621258935255e-04,4.699183673469401468e-01,1.494034283741894659e-04,4.699183673469401468e-01,1.188759940822414258e-04,4.699183673469401468e-01,1.042240297223207793e-04
4.495306122448989306e-01,5.536101367211939978e-04,4.495306122448989306e-01,1.491995748726740738e-04,4.495306122448989306e-01,1.186616377439524904e-04,4.495306122448989306e-01,1.038906781428606423e-04
4.291428571428568817e-01,5.527772953885967851e-04,4.291428571428568817e-01,1.489914482249842117e-04,4.291428571428568817e-01,1.185097423269415340e-04,4.291428571428568817e-01,1.036441736219068219e-04
4.087551020408158875e-01,5.519187129426814369e-04,4.087551020408158875e-01,1.487972568153957641e-04,4.087551020408158875e-01,1.183664760963873961e-04,4.087551020408158875e-01,1.034159273120004331e-04
3.883673469387765032e-01,5.511481042774422608e-04,3.883673469387765032e-01,1.485940504092629936e-04,3.883673469387765032e-01,1.182475360816652188e-04,3.883673469387765032e-01,1.032295025720299285e-04
3.679795918367355645e-01,5.503974616160641625e-04,3.679795918367355645e-01,1.483817958474913166e-04,3.679795918367355645e-01,1.181354674503377487e-04,3.679795918367355645e-01,1.030546903619320288e-04
3.475918367346935711e-01,5.496600525978547749e-04,3.475918367346935711e-01,1.481631550078428626e-04,3.475918367346935711e-01,1.180350234946120894e-04,3.475918367346935711e-01,1.028986513603392445e-04
3.272040816326529655e-01,5.489667619784914954e-04,3.272040816326529655e-01,1.479579783204130366e-04,3.272040816326529655e-01,1.179494152898217152e-04,3.272040816326529655e-01,1.027620102034544039e-04
3.068163265306125820e-01,5.483365693541421369e-04,3.068163265306125820e-01,1.477468670476801043e-04,3.068163265306125820e-01,1.178934894813039229e-04,3.068163265306125820e-01,1.026554966413976836e-04
2.864285714285720874e-01,5.477226233989720364e-04,2.864285714285720874e-01,1.475313980346740759e-04,2.864285714285720874e-01,1.178486865204496066e-04,2.864285714285720874e-01,1.025760094967942762e-04
2.660408163265302606e-01,5.471178199218729773e-04,2.660408163265302606e-01,1.473147415218852691e-04,2.660408163265302606e-01,1.178119549427082837e-04,2.660408163265302606e-01,1.025048197110659990e-04
2.456530612244902934e-01,5.465802239696678595e-04,2.456530612244902934e-01,1.471223963379390224e-04,2.456530612244902934e-01,1.177818387465702472e-04,2.456530612244902934e-01,1.024575412215634275e-04
2.252653061224486331e-01,5.461539039820498742e-04,2.252653061224486331e-01,1.469639472574346369e-04,2.252653061224486331e-01,1.177602256913134815e-04,2.252653061224486331e-01,1.024152465667896241e-04
2.048775510204084715e-01,5.457350762628550723e-04,2.048775510204084715e-01,1.468214622972110876e-04,2.048775510204084715e-01,1.177601917051348911e-04,2.048775510204084715e-01,1.024213862326015662e-04
1.844897959183671443e-01,5.453064152667587644e-04,1.844897959183671443e-01,1.466969170473958722e-04,1.844897959183671443e-01,1.177731337604818969e-04,1.844897959183671443e-01,1.024556066339596530e-04
1.641020408163267330e-01,5.448699725800567641e-04,1.641020408163267330e-01,1.465807663861831624e-04,1.641020408163267330e-01,1.178560047931048689e-04,1.641020408163267330e-01,1.025259043937253403e-04
1.437142857142855445e-01,5.444383431718437596e-04,1.437142857142855445e-01,1.464940118004866103e-04,1.437142857142855445e-01,1.179667305136316300e-04,1.437142857142855445e-01,1.026355645152230285e-04
1.233265306122447447e-01,5.440932573632883918e-04,1.233265306122447447e-01,1.464087033377696695e-04,1.233265306122447447e-01,1.181160632449813604e-04,1.233265306122447447e-01,1.027664995381428776e-04
1.029387755102039864e-01,5.438168451680325905e-04,1.029387755102039864e-01,1.463282550016115817e-04,1.029387755102039864e-01,1.183063267123687630e-04,1.029387755102039864e-01,1.029426231788885021e-04
8.255102040816326980e-02,5.435507012488695854e-04,8.255102040816326980e-02,1.462854611153545175e-04,8.255102040816326980e-02,1.185237639128577247e-04,8.255102040816326980e-02,1.032003677245243480e-04
6.216326530612260870e-02,5.433118399516071719e-04,6.216326530612260870e-02,1.462532865341351475e-04,6.216326530612260870e-02,1.188320768995840211e-04,6.216326530612260870e-02,1.035267891816837724e-04
4.177551020408167698e-02,5.430903451288444277e-04,4.177551020408167698e-02,1.462250137702048557e-04,4.177551020408167698e-02,1.191529753654592573e-04,4.177551020408167698e-02,1.038742806074835267e-04
2.138775510204075914e-02,5.428954904704495722e-04,2.138775510204075914e-02,1.462814453191215618e-04,2.138775510204075914e-02,1.195205933158074486e-04,2.138775510204075914e-02,1.042783792833063748e-04
1.000000000000000671e-03,5.427079163682142944e-04,1.000000000000000671e-03,1.463707475712955266e-04,1.000000000000000671e-03,1.199561888554857489e-04,1.000000000000000671e-03,1.047598432496101711e-04


==> plots/bmns/bmns_correction_well_True.txt <==
s_corrlev_0,bmn_corrlev_0,s_corrlev_1,bmn_corrlev_1,s_corrlev_2,bmn_corrlev_2,s_corrlev_3,bmn_corrlev_3
1.000000000000000000e+00,6.642166180629066521e-04,1.000000000000000000e+00,2.508671815621371735e-04,1.000000000000000000e+00,2.076317631062772021e-04,1.000000000000000000e+00,1.974867357709871865e-04
9.796122448979587283e-01,6.612445090638594935e-04,9.796122448979587283e-01,2.506162781661370976e-04,9.796122448979587283e-01,2.072144830032971602e-04,9.796122448979587283e-01,1.966054913750690304e-04
9.592244897959201211e-01,6.583482231702251445e-04,9.592244897959201211e-01,2.503548247574270626e-04,9.592244897959201211e-01,2.067775380207370682e-04,9.592244897959201211e-01,1.956776630238312353e-04
9.388367346938788494e-01,6.555154808153622033e-04,9.388367346938788494e-01,2.501034454488332021e-04,9.388367346938788494e-01,2.063589607929847689e-04,9.388367346938788494e-01,1.947253714120518605e-04
9.184489795918368005e-01,6.527168302233848484e-04,9.184489795918368005e-01,2.498615802342438294e-04,9.184489795918368005e-01,2.059410140093972518e-04,9.184489795918368005e-01,1.937220905468107308e-04
8.980612244897956398e-01,6.499205457691053763e-04,8.980612244897956398e-01,2.497633531557598039e-04,8.980612244897956398e-01,2.055282413713024902e-04,8.980612244897956398e-01,1.926962163136680271e-04
8.776734693877565885e-01,6.473245847798819730e-04,8.776734693877565885e-01,2.496995041609165558e-04,8.776734693877565885e-01,2.051171789004509530e-04,8.776734693877565885e-01,1.917108778851381388e-04
8.572857142857154278e-01,6.448358713971340988e-04,8.572857142857154278e-01,2.496454657436314862e-04,8.572857142857154278e-01,2.047810563063101358e-04,8.572857142857154278e-01,1.908577238221105445e-04
8.368979591836734899e-01,6.424361225222533292e-04,8.368979591836734899e-01,2.497341277685436746e-04,8.368979591836734899e-01,2.045176704250034974e-04,8.368979591836734899e-01,1.900818134445615313e-04
8.165102040816324402e-01,6.401374780955962481e-04,8.165102040816324402e-01,2.498351011499181490e-04,8.165102040816324402e-01,2.042747242369677635e-04,8.165102040816324402e-01,1.893231251069973291e-04
7.961224489795930559e-01,6.378300493805372402e-04,7.961224489795930559e-01,2.499297350465393402e-04,7.961224489795930559e-01,2.040158820223499775e-04,7.961224489795930559e-01,1.885220365004989618e-04
7.757346938775521172e-01,6.355088904161028439e-04,7.757346938775521172e-01,2.500300458910660020e-04,7.757346938775521172e-01,2.038037014711164229e-04,7.757346938775521172e-01,1.877673712116382848e-04
7.553469387755101794e-01,6.332282704241969269e-04,7.553469387755101794e-01,2.501802304128081570e-04,7.553469387755101794e-01,2.035766821938866575e-04,7.553469387755101794e-01,1.870550059568247862e-04
7.349591836734693517e-01,6.309826549421916099e-04,7.349591836734693517e-01,2.503432198848150390e-04,7.349591836734693517e-01,2.033850767680703536e-04,7.349591836734693517e-01,1.865162906393571867e-04
7.145714285714295233e-01,6.287207709793489778e-04,7.145714285714295233e-01,2.505475355284601715e-04,7.145714285714295233e-01,2.031951610569960362e-04,7.145714285714295233e-01,1.860492114553204644e-04
6.941836734693886957e-01,6.264489287233544496e-04,6.941836734693886957e-01,2.508383271085950659e-04,6.941836734693886957e-01,2.030928802551927245e-04,6.941836734693886957e-01,1.856157517451867205e-04
6.737959183673468688e-01,6.242049702021829722e-04,6.737959183673468688e-01,2.511570335135337529e-04,6.737959183673468688e-01,2.030874354062166850e-04,6.737959183673468688e-01,1.852923355180026638e-04
6.534081632653061522e-01,6.220086104969998076e-04,6.534081632653061522e-01,2.515167991575121068e-04,6.534081632653061522e-01,2.030900453066988040e-04,6.534081632653061522e-01,1.850285785493439893e-04
6.330204081632658797e-01,6.198215801833783373e-04,6.330204081632658797e-01,2.518731479495018850e-04,6.330204081632658797e-01,2.031137356547458249e-04,6.330204081632658797e-01,1.848900393130854206e-04
6.126326530612252741e-01,6.176112027002117651e-04,6.126326530612252741e-01,2.522339873452681888e-04,6.126326530612252741e-01,2.031768962676689218e-04,6.126326530612252741e-01,1.848412931558288640e-04
5.922448979591835583e-01,6.153752519638252746e-04,5.922448979591835583e-01,2.526260878007871927e-04,5.922448979591835583e-01,2.032808906656326828e-04,5.922448979591835583e-01,1.848869994627663923e-04
5.718571428571431747e-01,6.131190773151966398e-04,5.718571428571431747e-01,2.530240639717662747e-04,5.718571428571431747e-01,2.034733950717801897e-04,5.718571428571431747e-01,1.851220643077738080e-04
5.514693877551021250e-01,6.108440530180633907e-04,5.514693877551021250e-01,2.534111212395057295e-04,5.514693877551021250e-01,2.036791508393231683e-04,5.514693877551021250e-01,1.853528155250295704e-04
5.310816326530619635e-01,6.086188341063313197e-04,5.310816326530619635e-01,2.538030191180506577e-04,5.310816326530619635e-01,2.039227004347615052e-04,5.310816326530619635e-01,1.855354138828258165e-04
5.106938775510202477e-01,6.064289555272403412e-04,5.106938775510202477e-01,2.542321465024507021e-04,5.106938775510202477e-01,2.041570186872305591e-04,5.106938775510202477e-01,1.857290159104052192e-04
4.903061224489802528e-01,6.042074860711004131e-04,4.903061224489802528e-01,2.546451977619132489e-04,4.903061224489802528e-01,2.043915353092033520e-04,4.903061224489802528e-01,1.858933409061218713e-04
4.699183673469385369e-01,6.019612584435445925e-04,4.699183673469385369e-01,2.550356566253177853e-04,4.699183673469385369e-01,2.046448623306450427e-04,4.699183673469385369e-01,1.860285046560876995e-04
4.495306122448984865e-01,5.997373978766368371e-04,4.495306122448984865e-01,2.554027108741469335e-04,4.495306122448984865e-01,2.049388289032967993e-04,4.495306122448984865e-01,1.861184053893239800e-04
4.291428571428568817e-01,5.975702623142698736e-04,4.291428571428568817e-01,2.557455274662696486e-04,4.291428571428568817e-01,2.052546192023022899e-04,4.291428571428568817e-01,1.861648607812554392e-04
4.087551020408167202e-01,5.954187589288038179e-04,4.087551020408167202e-01,2.560632507716282397e-04,4.087551020408167202e-01,2.055725438618838353e-04,4.087551020408167202e-01,1.861797054002519304e-04
3.883673469387752819e-01,5.932878351391974482e-04,3.883673469387752819e-01,2.563550011549188740e-04,3.883673469387752819e-01,2.058962595885129390e-04,3.883673469387752819e-01,1.861702733390221943e-04
3.679795918367350094e-01,5.911927534150426345e-04,3.679795918367350094e-01,2.566338786018117278e-04,3.679795918367350094e-01,2.062845360991273495e-04,3.679795918367350094e-01,1.862137330242066694e-04
3.475918367346936266e-01,5.890438186023643115e-04,3.475918367346936266e-01,2.568927695368497088e-04,3.475918367346936266e-01,2.067479973804092373e-04,3.475918367346936266e-01,1.862759777454634652e-04
3.272040816326531876e-01,5.868741130677659033e-04,3.272040816326531876e-01,2.571267198119218641e-04,3.272040816326531876e-01,2.073746507421900297e-04,3.272040816326531876e-01,1.863488685105779620e-04
3.068163265306119714e-01,5.847617298058089327e-04,3.068163265306119714e-01,2.573348324038599922e-04,3.068163265306119714e-01,2.080617245203576890e-04,3.068163265306119714e-01,1.865793847596155565e-04
2.864285714285713658e-01,5.828582900389288638e-04,2.864285714285713658e-01,2.575161778764775504e-04,2.864285714285713658e-01,2.087826883850863683e-04,2.864285714285713658e-01,1.869109798897258226e-04
2.660408163265303161e-01,5.813690647694164841e-04,2.660408163265303161e-01,2.577563452496549725e-04,2.660408163265303161e-01,2.095388015567495484e-04,2.660408163265303161e-01,1.873280184720686888e-04
2.456530612244894884e-01,5.800725775305452499e-04,2.456530612244894884e-01,2.581111752538228971e-04,2.456530612244894884e-01,2.103312991659873823e-04,2.456530612244894884e-01,1.877437227286797810e-04
2.252653061224486886e-01,5.788969522730258097e-04,2.252653061224486886e-01,2.585382406936280572e-04,2.252653061224486886e-01,2.111659641113245226e-04,2.252653061224486886e-01,1.882052992806975463e-04
2.048775510204078609e-01,5.779613897923508402e-04,2.048775510204078609e-01,2.590464114447606127e-04,2.048775510204078609e-01,2.121984933510450246e-04,2.048775510204078609e-01,1.888912250774326621e-04
1.844897959183673664e-01,5.770967151304669208e-04,1.844897959183673664e-01,2.596426316877375236e-04,1.844897959183673664e-01,2.133362526688232065e-04,1.844897959183673664e-01,1.896877120767884184e-04
1.641020408163265665e-01,5.765934605617051203e-04,1.641020408163265665e-01,2.603995211799431408e-04,1.641020408163265665e-01,2.145164381475354420e-04,1.641020408163265665e-01,1.906112030641166912e-04
1.437142857142858221e-01,5.761565738386206954e-04,1.437142857142858221e-01,2.612147540284764403e-04,1.437142857142858221e-01,2.158339056079960016e-04,1.437142857142858221e-01,1.916988678104831892e-04
1.233265306122450777e-01,5.757505332042459284e-04,1.233265306122450777e-01,2.623319020634624259e-04,1.233265306122450777e-01,2.172865653917707750e-04,1.233265306122450777e-01,1.929286897789095345e-04
1.029387755102042085e-01,5.754869843678237428e-04,1.029387755102042085e-01,2.637206040974694786e-04,1.029387755102042085e-01,2.188928288215547273e-04,1.029387755102042085e-01,1.944841589717805129e-04
8.255102040816332531e-02,5.755569772631138198e-04,8.255102040816332531e-02,2.653229448782366525e-04,8.255102040816332531e-02,2.205842954297311217e-04,8.255102040816332531e-02,1.962868361895109411e-04
6.216326530612240053e-02,5.758221402971455682e-04,6.216326530612240053e-02,2.671019085855919116e-04,6.216326530612240053e-02,2.225027861355534018e-04,6.216326530612240053e-02,1.984399738823065199e-04
4.177551020408158677e-02,5.762009560538446182e-04,4.177551020408158677e-02,2.694961757489455984e-04,4.177551020408158677e-02,2.246961826707773266e-04,4.177551020408158677e-02,2.010845914851108643e-04
2.138775510204079730e-02,5.769457536053921058e-04,2.138775510204079730e-02,2.724762631917770320e-04,2.138775510204079730e-02,2.272240057271660745e-04,2.138775510204079730e-02,2.043989420510039675e-04
1.000000000000000671e-03,5.779260516464918614e-04,1.000000000000000671e-03,2.758736686771339473e-04,1.000000000000000671e-03,2.300090098986610056e-04,1.000000000000000671e-03,2.081413221464036131e-04


==> plots/bmns/bmns_correction_well_True_24.txt <==
s_corrlev_0,bmn_corrlev_0,s_corrlev_1,bmn_corrlev_1,s_corrlev_2,bmn_corrlev_2,s_corrlev_3,bmn_corrlev_3
1.000000000000000000e+00,6.595768648483749238e-04,1.000000000000000000e+00,2.548654508218614026e-04,1.000000000000000000e+00,2.017108928460607212e-04,1.000000000000000000e+00,1.897066313598170639e-04
9.796122448979615038e-01,6.562992046707782088e-04,9.796122448979615038e-01,2.545050498655175076e-04,9.796122448979615038e-01,2.010834277265017450e-04,9.796122448979615038e-01,1.887048934408667143e-04
9.592244897959175676e-01,6.531108325280322304e-04,9.592244897959175676e-01,2.541777360305656134e-04,9.592244897959175676e-01,2.004570213177487225e-04,9.592244897959175676e-01,1.876806095956367107e-04
9.388367346938790714e-01,6.499899028069844580e-04,9.388367346938790714e-01,2.539283069700148899e-04,9.388367346938790714e-01,1.998489455753897723e-04,9.388367346938790714e-01,1.866273184539594921e-04
9.184489795918400201e-01,6.469051622420938109e-04,9.184489795918400201e-01,2.537136839213690567e-04,9.184489795918400201e-01,1.992464367868491308e-04,9.184489795918400201e-01,1.855520639807308576e-04
8.980612244897948626e-01,6.438581964717749124e-04,8.980612244897948626e-01,2.535789466346856954e-04,8.980612244897948626e-01,1.987305085497575790e-04,8.980612244897948626e-01,1.845221740570155517e-04
8.776734693877575877e-01,6.409106553961520236e-04,8.776734693877575877e-01,2.535178639368369249e-04,8.776734693877575877e-01,1.982534332810661506e-04,8.776734693877575877e-01,1.835237455405875425e-04
8.572857142857127632e-01,6.380303322940665458e-04,8.572857142857127632e-01,2.534648990825341826e-04,8.572857142857127632e-01,1.978423799017713851e-04,8.572857142857127632e-01,1.825623434392707745e-04
8.368979591836734899e-01,6.352033020098059269e-04,8.368979591836734899e-01,2.534876720456278546e-04,8.368979591836734899e-01,1.975425909093453673e-04,8.368979591836734899e-01,1.816399048117826138e-04
8.165102040816343276e-01,6.324253721532073838e-04,8.165102040816343276e-01,2.535190422953317434e-04,8.165102040816343276e-01,1.972746944464875876e-04,8.165102040816343276e-01,1.807076056779099288e-04
7.961224489795915016e-01,6.296408966259494809e-04,7.961224489795915016e-01,2.535855088931425970e-04,7.961224489795915016e-01,1.970125496271992935e-04,7.961224489795915016e-01,1.797792488679408234e-04
7.757346938775523393e-01,6.268626647582555521e-04,7.757346938775523393e-01,2.536775209084407893e-04,7.757346938775523393e-01,1.968092740008306430e-04,7.757346938775523393e-01,1.789667125712691282e-04
7.553469387755125108e-01,6.241811064572852811e-04,7.553469387755125108e-01,2.537943538363400596e-04,7.553469387755125108e-01,1.966490757594941850e-04,7.553469387755125108e-01,1.782388350893340247e-04
7.349591836734684636e-01,6.215872432064818058e-04,7.349591836734684636e-01,2.539483059549444192e-04,7.349591836734684636e-01,1.965014963303915213e-04,7.349591836734684636e-01,1.776546769911057158e-04
7.145714285714307445e-01,6.189820149490827877e-04,7.145714285714307445e-01,2.541223099157452654e-04,7.145714285714307445e-01,1.963490301686127116e-04,7.145714285714307445e-01,1.770960579966995244e-04
6.941836734693870303e-01,6.163713069130285181e-04,6.941836734693870303e-01,2.543813559491216614e-04,6.941836734693870303e-01,1.963521046132998273e-04,6.941836734693870303e-01,1.765899155570582811e-04
6.737959183673468688e-01,6.138280126896668819e-04,6.737959183673468688e-01,2.546946917818383271e-04,6.737959183673468688e-01,1.965043294372145559e-04,6.737959183673468688e-01,1.762621750964323355e-04
6.534081632653068183e-01,6.113251008082257187e-04,6.534081632653068183e-01,2.550271821465442223e-04,6.534081632653068183e-01,1.966748717459455658e-04,6.534081632653068183e-01,1.760522443360523412e-04
6.330204081632657687e-01,6.088643328081704302e-04,6.330204081632657687e-01,2.553566266821910439e-04,6.330204081632657687e-01,1.968875896985597320e-04,6.330204081632657687e-01,1.759095671799745624e-04
6.126326530612256072e-01,6.063852133348951890e-04,6.126326530612256072e-01,2.556870203789090028e-04,6.126326530612256072e-01,1.971309110444261295e-04,6.126326530612256072e-01,1.758308181033479533e-04
5.922448979591845575e-01,6.039016231689132855e-04,5.922448979591845575e-01,2.560317927194232413e-04,5.922448979591845575e-01,1.974100176823570117e-04,5.922448979591845575e-01,1.759028774586565127e-04
5.718571428571420645e-01,6.014259833477888801e-04,5.718571428571420645e-01,2.564030234825120415e-04,5.718571428571420645e-01,1.977406633753495395e-04,5.718571428571420645e-01,1.761718871075591819e-04
5.514693877551036794e-01,5.990139129731921830e-04,5.514693877551036794e-01,2.567740874428622280e-04,5.514693877551036794e-01,1.980740206199402861e-04,5.514693877551036794e-01,1.764916387526679474e-04
5.310816326530619635e-01,5.966141773181304247e-04,5.310816326530619635e-01,2.571563316023897281e-04,5.310816326530619635e-01,1.984286058775318795e-04,5.310816326530619635e-01,1.767651642550721147e-04
5.106938775510202477e-01,5.942181287129697344e-04,5.106938775510202477e-01,2.575647864189771420e-04,5.106938775510202477e-01,1.987801720734882073e-04,5.106938775510202477e-01,1.770123862302504106e-04
4.903061224489789205e-01,5.917907496775954169e-04,4.903061224489789205e-01,2.579624470435770505e-04,4.903061224489789205e-01,1.991358314989158059e-04,4.903061224489789205e-01,1.772175687638358546e-04
4.699183673469401468e-01,5.893371154070537040e-04,4.699183673469401468e-01,2.583460856371158978e-04,4.699183673469401468e-01,1.995074825960047970e-04,4.699183673469401468e-01,1.773950792026734503e-04
4.495306122448989306e-01,5.869873169828249398e-04,4.495306122448989306e-01,2.587221353859428747e-04,4.495306122448989306e-01,1.998928973685819386e-04,4.495306122448989306e-01,1.775444657707405999e-04
4.291428571428568817e-01,5.847538259325195647e-04,4.291428571428568817e-01,2.590886641618478435e-04,4.291428571428568817e-01,2.002851150780089685e-04,4.291428571428568817e-01,1.776500789721571370e-04
4.087551020408158875e-01,5.825190396121726838e-04,4.087551020408158875e-01,2.594623557885419288e-04,4.087551020408158875e-01,2.006932497514372210e-04,4.087551020408158875e-01,1.777165551921307035e-04
3.883673469387765032e-01,5.802777984719770417e-04,3.883673469387765032e-01,2.598473914717707518e-04,3.883673469387765032e-01,2.011007760426127217e-04,3.883673469387765032e-01,1.777771824879118283e-04
3.679795918367355645e-01,5.782258323635499665e-04,3.679795918367355645e-01,2.602330763528050059e-04,3.679795918367355645e-01,2.015371521289087864e-04,3.679795918367355645e-01,1.778514035645074431e-04
3.475918367346935711e-01,5.762274910204007823e-04,3.475918367346935711e-01,2.606272294823102536e-04,3.475918367346935711e-01,2.020077535714652982e-04,3.475918367346935711e-01,1.779823758871832546e-04
3.272040816326529655e-01,5.742373646381576787e-04,3.272040816326529655e-01,2.610565454329328845e-04,3.272040816326529655e-01,2.025638914051797646e-04,3.272040816326529655e-01,1.782064534971173079e-04
3.068163265306125820e-01,5.723013618893778342e-04,3.068163265306125820e-01,2.614802761620015482e-04,3.068163265306125820e-01,2.031778867471732448e-04,3.068163265306125820e-01,1.785326472099762769e-04
2.864285714285720874e-01,5.706241898730868073e-04,2.864285714285720874e-01,2.619432593805747942e-04,2.864285714285720874e-01,2.038443006245557753e-04,2.864285714285720874e-01,1.790057049723951690e-04
2.660408163265302606e-01,5.693076301363438367e-04,2.660408163265302606e-01,2.624662405926066460e-04,2.660408163265302606e-01,2.045845917690398085e-04,2.660408163265302606e-01,1.795515955370230595e-04
2.456530612244902934e-01,5.683511759073444974e-04,2.456530612244902934e-01,2.631042149543915873e-04,2.456530612244902934e-01,2.053823599632395201e-04,2.456530612244902934e-01,1.801663976402824864e-04
2.252653061224486331e-01,5.675562756755200486e-04,2.252653061224486331e-01,2.638974627374459877e-04,2.252653061224486331e-01,2.062332735443421819e-04,2.252653061224486331e-01,1.808815173731240298e-04
2.048775510204084715e-01,5.669379556306818968e-04,2.048775510204084715e-01,2.647767063469381749e-04,2.048775510204084715e-01,2.072189315824297484e-04,2.048775510204084715e-01,1.817232463633624174e-04
1.844897959183671443e-01,5.665134837385084939e-04,1.844897959183671443e-01,2.657258855981294108e-04,1.844897959183671443e-01,2.083623378216813496e-04,1.844897959183671443e-01,1.826895613084136068e-04
1.641020408163267330e-01,5.663357444615326267e-04,1.641020408163267330e-01,2.667796410866410503e-04,1.641020408163267330e-01,2.095915004098949377e-04,1.641020408163267330e-01,1.838262190308506379e-04
1.437142857142855445e-01,5.662918880157892824e-04,1.437142857142855445e-01,2.678895377211692910e-04,1.437142857142855445e-01,2.109608125714586865e-04,1.437142857142855445e-01,1.850977444292598061e-04
1.233265306122447447e-01,5.664613541277532544e-04,1.233265306122447447e-01,2.692038558712845741e-04,1.233265306122447447e-01,2.124291200088091597e-04,1.233265306122447447e-01,1.865043899183124699e-04
1.029387755102039864e-01,5.667533471423498318e-04,1.029387755102039864e-01,2.707589933046230819e-04,1.029387755102039864e-01,2.140472971950926244e-04,1.029387755102039864e-01,1.882254033171178295e-04
8.255102040816326980e-02,5.672544008500326378e-04,8.255102040816326980e-02,2.725905314812935632e-04,8.255102040816326980e-02,2.160462844056093448e-04,8.255102040816326980e-02,1.902046233435663225e-04
6.216326530612260870e-02,5.679699191050088802e-04,6.216326530612260870e-02,2.746140416805113206e-04,6.216326530612260870e-02,2.184304077778246168e-04,6.216326530612260870e-02,1.925225711761938639e-04
4.177551020408167698e-02,5.688495920632697907e-04,4.177551020408167698e-02,2.770025393662613861e-04,4.177551020408167698e-02,2.212031741820642014e-04,4.177551020408167698e-02,1.952054420532965001e-04
2.138775510204075914e-02,5.700320941390196522e-04,2.138775510204075914e-02,2.797484734168136371e-04,2.138775510204075914e-02,2.242156121404271542e-04,2.138775510204075914e-02,1.985882460816381972e-04
1.000000000000000671e-03,5.714753744883987324e-04,1.000000000000000671e-03,2.829875207643151947e-04,1.000000000000000671e-03,2.275876270531332281e-04,1.000000000000000671e-03,2.026944115671692418e-04


==> plots/bmns/bmns_det_v_stoch_well_False.txt <==
s_det18,bmn_det18,s_det20,bmn_det20,s_det22,bmn_det22,s_det24,bmn_det24,s_stoch18,bmn_stoch18,s_stoch20,bmn_stoch20,s_stoch22,bmn_stoch22,s_stoch24,bmn_stoch24
1.000000000000000000e+00,1.095075287075442452e-03,1.000000000000000000e+00,6.859271364172567437e-04,1.000000000000000000e+00,6.237312000442155491e-04,1.000000000000000000e+00,5.760294980430703642e-04,1.000000000000000000e+00,1.002393837402983405e-03,1.000000000000000000e+00,6.781714930936292782e-04,1.000000000000000000e+00,6.134321898132659261e-04,1.000000000000000000e+00,5.572606711718052679e-04
9.796122448979615038e-01,1.074089938802321332e-03,9.796122448979615038e-01,6.850269762362307807e-04,9.796122448979615038e-01,6.229226287244016801e-04,9.796122448979615038e-01,5.752771863930789377e-04,9.796122448979615038e-01,9.809090055771124174e-04,9.796122448979615038e-01,6.773094126413766510e-04,9.796122448979615038e-01,6.128989538541185873e-04,9.796122448979615038e-01,5.567765529632367604e-04
9.592244897959175676e-01,1.053914713817428756e-03,9.592244897959175676e-01,6.841135541078533248e-04,9.592244897959175676e-01,6.221108251877415342e-04,9.592244897959175676e-01,5.745110683774185163e-04,9.592244897959175676e-01,9.604594759221236379e-04,9.592244897959175676e-01,6.764306380077913464e-04,9.592244897959175676e-01,6.123555969216510795e-04,9.592244897959175676e-01,5.563424733073825791e-04
9.388367346938790714e-01,1.034635411401503688e-03,9.388367346938790714e-01,6.831924684940128990e-04,9.388367346938790714e-01,6.212852201943120690e-04,9.388367346938790714e-01,5.737305850562013452e-04,9.388367346938790714e-01,9.416957598348740452e-04,9.388367346938790714e-01,6.755772335466202075e-04,9.388367346938790714e-01,6.117912176842143883e-04,9.388367346938790714e-01,5.559202767927790218e-04
9.184489795918400201e-01,1.016261024891687527e-03,9.184489795918400201e-01,6.822728486065179985e-04,9.184489795918400201e-01,6.204521480799317411e-04,9.184489795918400201e-01,5.729351503838431845e-04,9.184489795918400201e-01,9.242034972398048467e-04,9.184489795918400201e-01,6.747287416379472167e-04,9.184489795918400201e-01,6.112252331697505059e-04,9.184489795918400201e-01,5.555425992353349787e-04
8.980612244897948626e-01,9.989943383969693107e-04,8.980612244897948626e-01,6.813393496841433934e-04,8.980612244897948626e-01,6.196074680174568127e-04,8.980612244897948626e-01,5.721377174778570886e-04,8.980612244897948626e-01,9.076808588573253298e-04,8.980612244897948626e-01,6.738843319842268125e-04,8.980612244897948626e-01,6.106442543393278410e-04,8.980612244897948626e-01,5.551560270485091661e-04
8.776734693877575877e-01,9.825041359812049582e-04,8.776734693877575877e-01,6.803915921152774073e-04,8.776734693877575877e-01,6.187457065927058674e-04,8.776734693877575877e-01,5.713512865976662792e-04,8.776734693877575877e-01,8.926454946450831018e-04,8.776734693877575877e-01,6.730296626287624170e-04,8.776734693877575877e-01,6.100405132863170486e-04,8.776734693877575877e-01,5.547490424955145915e-04
8.572857142857127632e-01,9.668661677058505450e-04,8.572857142857127632e-01,6.794291705270724463e-04,8.572857142857127632e-01,6.178662723954991788e-04,8.572857142857127632e-01,5.705491685516151041e-04,8.572857142857127632e-01,8.786892301832076617e-04,8.572857142857127632e-01,6.722407491652260042e-04,8.572857142857127632e-01,6.094202163669333247e-04,8.572857142857127632e-01,5.543292207413160659e-04
8.368979591836734899e-01,9.520284711019849503e-04,8.368979591836734899e-01,6.784516503220524479e-04,8.368979591836734899e-01,6.169685397886938514e-04,8.368979591836734899e-01,5.697306972740273168e-04,8.368979591836734899e-01,8.658983926755071643e-04,8.368979591836734899e-01,6.714445865339993113e-04,8.368979591836734899e-01,6.087913506304261889e-04,8.368979591836734899e-01,5.539062689782601892e-04
8.165102040816343276e-01,9.381397983033648710e-04,8.165102040816343276e-01,6.774585668065957224e-04,8.165102040816343276e-01,6.160858542823263511e-04,8.165102040816343276e-01,5.688976208587850220e-04,8.165102040816343276e-01,8.538956258643503857e-04,8.165102040816343276e-01,6.706452099417802015e-04,8.165102040816343276e-01,6.081388005179222790e-04,8.165102040816343276e-01,5.534849931980594150e-04
7.961224489795915016e-01,9.249324758443061784e-04,7.961224489795915016e-01,6.764714231103856985e-04,7.961224489795915016e-01,6.152267430830394039e-04,7.961224489795915016e-01,5.680744077062404142e-04,7.961224489795915016e-01,8.423927445465074224e-04,7.961224489795915016e-01,6.698345341939394198e-04,7.961224489795915016e-01,6.074746077194769465e-04,7.961224489795915016e-01,5.530440415922821757e-04
7.757346938775523393e-01,9.124049790116825010e-04,7.757346938775523393e-01,6.754845796809844875e-04,7.757346938775523393e-01,6.143517115613407334e-04,7.757346938775523393e-01,5.672373594026034393e-04,7.757346938775523393e-01,8.316231021936466416e-04,7.757346938775523393e-01,6.690033761886657673e-04,7.757346938775523393e-01,6.067918429048363947e-04,7.757346938775523393e-01,5.525939718929232230e-04
7.553469387755125108e-01,9.003796388378907702e-04,7.553469387755125108e-01,6.745300867051752742e-04,7.553469387755125108e-01,6.134576494911925769e-04,7.553469387755125108e-01,5.663818120913812534e-04,7.553469387755125108e-01,8.219054967994486377e-04,7.553469387755125108e-01,6.681538242606469306e-04,7.553469387755125108e-01,6.060829154482391071e-04,7.553469387755125108e-01,5.521267973863899954e-04
7.349591836734684636e-01,8.890391983409690795e-04,7.349591836734684636e-01,6.735868118489405027e-04,7.349591836734684636e-01,6.125438381878892200e-04,7.349591836734684636e-01,5.655069470860361316e-04,7.349591836734684636e-01,8.128086439898988842e-04,7.349591836734684636e-01,6.672893529842780381e-04,7.349591836734684636e-01,6.053469424562402069e-04,7.349591836734684636e-01,5.516524126662331311e-04
7.145714285714307445e-01,8.784432190780826254e-04,7.145714285714307445e-01,6.726451871441244514e-04,7.145714285714307445e-01,6.116095123394315594e-04,7.145714285714307445e-01,5.646156163660188531e-04,7.145714285714307445e-01,8.042999158573292846e-04,7.145714285714307445e-01,6.664049310557853103e-04,7.145714285714307445e-01,6.045829945129164561e-04,7.145714285714307445e-01,5.511637187929086792e-04
6.941836734693870303e-01,8.687532407410714953e-04,6.941836734693870303e-01,6.716858612854904008e-04,6.941836734693870303e-01,6.106597174162585028e-04,6.941836734693870303e-01,5.637430944097370942e-04,6.941836734693870303e-01,7.965494750748369117e-04,6.941836734693870303e-01,6.654969776636765911e-04,6.941836734693870303e-01,6.037980653750085833e-04,6.941836734693870303e-01,5.506621476867966511e-04
6.737959183673468688e-01,8.597365405427940610e-04,6.737959183673468688e-01,6.707082202762455975e-04,6.737959183673468688e-01,6.097373981397008480e-04,6.737959183673468688e-01,5.628529502994193126e-04,6.737959183673468688e-01,7.891844429968576874e-04,6.737959183673468688e-01,6.645646196260895618e-04,6.737959183673468688e-01,6.030171909238422369e-04,6.737959183673468688e-01,5.501397915299570830e-04
6.534081632653068183e-01,8.512328052540514252e-04,6.534081632653068183e-01,6.697167208344604770e-04,6.534081632653068183e-01,6.088317020429837500e-04,6.534081632653068183e-01,5.619408636715804645e-04,6.534081632653068183e-01,7.824588546247411829e-04,6.534081632653068183e-01,6.636069278184540806e-04,6.534081632653068183e-01,6.022353627627443327e-04,6.534081632653068183e-01,5.496025282010149910e-04
6.330204081632657687e-01,8.432259698818295440e-04,6.330204081632657687e-01,6.687504761537749025e-04,6.330204081632657687e-01,6.079470785983792820e-04,6.330204081632657687e-01,5.610243022326272993e-04,6.330204081632657687e-01,7.763267834064348097e-04,6.330204081632657687e-01,6.626496148093037998e-04,6.330204081632657687e-01,6.014490456756723313e-04,6.330204081632657687e-01,5.490447961613429588e-04
6.126326530612256072e-01,8.357305781758273336e-04,6.126326530612256072e-01,6.677687246571318343e-04,6.126326530612256072e-01,6.070621100169235323e-04,6.126326530612256072e-01,5.601043937765032288e-04,6.126326530612256072e-01,7.706875630298647443e-04,6.126326530612256072e-01,6.616840306539778938e-04,6.126326530612256072e-01,6.006312823866769924e-04,6.126326530612256072e-01,5.485008965691260665e-04
5.922448979591845575e-01,8.286027764157740186e-04,5.922448979591845575e-01,6.668057784235653217e-04,5.922448979591845575e-01,6.061600763933703727e-04,5.922448979591845575e-01,5.591608479182698377e-04,5.922448979591845575e-01,7.655084565099782874e-04,5.922448979591845575e-01,6.608081509914970082e-04,5.922448979591845575e-01,5.997808796626931177e-04,5.922448979591845575e-01,5.479476654348589253e-04
5.718571428571420645e-01,8.217067171637375310e-04,5.718571428571420645e-01,6.658841550310470783e-04,5.718571428571420645e-01,6.052515964200160317e-04,5.718571428571420645e-01,5.582546140165332545e-04,5.718571428571420645e-01,7.606635062281018279e-04,5.718571428571420645e-01,6.599650757795403992e-04,5.718571428571420645e-01,5.989120464242659626e-04,5.718571428571420645e-01,5.474162485488641124e-04
5.514693877551036794e-01,8.151837304708953917e-04,5.514693877551036794e-01,6.649451610867922451e-04,5.514693877551036794e-01,6.043210523071705339e-04,5.514693877551036794e-01,5.575062944597116441e-04,5.514693877551036794e-01,7.563383322185253214e-04,5.514693877551036794e-01,6.591274960130516156e-04,5.514693877551036794e-01,5.980213906949852741e-04,5.514693877551036794e-01,5.468767148388962605e-04
5.310816326530619635e-01,8.090018735584847192e-04,5.310816326530619635e-01,6.639964733160084879e-04,5.310816326530619635e-01,6.033957877031564509e-04,5.310816326530619635e-01,5.567405072461335640e-04,5.310816326530619635e-01,7.524528127183055482e-04,5.310816326530619635e-01,6.582749177638763226e-04,5.310816326530619635e-01,5.971350780559828413e-04,5.310816326530619635e-01,5.463246230609270122e-04
5.106938775510202477e-01,8.031109682541847294e-04,5.106938775510202477e-01,6.631169746361925514e-04,5.106938775510202477e-01,6.025313408252275325e-04,5.106938775510202477e-01,5.559687432387923432e-04,5.106938775510202477e-01,7.488094531375686118e-04,5.106938775510202477e-01,6.573968390779016480e-04,5.106938775510202477e-01,5.962494896128176045e-04,5.106938775510202477e-01,5.458005490776178309e-04
4.903061224489789205e-01,7.976134342225246580e-04,4.903061224489789205e-01,6.623055815407277594e-04,4.903061224489789205e-01,6.016455954964794288e-04,4.903061224489789205e-01,5.552045481793597666e-04,4.903061224489789205e-01,7.452744507079013189e-04,4.903061224489789205e-01,6.564921291809923485e-04,4.903061224489789205e-01,5.953666571691299371e-04,4.903061224489789205e-01,5.452692724949897074e-04
4.699183673469401468e-01,7.926616278518735246e-04,4.699183673469401468e-01,6.615165461457610079e-04,4.699183673469401468e-01,6.007368077493488966e-04,4.699183673469401468e-01,5.544187621258935255e-04,4.699183673469401468e-01,7.419204182971634795e-04,4.699183673469401468e-01,6.555595614342006735e-04,4.699183673469401468e-01,5.945437499614302001e-04,4.699183673469401468e-01,5.447921201423057153e-04
4.495306122448989306e-01,7.882006987091279586e-04,4.495306122448989306e-01,6.607306108058453534e-04,4.495306122448989306e-01,5.999099212927421062e-04,4.495306122448989306e-01,5.536101367211939978e-04,4.495306122448989306e-01,7.388937973143291579e-04,4.495306122448989306e-01,6.546344285929833360e-04,4.495306122448989306e-01,5.937857541149321695e-04,4.495306122448989306e-01,5.442950009718894311e-04
4.291428571428568817e-01,7.839818887270469253e-04,4.291428571428568817e-01,6.600091333037058855e-04,4.291428571428568817e-01,5.990705309146771799e-04,4.291428571428568817e-01,5.527772953885967851e-04,4.291428571428568817e-01,7.361848683748301297e-04,4.291428571428568817e-01,6.537309184086977695e-04,4.291428571428568817e-01,5.930328018848545889e-04,4.291428571428568817e-01,5.438096664355774289e-04
4.087551020408158875e-01,7.798731510754533004e-04,4.087551020408158875e-01,6.593150675456976037e-04,4.087551020408158875e-01,5.982816021599603358e-04,4.087551020408158875e-01,5.519187129426814369e-04,4.087551020408158875e-01,7.338125985308473079e-04,4.087551020408158875e-01,6.527991578077108233e-04,4.087551020408158875e-01,5.922543273654195606e-04,4.087551020408158875e-01,5.434048620008615762e-04
3.883673469387765032e-01,7.759553030140023920e-04,3.883673469387765032e-01,6.586266655541632604e-04,3.883673469387765032e-01,5.974726702867718753e-04,3.883673469387765032e-01,5.511481042774422608e-04,3.883673469387765032e-01,7.317103317596334363e-04,3.883673469387765032e-01,6.518918926035278038e-04,3.883673469387765032e-01,5.914432155995861260e-04,3.883673469387765032e-01,5.430241411351392983e-04
3.679795918367355645e-01,7.723571207938154798e-04,3.679795918367355645e-01,6.579300885806146698e-04,3.679795918367355645e-01,5.966557867294807957e-04,3.679795918367355645e-01,5.503974616160641625e-04,3.679795918367355645e-01,7.298579310499154300e-04,3.679795918367355645e-01,6.510853221980828073e-04,3.679795918367355645e-01,5.906531048246460450e-04,3.679795918367355645e-01,5.426353158935682186e-04
3.475918367346935711e-01,7.689577897488660387e-04,3.475918367346935711e-01,6.572360885961424197e-04,3.475918367346935711e-01,5.959078367847180265e-04,3.475918367346935711e-01,5.496600525978547749e-04,3.475918367346935711e-01,7.280421178683378451e-04,3.475918367346935711e-01,6.503121765290748903e-04,3.475918367346935711e-01,5.899149532084083406e-04,3.475918367346935711e-01,5.422999865541104246e-04
3.272040816326529655e-01,7.657503936723767529e-04,3.272040816326529655e-01,6.565356103275513848e-04,3.272040816326529655e-01,5.951410328414601146e-04,3.272040816326529655e-01,5.489667619784914954e-04,3.272040816326529655e-01,7.263142929305765362e-04,3.272040816326529655e-01,6.495182420377551514e-04,3.272040816326529655e-01,5.892161691776696400e-04,3.272040816326529655e-01,5.420133689952324162e-04
3.068163265306125820e-01,7.627222892822767015e-04,3.068163265306125820e-01,6.558353975945547306e-04,3.068163265306125820e-01,5.943715415304712951e-04,3.068163265306125820e-01,5.483365693541421369e-04,3.068163265306125820e-01,7.246571978665089552e-04,3.068163265306125820e-01,6.487275830365261606e-04,3.068163265306125820e-01,5.885847114497133386e-04,3.068163265306125820e-01,5.417344798049749267e-04
2.864285714285720874e-01,7.598803534720325638e-04,2.864285714285720874e-01,6.551453898871136862e-04,2.864285714285720874e-01,5.936113869277160693e-04,2.864285714285720874e-01,5.477226233989720364e-04,2.864285714285720874e-01,7.230921686175447805e-04,2.864285714285720874e-01,6.479916141067410418e-04,2.864285714285720874e-01,5.880585028679861026e-04,2.864285714285720874e-01,5.414460197948346145e-04
2.660408163265302606e-01,7.572658477080757402e-04,2.660408163265302606e-01,6.544634564874953582e-04,2.660408163265302606e-01,5.930261460296708557e-04,2.660408163265302606e-01,5.471178199218729773e-04,2.660408163265302606e-01,7.215722464289948002e-04,2.660408163265302606e-01,6.472366176023029933e-04,2.660408163265302606e-01,5.875604314635415361e-04,2.660408163265302606e-01,5.411519307970848311e-04
2.456530612244902934e-01,7.548770285875725655e-04,2.456530612244902934e-01,6.537690996532407456e-04,2.456530612244902934e-01,5.924688325474353635e-04,2.456530612244902934e-01,5.465802239696678595e-04,2.456530612244902934e-01,7.201138424302446850e-04,2.456530612244902934e-01,6.464614450844201419e-04,2.456530612244902934e-01,5.871195828840733519e-04,2.456530612244902934e-01,5.408615450384501476e-04
2.252653061224486331e-01,7.526218042018650162e-04,2.252653061224486331e-01,6.530612107768126980e-04,2.252653061224486331e-01,5.919042205925125486e-04,2.252653061224486331e-01,5.461539039820498742e-04,2.252653061224486331e-01,7.187161270985769918e-04,2.252653061224486331e-01,6.456647513579484099e-04,2.252653061224486331e-01,5.866721745049311180e-04,2.252653061224486331e-01,5.405801103301389370e-04
2.048775510204084715e-01,7.504810498660822917e-04,2.048775510204084715e-01,6.523384358987995056e-04,2.048775510204084715e-01,5.913261510807885958e-04,2.048775510204084715e-01,5.457350762628550723e-04,2.048775510204084715e-01,7.173958666691484598e-04,2.048775510204084715e-01,6.449357156651687462e-04,2.048775510204084715e-01,5.862253656847657857e-04,2.048775510204084715e-01,5.402896025200387481e-04
1.844897959183671443e-01,7.484291875332277702e-04,1.844897959183671443e-01,6.515990880368731407e-04,1.844897959183671443e-01,5.907329468285072620e-04,1.844897959183671443e-01,5.453064152667587644e-04,1.844897959183671443e-01,7.161447801938603018e-04,1.844897959183671443e-01,6.442621925648319651e-04,1.844897959183671443e-01,5.858076629416583128e-04,1.844897959183671443e-01,5.399899657532734095e-04
1.641020408163267330e-01,7.464358824464058153e-04,1.641020408163267330e-01,6.508903365698020822e-04,1.641020408163267330e-01,5.901975692815981944e-04,1.641020408163267330e-01,5.448699725800567641e-04,1.641020408163267330e-01,7.149796965704369915e-04,1.641020408163267330e-01,6.436021185307937501e-04,1.641020408163267330e-01,5.853781192073291258e-04,1.641020408163267330e-01,5.396834931870886105e-04
1.437142857142855445e-01,7.445007139946901303e-04,1.437142857142855445e-01,6.502844579951028853e-04,1.437142857142855445e-01,5.896956832795597746e-04,1.437142857142855445e-01,5.444383431718437596e-04,1.437142857142855445e-01,7.138815583225161269e-04,1.437142857142855445e-01,6.430370226034168085e-04,1.437142857142855445e-01,5.849358421118019177e-04,1.437142857142855445e-01,5.393876404853377307e-04
1.233265306122447447e-01,7.426411250566411970e-04,1.233265306122447447e-01,6.497424001251558010e-04,1.233265306122447447e-01,5.893186523985428742e-04,1.233265306122447447e-01,5.440932573632883918e-04,1.233265306122447447e-01,7.127919278214132860e-04,1.233265306122447447e-01,6.425517195271251590e-04,1.233265306122447447e-01,5.845729731575214716e-04,1.233265306122447447e-01,5.391099993272093806e-04
1.029387755102039864e-01,7.408293819436194503e-04,1.029387755102039864e-01,6.492060342805558697e-04,1.029387755102039864e-01,5.889661462426411644e-04,1.029387755102039864e-01,5.438168451680325905e-04,1.029387755102039864e-01,7.117385692438729129e-04,1.029387755102039864e-01,6.420679508606334665e-04,1.029387755102039864e-01,5.842284783415998412e-04,1.029387755102039864e-01,5.388594962219392295e-04
8.255102040816326980e-02,7.390505296876282793e-04,8.255102040816326980e-02,6.486821593167292231e-04,8.255102040816326980e-02,5.886123508035312653e-04,8.255102040816326980e-02,5.435507012488695854e-04,8.255102040816326980e-02,7.107054345365847268e-04,8.255102040816326980e-02,6.415775463271297489e-04,8.255102040816326980e-02,5.838768011732766924e-04,8.255102040816326980e-02,5.386542199358643982e-04
6.216326530612260870e-02,7.372908392726032750e-04,6.216326530612260870e-02,6.481557452128079971e-04,6.216326530612260870e-02,5.882828947205159678e-04,6.216326530612260870e-02,5.433118399516071719e-04,6.216326530612260870e-02,7.097139925765739380e-04,6.216326530612260870e-02,6.410804077695689057e-04,6.216326530612260870e-02,5.835255518347701479e-04,6.216326530612260870e-02,5.384516414348216110e-04
4.177551020408167698e-02,7.356430607129054236e-04,4.177551020408167698e-02,6.476385407556077946e-04,4.177551020408167698e-02,5.879773988140973590e-04,4.177551020408167698e-02,5.430903451288444277e-04,4.177551020408167698e-02,7.087731480276004839e-04,4.177551020408167698e-02,6.405764322831888598e-04,4.177551020408167698e-02,5.831719841269321315e-04,4.177551020408167698e-02,5.382467071778663245e-04
2.138775510204075914e-02,7.340905121316846759e-04,2.138775510204075914e-02,6.471402583316503837e-04,2.138775510204075914e-02,5.876797996860847351e-04,2.138775510204075914e-02,5.428954904704495722e-04,2.138775510204075914e-02,7.078494999957321869e-04,2.138775510204075914e-02,6.400887783884729549e-04,2.138775510204075914e-02,5.828111249495597328e-04,2.138775510204075914e-02,5.380673364818136951e-04
1.000000000000000671e-03,7.325489682057016684e-04,1.000000000000000671e-03,6.466384961765171344e-04,1.000000000000000671e-03,5.873830757462229031e-04,1.000000000000000671e-03,5.427079163682142944e-04,1.000000000000000671e-03,7.069515188216727317e-04,1.000000000000000671e-03,6.396041346691814025e-04,1.000000000000000671e-03,5.824424084111869951e-04,1.000000000000000671e-03,5.378892716715048990e-04


==> plots/bmns/bmns_det_v_stoch_well_True.txt <==
s_det18,bmn_det18,s_det20,bmn_det20,s_det22,bmn_det22,s_det24,bmn_det24,s_stoch18,bmn_stoch18,s_stoch20,bmn_stoch20,s_stoch22,bmn_stoch22,s_stoch24,bmn_stoch24
1.000000000000000000e+00,1.447765816057045235e-03,1.000000000000000000e+00,7.766551684525763340e-04,1.000000000000000000e+00,7.038566122338005401e-04,1.000000000000000000e+00,6.595768648483749238e-04,1.000000000000000000e+00,1.407500315470001364e-03,1.000000000000000000e+00,7.711801543753870388e-04,1.000000000000000000e+00,7.382986858932780172e-04,1.000000000000000000e+00,6.781434444262781974e-04
9.796122448979615038e-01,1.425491890305288344e-03,9.796122448979615038e-01,7.727438811443432514e-04,9.796122448979615038e-01,7.007354642043071196e-04,9.796122448979615038e-01,6.562992046707782088e-04,9.796122448979615038e-01,1.382276514611720415e-03,9.796122448979615038e-01,7.672501612240563776e-04,9.796122448979615038e-01,7.347396400531971700e-04,9.796122448979615038e-01,6.752189345573419944e-04
9.592244897959175676e-01,1.405113181120818365e-03,9.592244897959175676e-01,7.689711351584502079e-04,9.592244897959175676e-01,6.976833674381762882e-04,9.592244897959175676e-01,6.531108325280322304e-04,9.592244897959175676e-01,1.357913176901261740e-03,9.592244897959175676e-01,7.637801179487100798e-04,9.592244897959175676e-01,7.311877049145926307e-04,9.592244897959175676e-01,6.722958868886467782e-04
9.388367346938790714e-01,1.385231079840326630e-03,9.388367346938790714e-01,7.652966681523824333e-04,9.388367346938790714e-01,6.946624181855018225e-04,9.388367346938790714e-01,6.499899028069844580e-04,9.388367346938790714e-01,1.334334748869944742e-03,9.388367346938790714e-01,7.604556769570235825e-04,9.388367346938790714e-01,7.276350875755627093e-04,9.388367346938790714e-01,6.693806240385191198e-04
9.184489795918400201e-01,1.365826806296238866e-03,9.184489795918400201e-01,7.616921951588813628e-04,9.184489795918400201e-01,6.916584051485705599e-04,9.184489795918400201e-01,6.469051622420938109e-04,9.184489795918400201e-01,1.311569776163144883e-03,9.184489795918400201e-01,7.571752035570424380e-04,9.184489795918400201e-01,7.241948278909832518e-04,9.184489795918400201e-01,6.664515906211572124e-04
8.980612244897948626e-01,1.347004441574360147e-03,8.980612244897948626e-01,7.582000515713102629e-04,8.980612244897948626e-01,6.886683443534226488e-04,8.980612244897948626e-01,6.438581964717749124e-04,8.980612244897948626e-01,1.289648196247422402e-03,8.980612244897948626e-01,7.539793467663971713e-04,8.980612244897948626e-01,7.207872892865847814e-04,8.980612244897948626e-01,6.635006074283108027e-04
8.776734693877575877e-01,1.328702487071603718e-03,8.776734693877575877e-01,7.548126791650600163e-04,8.776734693877575877e-01,6.857258605384298870e-04,8.776734693877575877e-01,6.409106553961520236e-04,8.776734693877575877e-01,1.268592285071281711e-03,8.776734693877575877e-01,7.509088140731970916e-04,8.776734693877575877e-01,7.174243834747874408e-04,8.776734693877575877e-01,6.605719139593093725e-04
8.572857142857127632e-01,1.310846591217734551e-03,8.572857142857127632e-01,7.515176462166976061e-04,8.572857142857127632e-01,6.828793673402790230e-04,8.572857142857127632e-01,6.380303322940665458e-04,8.572857142857127632e-01,1.248249388763180171e-03,8.572857142857127632e-01,7.479090184872471585e-04,8.572857142857127632e-01,7.141582963454447134e-04,8.572857142857127632e-01,6.576359407781736267e-04
8.368979591836734899e-01,1.293356504397120271e-03,8.368979591836734899e-01,7.482657671766553388e-04,8.368979591836734899e-01,6.800512958765975126e-04,8.368979591836734899e-01,6.352033020098059269e-04,8.368979591836734899e-01,1.228564956419324946e-03,8.368979591836734899e-01,7.449800685164491461e-04,8.368979591836734899e-01,7.109047304530831607e-04,8.368979591836734899e-01,6.548484466439826249e-04
8.165102040816343276e-01,1.276290201508414575e-03,8.165102040816343276e-01,7.450390740800889259e-04,8.165102040816343276e-01,6.772297753127646223e-04,8.165102040816343276e-01,6.324253721532073838e-04,8.165102040816343276e-01,1.209488450822047761e-03,8.165102040816343276e-01,7.421292542642314236e-04,8.165102040816343276e-01,7.076623176205050535e-04,8.165102040816343276e-01,6.520820139483158185e-04
7.961224489795915016e-01,1.259613439041486248e-03,7.961224489795915016e-01,7.418629677408730390e-04,7.961224489795915016e-01,6.744239985985110144e-04,7.961224489795915016e-01,6.296408966259494809e-04,7.961224489795915016e-01,1.190988627870415628e-03,7.961224489795915016e-01,7.393253366679471963e-04,7.961224489795915016e-01,7.044479047702852494e-04,7.961224489795915016e-01,6.492944062403615754e-04
7.757346938775523393e-01,1.243439651275680350e-03,7.757346938775523393e-01,7.387301193440261402e-04,7.757346938775523393e-01,6.716671878692235739e-04,7.757346938775523393e-01,6.268626647582555521e-04,7.757346938775523393e-01,1.173088472822760410e-03,7.757346938775523393e-01,7.365493339163901691e-04,7.757346938775523393e-01,7.012288284047644114e-04,7.757346938775523393e-01,6.465449599520078396e-04
7.553469387755125108e-01,1.227784290169134157e-03,7.553469387755125108e-01,7.356165139206041238e-04,7.553469387755125108e-01,6.689796455709686373e-04,7.553469387755125108e-01,6.241811064572852811e-04,7.553469387755125108e-01,1.156187300448871871e-03,7.553469387755125108e-01,7.337918790488581408e-04,7.553469387755125108e-01,6.980263268193641346e-04,7.553469387755125108e-01,6.438385354444364946e-04
7.349591836734684636e-01,1.212617638923539978e-03,7.349591836734684636e-01,7.325203516287706563e-04,7.349591836734684636e-01,6.663123254881899620e-04,7.349591836734684636e-01,6.215872432064818058e-04,7.349591836734684636e-01,1.139849440602980169e-03,7.349591836734684636e-01,7.310534908621607684e-04,7.349591836734684636e-01,6.948587263810306492e-04,7.349591836734684636e-01,6.411489983928154914e-04
7.145714285714307445e-01,1.197704139258583570e-03,7.145714285714307445e-01,7.294647964851512512e-04,7.145714285714307445e-01,6.636502276223210607e-04,7.145714285714307445e-01,6.189820149490827877e-04,7.145714285714307445e-01,1.123991971316101301e-03,7.145714285714307445e-01,7.284326582577534213e-04,7.145714285714307445e-01,6.916865128325801713e-04,7.145714285714307445e-01,6.385003668162390206e-04
6.941836734693870303e-01,1.183135877636746136e-03,6.941836734693870303e-01,7.264816123150170078e-04,6.941836734693870303e-01,6.610238001512085864e-04,6.941836734693870303e-01,6.163713069130285181e-04,6.941836734693870303e-01,1.108721228234604405e-03,6.941836734693870303e-01,7.259933475384004829e-04,6.941836734693870303e-01,6.886862332931748031e-04,6.941836734693870303e-01,6.358342265687919916e-04
6.737959183673468688e-01,1.168767531192149321e-03,6.737959183673468688e-01,7.235374207960978445e-04,6.737959183673468688e-01,6.584539552226169670e-04,6.737959183673468688e-01,6.138280126896668819e-04,6.737959183673468688e-01,1.094041541991046251e-03,6.737959183673468688e-01,7.236219313843098759e-04,6.737959183673468688e-01,6.857101746207510925e-04,6.737959183673468688e-01,6.331726927017414415e-04
6.534081632653068183e-01,1.154678499992466177e-03,6.534081632653068183e-01,7.206292276544992844e-04,6.534081632653068183e-01,6.559986808195379833e-04,6.534081632653068183e-01,6.113251008082257187e-04,6.534081632653068183e-01,1.079937195045006402e-03,6.534081632653068183e-01,7.212957587273154027e-04,6.534081632653068183e-01,6.827337256897341453e-04,6.534081632653068183e-01,6.305192450814457641e-04
6.330204081632657687e-01,1.140793524651769267e-03,6.330204081632657687e-01,7.177665664283148410e-04,6.330204081632657687e-01,6.536046324172307921e-04,6.330204081632657687e-01,6.088643328081704302e-04,6.330204081632657687e-01,1.066183615616061878e-03,6.330204081632657687e-01,7.191165874323770515e-04,6.330204081632657687e-01,6.797748829990914480e-04,6.330204081632657687e-01,6.278448457212760115e-04
6.126326530612256072e-01,1.127109691260260024e-03,6.126326530612256072e-01,7.149711695155960139e-04,6.126326530612256072e-01,6.512002681218982724e-04,6.126326530612256072e-01,6.063852133348951890e-04,6.126326530612256072e-01,1.052741414590888146e-03,6.126326530612256072e-01,7.169766061344434466e-04,6.126326530612256072e-01,6.768530833612333274e-04,6.126326530612256072e-01,6.251679460915913946e-04
5.922448979591845575e-01,1.113629255151421787e-03,5.922448979591845575e-01,7.122581505372692920e-04,5.922448979591845575e-01,6.488067197025641818e-04,5.922448979591845575e-01,6.039016231689132855e-04,5.922448979591845575e-01,1.039622579347081839e-03,5.922448979591845575e-01,7.148695256672258150e-04,5.922448979591845575e-01,6.739267325518005086e-04,5.922448979591845575e-01,6.224842489890077685e-04
5.718571428571420645e-01,1.100432342476465302e-03,5.718571428571420645e-01,7.096337321259721387e-04,5.718571428571420645e-01,6.465148285175589728e-04,5.718571428571420645e-01,6.014259833477888801e-04,5.718571428571420645e-01,1.027007561188873286e-03,5.718571428571420645e-01,7.128356197545231880e-04,5.718571428571420645e-01,6.709738064455510187e-04,5.718571428571420645e-01,6.197615532677546672e-04
5.514693877551036794e-01,1.087385721964564261e-03,5.514693877551036794e-01,7.070383810404546167e-04,5.514693877551036794e-01,6.442418110363152964e-04,5.514693877551036794e-01,5.990139129731921830e-04,5.514693877551036794e-01,1.014790915896883732e-03,5.514693877551036794e-01,7.108359766040075632e-04,5.514693877551036794e-01,6.680664684113708177e-04,5.514693877551036794e-01,6.170049203466602007e-04
5.310816326530619635e-01,1.074748088397614685e-03,5.310816326530619635e-01,7.045732107150366784e-04,5.310816326530619635e-01,6.421441066594953465e-04,5.310816326530619635e-01,5.966141773181304247e-04,5.310816326530619635e-01,1.003348513836380606e-03,5.310816326530619635e-01,7.090043045539871219e-04,5.310816326530619635e-01,6.651463021323929204e-04,5.310816326530619635e-01,6.143239031115546762e-04
5.106938775510202477e-01,1.062435360643598998e-03,5.106938775510202477e-01,7.023229705872325625e-04,5.106938775510202477e-01,6.400918368505830467e-04,5.106938775510202477e-01,5.942181287129697344e-04,5.106938775510202477e-01,9.924389155659245083e-04,5.106938775510202477e-01,7.072522240494747304e-04,5.106938775510202477e-01,6.622436275260660176e-04,5.106938775510202477e-01,6.116567624943460100e-04
4.903061224489789205e-01,1.050513141646381354e-03,4.903061224489789205e-01,7.002660714428270844e-04,4.903061224489789205e-01,6.380231255029655910e-04,4.903061224489789205e-01,5.917907496775954169e-04,4.903061224489789205e-01,9.820252714761224834e-04,4.903061224489789205e-01,7.055708583359540523e-04,4.903061224489789205e-01,6.594082062573857362e-04,4.903061224489789205e-01,6.089588483120841455e-04
4.699183673469401468e-01,1.039028458442204988e-03,4.699183673469401468e-01,6.983114097928572704e-04,4.699183673469401468e-01,6.359668995420775066e-04,4.699183673469401468e-01,5.893371154070537040e-04,4.699183673469401468e-01,9.719347056331755158e-04,4.699183673469401468e-01,7.038902360635397940e-04,4.699183673469401468e-01,6.565242697779374208e-04,4.699183673469401468e-01,6.062191453491250605e-04
4.495306122448989306e-01,1.027800206690404313e-03,4.495306122448989306e-01,6.963865160227948169e-04,4.495306122448989306e-01,6.338891099097048202e-04,4.495306122448989306e-01,5.869873169828249398e-04,4.495306122448989306e-01,9.621285068633241271e-04,4.495306122448989306e-01,7.022897272641596316e-04,4.495306122448989306e-01,6.536347825428786380e-04,4.495306122448989306e-01,6.035588466271154433e-04
4.291428571428568817e-01,1.016687284019166969e-03,4.291428571428568817e-01,6.945219686755278385e-04,4.291428571428568817e-01,6.318342520477659681e-04,4.291428571428568817e-01,5.847538259325195647e-04,4.291428571428568817e-01,9.526892134704431983e-04,4.291428571428568817e-01,7.007911643704511483e-04,4.291428571428568817e-01,6.509395417563054080e-04,4.291428571428568817e-01,6.009019896298827467e-04
4.087551020408158875e-01,1.005729355159242855e-03,4.087551020408158875e-01,6.928372012238199085e-04,4.087551020408158875e-01,6.298034533712928333e-04,4.087551020408158875e-01,5.825190396121726838e-04,4.087551020408158875e-01,9.435391206099554744e-04,4.087551020408158875e-01,6.993179063910022648e-04,4.087551020408158875e-01,6.483711611784833372e-04,4.087551020408158875e-01,5.983603547695079709e-04
3.883673469387765032e-01,9.950915028107596393e-04,3.883673469387765032e-01,6.913848702132546114e-04,3.883673469387765032e-01,6.278852868624823459e-04,3.883673469387765032e-01,5.802777984719770417e-04,3.883673469387765032e-01,9.346627727232297532e-04,3.883673469387765032e-01,6.978445605358729077e-04,3.883673469387765032e-01,6.458479812899964832e-04,3.883673469387765032e-01,5.957948672798835110e-04
3.679795918367355645e-01,9.849045046238897542e-04,3.679795918367355645e-01,6.900022101295014707e-04,3.679795918367355645e-01,6.261529042781627035e-04,3.679795918367355645e-01,5.782258323635499665e-04,3.679795918367355645e-01,9.262877164612672975e-04,3.679795918367355645e-01,6.963677155687476297e-04,3.679795918367355645e-01,6.434041302011855347e-04,3.679795918367355645e-01,5.931679609714657266e-04
3.475918367346935711e-01,9.749503832291932064e-04,3.475918367346935711e-01,6.888156658747381176e-04,3.475918367346935711e-01,6.244823855638965537e-04,3.475918367346935711e-01,5.762274910204007823e-04,3.475918367346935711e-01,9.182721986750754482e-04,3.475918367346935711e-01,6.949779195915031490e-04,3.475918367346935711e-01,6.412361769724954667e-04,3.475918367346935711e-01,5.906055902878178804e-04
3.272040816326529655e-01,9.651146501007272548e-04,3.272040816326529655e-01,6.877475025148502069e-04,3.272040816326529655e-01,6.232066848345867811e-04,3.272040816326529655e-01,5.742373646381576787e-04,3.272040816326529655e-01,9.105644496218474491e-04,3.272040816326529655e-01,6.939603173668652944e-04,3.272040816326529655e-01,6.392389030117196337e-04,3.272040816326529655e-01,5.883902247500342802e-04
3.068163265306125820e-01,9.553940234282734621e-04,3.068163265306125820e-01,6.869263926064037972e-04,3.068163265306125820e-01,6.222322639260543121e-04,3.068163265306125820e-01,5.723013618893778342e-04,3.068163265306125820e-01,9.031124565455021097e-04,3.068163265306125820e-01,6.932814106644948331e-04,3.068163265306125820e-01,6.374718810268403726e-04,3.068163265306125820e-01,5.869091307105876862e-04
2.864285714285720874e-01,9.459179983782211362e-04,2.864285714285720874e-01,6.863966963576597193e-04,2.864285714285720874e-01,6.214626337094772890e-04,2.864285714285720874e-01,5.706241898730868073e-04,2.864285714285720874e-01,8.961409839771317847e-04,2.864285714285720874e-01,6.927755041492608245e-04,2.864285714285720874e-01,6.357638318736074518e-04,2.864285714285720874e-01,5.854889923222892289e-04
2.660408163265302606e-01,9.366837538587368317e-04,2.660408163265302606e-01,6.859835293400091440e-04,2.660408163265302606e-01,6.208301752064678816e-04,2.660408163265302606e-01,5.693076301363438367e-04,2.660408163265302606e-01,8.895774162639339235e-04,2.660408163265302606e-01,6.925301899517456424e-04,2.660408163265302606e-01,6.343258032892980713e-04,2.660408163265302606e-01,5.842951189873118404e-04
2.456530612244902934e-01,9.278494860190113994e-04,2.456530612244902934e-01,6.857188868163920049e-04,2.456530612244902934e-01,6.204432945330865413e-04,2.456530612244902934e-01,5.683511759073444974e-04,2.456530612244902934e-01,8.832503135252682764e-04,2.456530612244902934e-01,6.925952626389007046e-04,2.456530612244902934e-01,6.332922211949170181e-04,2.456530612244902934e-01,5.832821958475724973e-04
2.252653061224486331e-01,9.193494364358627876e-04,2.252653061224486331e-01,6.855664192827222317e-04,2.252653061224486331e-01,6.203363564888652064e-04,2.252653061224486331e-01,5.675562756755200486e-04,2.252653061224486331e-01,8.776703664187499336e-04,2.252653061224486331e-01,6.928733925691364778e-04,2.252653061224486331e-01,6.323246082569768762e-04,2.252653061224486331e-01,5.823457870368602260e-04
2.048775510204084715e-01,9.113693582343964468e-04,2.048775510204084715e-01,6.854983715783054396e-04,2.048775510204084715e-01,6.203803688832764838e-04,2.048775510204084715e-01,5.669379556306818968e-04,2.048775510204084715e-01,8.725330935179648455e-04,2.048775510204084715e-01,6.933289357732230155e-04,2.048775510204084715e-01,6.316143315126834757e-04,2.048775510204084715e-01,5.817363276077061694e-04
1.844897959183671443e-01,9.041832728643128770e-04,1.844897959183671443e-01,6.855113834925921504e-04,1.844897959183671443e-01,6.204971701618076235e-04,1.844897959183671443e-01,5.665134837385084939e-04,1.844897959183671443e-01,8.676829386098877748e-04,1.844897959183671443e-01,6.939900324976705850e-04,1.844897959183671443e-01,6.310589880980482487e-04,1.844897959183671443e-01,5.811332647575931896e-04
1.641020408163267330e-01,8.973995764439332817e-04,1.641020408163267330e-01,6.856583086817934648e-04,1.641020408163267330e-01,6.206511333569581304e-04,1.641020408163267330e-01,5.663357444615326267e-04,1.641020408163267330e-01,8.629853325859556615e-04,1.641020408163267330e-01,6.946984648819840317e-04,1.641020408163267330e-01,6.309039416142202305e-04,1.641020408163267330e-01,5.807317204519899705e-04
1.437142857142855445e-01,8.908881477010248580e-04,1.437142857142855445e-01,6.858716106027113032e-04,1.437142857142855445e-01,6.208417037359800945e-04,1.437142857142855445e-01,5.662918880157892824e-04,1.437142857142855445e-01,8.588611901674450934e-04,1.437142857142855445e-01,6.954533440813059388e-04,1.437142857142855445e-01,6.309083263496655103e-04,1.437142857142855445e-01,5.803446440896645230e-04
1.233265306122447447e-01,8.845986959842813864e-04,1.233265306122447447e-01,6.861851956878012131e-04,1.233265306122447447e-01,6.211908045617201782e-04,1.233265306122447447e-01,5.664613541277532544e-04,1.233265306122447447e-01,8.552962373961435060e-04,1.233265306122447447e-01,6.963320592337510695e-04,1.233265306122447447e-01,6.312906797367093649e-04,1.233265306122447447e-01,5.803045900000745319e-04
1.029387755102039864e-01,8.787959341273902719e-04,1.029387755102039864e-01,6.866334931596137017e-04,1.029387755102039864e-01,6.215792783950667985e-04,1.029387755102039864e-01,5.667533471423498318e-04,1.029387755102039864e-01,8.522817362319609017e-04,1.029387755102039864e-01,6.973575773620946687e-04,1.029387755102039864e-01,6.322175022395121538e-04,1.029387755102039864e-01,5.808469912438210623e-04
8.255102040816326980e-02,8.740176963516825244e-04,8.255102040816326980e-02,6.872041095882413294e-04,8.255102040816326980e-02,6.220427880866628281e-04,8.255102040816326980e-02,5.672544008500326378e-04,8.255102040816326980e-02,8.498240743879071843e-04,8.255102040816326980e-02,6.984922717433666257e-04,8.255102040816326980e-02,6.333747491836609882e-04,8.255102040816326980e-02,5.819266251662095699e-04
6.216326530612260870e-02,8.695548113089926739e-04,6.216326530612260870e-02,6.879211753285420245e-04,6.216326530612260870e-02,6.226535790158264179e-04,6.216326530612260870e-02,5.679699191050088802e-04,6.216326530612260870e-02,8.479977031943127484e-04,6.216326530612260870e-02,6.998968605358441702e-04,6.216326530612260870e-02,6.345862612509217465e-04,6.216326530612260870e-02,5.832867627246212262e-04
4.177551020408167698e-02,8.654282999968863910e-04,4.177551020408167698e-02,6.888147944933378135e-04,4.177551020408167698e-02,6.233967740941127227e-04,4.177551020408167698e-02,5.688495920632697907e-04,4.177551020408167698e-02,8.464248924831980483e-04,4.177551020408167698e-02,7.014320083302536847e-04,4.177551020408167698e-02,6.359065511706745236e-04,4.177551020408167698e-02,5.847577428593632009e-04
2.138775510204075914e-02,8.614150619397037238e-04,2.138775510204075914e-02,6.898202462383907401e-04,2.138775510204075914e-02,6.243053847340392440e-04,2.138775510204075914e-02,5.700320941390196522e-04,2.138775510204075914e-02,8.452833447002526665e-04,2.138775510204075914e-02,7.030652887358116322e-04,2.138775510204075914e-02,6.373305365969454510e-04,2.138775510204075914e-02,5.863260042576632020e-04
1.000000000000000671e-03,8.575575488503518881e-04,1.000000000000000671e-03,6.909114575282911857e-04,1.000000000000000671e-03,6.253322215876258887e-04,1.000000000000000671e-03,5.714753744883987324e-04,1.000000000000000671e-03,8.445787906918389518e-04,1.000000000000000671e-03,7.047694649694621850e-04,1.000000000000000671e-03,6.389428337663260364e-04,1.000000000000000671e-03,5.881129022093568208e-04


==> plots/bmns/bmns_det_well_False.txt <==
s_det18,bmn_det18,s_det20,bmn_det20,s_det22,bmn_det22,s_det24,bmn_det24
1.000000000000000000e+00,1.069618830710158909e-03,1.000000000000000000e+00,2.373604777760025895e-04,1.000000000000000000e+00,7.794134914729486147e-05,1.000000000000000000e+00,4.653505964566661434e-05
9.796122448979592834e-01,1.045059877233403198e-03,9.796122448979592834e-01,2.303916709673075225e-04,9.796122448979592834e-01,7.639728818505369529e-05,9.796122448979592834e-01,4.390738449925021326e-05
9.592244897959184557e-01,1.021316486854015630e-03,9.592244897959184557e-01,2.235428485562010491e-04,9.592244897959184557e-01,7.492651917517750653e-05,9.592244897959184557e-01,4.136390962361819211e-05
9.388367346938776281e-01,9.983638292626261738e-04,9.388367346938776281e-01,2.168107311693790904e-04,9.388367346938776281e-01,7.445718437531011300e-05,9.388367346938776281e-01,3.890561061597395650e-05
9.184489795918368005e-01,9.761775984570029768e-04,9.184489795918368005e-01,2.101921716483417764e-04,9.184489795918368005e-01,7.397564973174715970e-05,9.184489795918368005e-01,3.653290108934049507e-05
8.980612244897959728e-01,9.547339966146323274e-04,8.980612244897959728e-01,2.036841551790436161e-04,8.980612244897959728e-01,7.348190619502145704e-05,8.980612244897959728e-01,3.500803269442318558e-05
8.776734693877551452e-01,9.340097281880602740e-04,8.776734693877551452e-01,1.972837992070579295e-04,8.776734693877551452e-01,7.297596582149627764e-05,8.776734693877551452e-01,3.474419840420981417e-05
8.572857142857143176e-01,9.139819917987487222e-04,8.572857142857143176e-01,1.909883532196264078e-04,8.572857142857143176e-01,7.245786070948887110e-05,8.572857142857143176e-01,3.447582203160120650e-05
8.368979591836734899e-01,8.946284717539911913e-04,8.368979591836734899e-01,1.847951984117707322e-04,8.368979591836734899e-01,7.192764196767421458e-05,8.368979591836734899e-01,3.420318153284990703e-05
8.165102040816326623e-01,8.759273297059333224e-04,8.165102040816326623e-01,1.806907393336736349e-04,8.165102040816326623e-01,7.138537871588529352e-05,8.165102040816326623e-01,3.392655196876768288e-05
7.961224489795918347e-01,8.578571962664034755e-04,7.961224489795918347e-01,1.793677606623472027e-04,7.961224489795918347e-01,7.083115711661964130e-05,7.961224489795918347e-01,3.364620538636896638e-05
7.757346938775510070e-01,8.403971626304378682e-04,7.757346938775510070e-01,1.780260434369966679e-04,7.757346938775510070e-01,7.026507943934184267e-05,7.757346938775510070e-01,3.336241075061315903e-05
7.553469387755102904e-01,8.235267721485806320e-04,7.553469387755102904e-01,1.766652155459760636e-04,7.553469387755102904e-01,6.968726315448691539e-05,7.553469387755102904e-01,3.307543367182104682e-05
7.349591836734694628e-01,8.072260119655839863e-04,7.349591836734694628e-01,1.752849444091646386e-04,7.349591836734694628e-01,6.909784005808675188e-05,7.349591836734694628e-01,3.278553657671640721e-05
7.145714285714286351e-01,7.914753045741702809e-04,7.145714285714286351e-01,1.738849351376176413e-04,7.145714285714286351e-01,6.849695542552554958e-05,7.145714285714286351e-01,3.249297843870666301e-05
6.941836734693878075e-01,7.762554994593254612e-04,6.941836734693878075e-01,1.724649287276283248e-04,6.941836734693878075e-01,6.788476719434160026e-05,6.941836734693878075e-01,3.219801474736618940e-05
6.737959183673469798e-01,7.615478647019942576e-04,6.737959183673469798e-01,1.710247002884473014e-04,6.737959183673469798e-01,6.726144510471501314e-05,6.737959183673469798e-01,3.190089743520748317e-05
6.534081632653061522e-01,7.473340785894182822e-04,6.534081632653061522e-01,1.695640570193997860e-04,6.534081632653061522e-01,6.662717023028398165e-05,6.534081632653061522e-01,3.211688579767937629e-05
6.330204081632653246e-01,7.335962213030376234e-04,6.330204081632653246e-01,1.680828377284503648e-04,6.330204081632653246e-01,6.598213378229452061e-05,6.330204081632653246e-01,3.290268895914952118e-05
6.126326530612244969e-01,7.203167665744962967e-04,6.126326530612244969e-01,1.665809093000905942e-04,6.126326530612244969e-01,6.532653672055900595e-05,6.126326530612244969e-01,3.340733139307491514e-05
5.922448979591836693e-01,7.074785734053690763e-04,5.922448979591836693e-01,1.650581663901479071e-04,5.922448979591836693e-01,6.466058898424583649e-05,5.922448979591836693e-01,3.364632158394442659e-05
5.718571428571428417e-01,6.950648778414970962e-04,5.718571428571428417e-01,1.635145295294816172e-04,5.718571428571428417e-01,6.398450882820761181e-05,5.718571428571428417e-01,3.363537559763679277e-05
5.514693877551020140e-01,6.830592847594125225e-04,5.514693877551020140e-01,1.619499436027057010e-04,5.514693877551020140e-01,6.329852218412530210e-05,5.514693877551020140e-01,3.339041066571066967e-05
5.310816326530612974e-01,6.714457597310691857e-04,5.310816326530612974e-01,1.603643763755734195e-04,5.310816326530612974e-01,6.260286204308084716e-05,5.310816326530612974e-01,3.292753115279017223e-05
5.106938775510204698e-01,6.602086209403796452e-04,5.106938775510204698e-01,1.587578170715945041e-04,5.106938775510204698e-01,6.189776785858865039e-05,5.106938775510204698e-01,3.226301484992448486e-05
4.903061224489796421e-01,6.493325311805519867e-04,4.903061224489796421e-01,1.571302749887336153e-04,4.903061224489796421e-01,6.118348496897262772e-05,4.903061224489796421e-01,3.141331277741898112e-05
4.699183673469388145e-01,6.388024899024777976e-04,4.699183673469388145e-01,1.554817781627392535e-04,4.699183673469388145e-01,6.046026404028419850e-05,4.699183673469388145e-01,3.039502278749861962e-05
4.495306122448979869e-01,6.286038253679788633e-04,4.495306122448979869e-01,1.538123720776032085e-04,4.495306122448979869e-01,5.972836052578735992e-05,4.495306122448979869e-01,2.922488428173745099e-05
4.291428571428571592e-01,6.187221868746707295e-04,4.291428571428571592e-01,1.521221184184099839e-04,4.291428571428571592e-01,5.898803414319856136e-05,4.291428571428571592e-01,2.825411217380683810e-05
4.087551020408163316e-01,6.091435370869874386e-04,4.087551020408163316e-01,1.504110938684879951e-04,4.087551020408163316e-01,5.823954836782158567e-05,4.087551020408163316e-01,2.795020919217014601e-05
3.883673469387755040e-01,5.998541444645037616e-04,3.883673469387755040e-01,1.486793889511745220e-04,3.883673469387755040e-01,5.748316994125163461e-05,3.883673469387755040e-01,2.764727895060918827e-05
3.679795918367347318e-01,5.908405757987184124e-04,3.679795918367347318e-01,1.469271069116130104e-04,3.679795918367347318e-01,5.671916839374688046e-05,3.679795918367347318e-01,2.734551497474564698e-05
3.475918367346939042e-01,5.820896888724754912e-04,3.475918367346939042e-01,1.451543626426862385e-04,3.475918367346939042e-01,5.594781558115172518e-05,3.475918367346939042e-01,2.704510674635975708e-05
3.272040816326530766e-01,5.735886252389899064e-04,3.272040816326530766e-01,1.433612816499425704e-04,3.272040816326530766e-01,5.516938523268126487e-05,3.272040816326530766e-01,2.674623970213602339e-05
3.068163265306122489e-01,5.653248031354743278e-04,3.068163265306122489e-01,1.415479990570130402e-04,3.068163265306122489e-01,5.438415251267970398e-05,3.068163265306122489e-01,2.644909523424009745e-05
2.864285714285714213e-01,5.572859105398028732e-04,2.864285714285714213e-01,1.397146586499206395e-04,2.864285714285714213e-01,5.359239359138126617e-05,2.864285714285714213e-01,2.615385069371170692e-05
2.660408163265306491e-01,5.494598983743175088e-04,2.660408163265306491e-01,1.378614119583170959e-04,2.660408163265306491e-01,5.279438522652533082e-05,2.660408163265306491e-01,2.586067939437516276e-05
2.456530612244898215e-01,5.418349738706765284e-04,2.456530612244898215e-01,1.359884173753990531e-04,2.456530612244898215e-01,5.199040435454235754e-05,2.456530612244898215e-01,2.556975062021879833e-05
2.252653061224489939e-01,5.343995941030401644e-04,2.252653061224489939e-01,1.340958393120461969e-04,2.252653061224489939e-01,5.118072768993055824e-05,2.252653061224489939e-01,2.604146067880360675e-05
2.048775510204081662e-01,5.271424597012586968e-04,2.048775510204081662e-01,1.322962995530090611e-04,2.048775510204081662e-01,5.036563133252444294e-05,2.048775510204081662e-01,2.641543895842260638e-05
1.844897959183673664e-01,5.200525087549054057e-04,1.844897959183673664e-01,1.315761682342062987e-04,1.844897959183673664e-01,4.954539038234653987e-05,1.844897959183673664e-01,2.660940500154375827e-05
1.641020408163265387e-01,5.131189109190410595e-04,1.641020408163265387e-01,1.308161580819732818e-04,1.641020408163265387e-01,4.872027856019793318e-05,1.641020408163265387e-01,2.659188568407656547e-05
1.437142857142857111e-01,5.063310617356300098e-04,1.437142857142857111e-01,1.300122342465112005e-04,1.437142857142857111e-01,4.789056783441131092e-05,1.437142857142857111e-01,2.783960147107184042e-05
1.233265306122449112e-01,4.996785771782098848e-04,1.233265306122449112e-01,1.291604707384456094e-04,1.233265306122449112e-01,4.705652805081036479e-05,1.233265306122449112e-01,3.025505660615063184e-05
1.029387755102040836e-01,4.931512884217440027e-04,1.029387755102040836e-01,1.282570476565107114e-04,1.029387755102040836e-01,4.621842656327672930e-05,1.029387755102040836e-01,3.276888958194779344e-05
8.255102040816326980e-02,4.867392367633592196e-04,8.255102040816326980e-02,1.272982485689698505e-04,8.255102040816326980e-02,4.537652784312705016e-05,8.255102040816326980e-02,3.538278165942055432e-05
6.216326530612245604e-02,4.804326681299626346e-04,6.216326530612245604e-02,1.262804587042612513e-04,6.216326530612245604e-02,4.453109358959374123e-05,6.216326530612245604e-02,3.809844642963871952e-05
4.177551020408163535e-02,4.742220375476935250e-04,4.177551020408163535e-02,1.252001612335170236e-04,4.177551020408163535e-02,4.368238111687839867e-05,4.177551020408163535e-02,4.091763389146426343e-05
2.138775510204081812e-02,4.680979812921898676e-04,2.138775510204081812e-02,1.240539365294041031e-04,2.138775510204081812e-02,4.484183034931902027e-05,2.138775510204081812e-02,4.384212869984761141e-05
1.000000000000000021e-03,4.620513466898350957e-04,1.000000000000000021e-03,1.228384623316063540e-04,1.000000000000000021e-03,4.780824972503734801e-05,1.000000000000000021e-03,4.687374839268899695e-05


==> plots/bmns/bmns_det_well_True.txt <==
s_det18,bmn_det18,s_det20,bmn_det20,s_det22,bmn_det22,s_det24,bmn_det24
1.000000000000000000e+00,1.438220407113939168e-03,1.000000000000000000e+00,5.304817262123132310e-04,1.000000000000000000e+00,1.567079313230920670e-04,1.000000000000000000e+00,1.322579388982388505e-04
9.796122448979592834e-01,1.416660234725987703e-03,9.796122448979592834e-01,5.231104871557359145e-04,9.796122448979592834e-01,1.547426816361645622e-04,9.796122448979592834e-01,1.299749589947234618e-04
9.592244897959184557e-01,1.395645895861059643e-03,9.592244897959184557e-01,5.158762805230546200e-04,9.592244897959184557e-01,1.528098698079485471e-04,9.592244897959184557e-01,1.275047491933557276e-04
9.388367346938776281e-01,1.375147723981639137e-03,9.388367346938776281e-01,5.087684133673879994e-04,9.388367346938776281e-01,1.509046191342804013e-04,9.388367346938776281e-01,1.248579005356053424e-04
9.184489795918368005e-01,1.355137223353109627e-03,9.184489795918368005e-01,5.017767776909514603e-04,9.184489795918368005e-01,1.490223851746868612e-04,9.184489795918368005e-01,1.220435090270389410e-04
8.980612244897959728e-01,1.335587035056587249e-03,8.980612244897959728e-01,4.948918264627907978e-04,8.980612244897959728e-01,1.471589399403504500e-04,8.980612244897959728e-01,1.190710114395346619e-04
8.776734693877551452e-01,1.316470903450700676e-03,8.776734693877551452e-01,4.881045472363395232e-04,8.776734693877551452e-01,1.453103552588837829e-04,8.776734693877551452e-01,1.159501913925160252e-04
8.572857142857143176e-01,1.297763643020395565e-03,8.572857142857143176e-01,4.814064403774008104e-04,8.572857142857143176e-01,1.434729881800033584e-04,8.572857142857143176e-01,1.126911549849675908e-04
8.368979591836734899e-01,1.279441105688689439e-03,8.368979591836734899e-01,4.747894931815837714e-04,8.368979591836734899e-01,1.416434663972853747e-04,8.368979591836734899e-01,1.093043290359926075e-04
8.165102040816326623e-01,1.261480148651915800e-03,8.165102040816326623e-01,4.682461624020694017e-04,8.165102040816326623e-01,1.398186744152999414e-04,8.165102040816326623e-01,1.058004394057448458e-04
7.961224489795918347e-01,1.243858602797844656e-03,7.961224489795918347e-01,4.617693505117652321e-04,7.961224489795918347e-01,1.379957406473960300e-04,7.961224489795918347e-01,1.021905051917104278e-04
7.757346938775510070e-01,1.226555241756542569e-03,7.757346938775510070e-01,4.553523862855813893e-04,7.757346938775510070e-01,1.361720235626926736e-04,7.757346938775510070e-01,9.848186167341139627e-05
7.553469387755102904e-01,1.209549751630262671e-03,7.553469387755102904e-01,4.489890055613305914e-04,7.553469387755102904e-01,1.343451015303971424e-04,7.553469387755102904e-01,9.469348703022801910e-05
7.349591836734694628e-01,1.192822701442588975e-03,7.349591836734694628e-01,4.426733328387046041e-04,7.349591836734694628e-01,1.325127601605212207e-04,7.349591836734694628e-01,9.083370173264774118e-05
7.145714285714286351e-01,1.176355514343908198e-03,7.145714285714286351e-01,4.363998637048527762e-04,7.145714285714286351e-01,1.306729817465179008e-04,7.145714285714286351e-01,8.691451365233003558e-05
6.941836734693878075e-01,1.160130439607522795e-03,6.941836734693878075e-01,4.301634480778693584e-04,6.941836734693878075e-01,1.288239349651768093e-04,6.941836734693878075e-01,8.294813038338078807e-05
6.737959183673469798e-01,1.144130525444144722e-03,6.737959183673469798e-01,4.239592742617676589e-04,6.737959183673469798e-01,1.269639651224462734e-04,6.737959183673469798e-01,7.894693644933528447e-05
6.534081632653061522e-01,1.128339592664126664e-03,6.534081632653061522e-01,4.177828538017560808e-04,6.534081632653061522e-01,1.250915849383320364e-04,6.534081632653061522e-01,7.492346753927487432e-05
6.330204081632653246e-01,1.112742209214689958e-03,6.330204081632653246e-01,4.116300071347960238e-04,6.330204081632653246e-01,1.232054658575324922e-04,6.330204081632653246e-01,7.089038477146532063e-05
6.126326530612244969e-01,1.097323665610408462e-03,6.126326530612244969e-01,4.054968500298682522e-04,6.126326530612244969e-01,1.213044298789056142e-04,6.126326530612244969e-01,6.686044612406552589e-05
5.922448979591836693e-01,1.082069951284841220e-03,5.922448979591836693e-01,3.993797808064927573e-04,5.922448979591836693e-01,1.193874418909082920e-04,5.922448979591836693e-01,6.284647454836176186e-05
5.718571428571428417e-01,1.066967731881888039e-03,5.718571428571428417e-01,3.932754683324592984e-04,5.718571428571428417e-01,1.174536025071745113e-04,5.718571428571428417e-01,5.886132475774457241e-05
5.514693877551020140e-01,1.052004327504930991e-03,5.514693877551020140e-01,3.871808407901217055e-04,5.514693877551020140e-01,1.155021413914445252e-04,5.514693877551020140e-01,6.055315761123869088e-05
5.310816326530612974e-01,1.037167691947219004e-03,5.310816326530612974e-01,3.810930752096236768e-04,5.310816326530612974e-01,1.135324110647903303e-04,5.310816326530612974e-01,6.221069388290327270e-05
5.106938775510204698e-01,1.022446392916747954e-03,5.106938775510204698e-01,3.750095877628359473e-04,5.106938775510204698e-01,1.115438811876564928e-04,5.106938775510204698e-01,6.340773712096438959e-05
4.903061224489796421e-01,1.007829593279050253e-03,4.903061224489796421e-01,3.689280248140637021e-04,4.903061224489796421e-01,1.095361333082576106e-04,4.903061224489796421e-01,6.414330924352987099e-05
4.699183673469388145e-01,9.933070333291531533e-04,4.699183673469388145e-01,3.628462547250738265e-04,4.699183673469388145e-01,1.075088560731640730e-04,4.699183673469388145e-01,6.441859336250117460e-05
4.495306122448979869e-01,9.788690141141541227e-04,4.495306122448979869e-01,3.567623604101398263e-04,4.495306122448979869e-01,1.054618408910126630e-04,4.495306122448979869e-01,6.423710689130682921e-05
4.291428571428571592e-01,9.645063818221099108e-04,4.291428571428571592e-01,3.506746326377328739e-04,4.291428571428571592e-01,1.033949780463073201e-04,4.291428571428571592e-01,6.360488901394672416e-05
4.087551020408163316e-01,9.502105132490740440e-04,4.087551020408163316e-01,3.445815640756228534e-04,4.087551020408163316e-01,1.013082532565697002e-04,4.087551020408163316e-01,6.253070447342231838e-05
3.883673469387755040e-01,9.359733023664503371e-04,3.883673469387755040e-01,3.384818440793325393e-04,3.883673469387755040e-01,9.920174466752249779e-05,3.883673469387755040e-01,6.102626589366902930e-05
3.679795918367347318e-01,9.217871479970877590e-04,3.679795918367347318e-01,3.323743542169157539e-04,3.679795918367347318e-01,9.707562028542872151e-05,3.679795918367347318e-01,5.910647733335845384e-05
3.475918367346939042e-01,9.076449426172865115e-04,3.475918367346939042e-01,3.262581645301523121e-04,3.475918367346939042e-01,9.493013583612566004e-05,3.475918367346939042e-01,5.678970228698920433e-05
3.272040816326530766e-01,8.935400622978594302e-04,3.272040816326530766e-01,3.201325305299516119e-04,3.272040816326530766e-01,9.276563305457178688e-05,3.272040816326530766e-01,5.705600388819431556e-05
3.068163265306122489e-01,8.794663577959013854e-04,3.068163265306122489e-01,3.139968909202811055e-04,3.068163265306122489e-01,9.058253839450102743e-05,3.068163265306122489e-01,5.997455334227317784e-05
2.864285714285714213e-01,8.654181468090277850e-04,2.864285714285714213e-01,3.078508660491771176e-04,2.864285714285714213e-01,8.838136215922373206e-05,2.864285714285714213e-01,6.253845891629120210e-05
2.660408163265306491e-01,8.513902074026572691e-04,2.660408163265306491e-01,3.016942570827302957e-04,2.660408163265306491e-01,8.616269804812482956e-05,2.660408163265306491e-01,6.471461139666162825e-05
2.456530612244898215e-01,8.373777726187165522e-04,2.456530612244898215e-01,2.955270458968523636e-04,2.456530612244898215e-01,8.392722311434158873e-05,2.456530612244898215e-01,6.646635606127707129e-05
2.252653061224489939e-01,8.233765262749044187e-04,2.252653061224489939e-01,2.893493956834577844e-04,2.252653061224489939e-01,8.167569813215694936e-05,2.252653061224489939e-01,6.775249632434393978e-05
2.048775510204081662e-01,8.093825999602503006e-04,2.048775510204081662e-01,2.831616522621922100e-04,2.048775510204081662e-01,7.940896836721296438e-05,2.048775510204081662e-01,6.852587656654338913e-05
1.844897959183673664e-01,7.953925712325875079e-04,1.844897959183673664e-01,2.769643460944782036e-04,1.844897959183673664e-01,7.712796474501093806e-05,1.844897959183673664e-01,6.873130829148195930e-05
1.641020408163265387e-01,7.814034630247442643e-04,1.641020408163265387e-01,2.707581949880414045e-04,1.641020408163265387e-01,7.538067903807861418e-05,1.641020408163265387e-01,6.830243026371542810e-05
1.437142857142857111e-01,7.674127442591431158e-04,1.437142857142857111e-01,2.645441071464304204e-04,1.437142857142857111e-01,7.447573010959771965e-05,1.437142857142857111e-01,6.715675021155576583e-05
1.233265306122449112e-01,7.534183305195866912e-04,1.233265306122449112e-01,2.583231862698320510e-04,1.233265306122449112e-01,7.357299771561865212e-05,1.233265306122449112e-01,6.518741242986642026e-05
1.029387755102040836e-01,7.394185903683188343e-04,1.029387755102040836e-01,2.520967346734400241e-04,1.029387755102040836e-01,7.267268724505937516e-05,1.029387755102040836e-01,6.224854722440170175e-05
8.255102040816326980e-02,7.254123506375488757e-04,8.255102040816326980e-02,2.458662628983006434e-04,8.255102040816326980e-02,7.177500459842165608e-05,8.255102040816326980e-02,6.894419894875103753e-05
6.216326530612245604e-02,7.113988882612873538e-04,6.216326530612245604e-02,2.396334857313891934e-04,6.216326530612245604e-02,7.760172228364000692e-05,6.216326530612245604e-02,7.654664436654302873e-05
4.177551020408163535e-02,6.973779560732265570e-04,4.177551020408163535e-02,2.334003404495808343e-04,4.177551020408163535e-02,8.521526997308123371e-05,4.177551020408163535e-02,8.451146235684858549e-05
2.138775510204081812e-02,6.833497818708559072e-04,2.138775510204081812e-02,2.271689887986243369e-04,2.138775510204081812e-02,9.312861263170936672e-05,2.138775510204081812e-02,9.284350584153148187e-05
1.000000000000000021e-03,6.693150739332319032e-04,1.000000000000000021e-03,2.209418224575793069e-04,1.000000000000000021e-03,1.013410836882076133e-04,1.000000000000000021e-03,1.015467948542938002e-04


==> plots/fluxs/flux_well_False_correctionlevel_0.txt <==
sigma,Det18,Det20,Det22,Det24,Stoch18,Stoch20,Stoch22,Stoch24
0.000000000000000000e+00,4.760534622850069570e-06,6.234891012883061936e-07,7.706014090994283346e-08,1.165150697418583289e-08,4.874955790491668586e-06,7.854596292800002117e-07,2.182414099066408824e-07,8.997854054827990061e-08
1.000000000000000056e-01,4.813068368524618486e-06,6.670371053869629286e-07,1.147143229855542347e-07,4.600419316972656758e-08,4.926254483541632584e-06,8.256655014565118939e-07,2.509461843462259166e-07,1.190003561401934963e-07
2.000000000000000111e-01,4.970922389271678965e-06,7.977168329865673001e-07,2.276828549004696233e-07,1.490647620952927173e-07,5.081605781660309068e-06,9.469886666258836196e-07,3.496376275541184926e-07,2.065661164117849834e-07
3.000000000000000444e-01,5.234097242342369392e-06,1.015529569622149154e-06,4.159671851015506124e-07,3.208348146993309294e-07,5.341012787905334322e-06,1.149428847242912204e-06,5.143137508862668800e-07,3.526750756378371247e-07
4.000000000000000222e-01,5.602594111098010891e-06,1.320477051741074180e-06,6.795691084712359640e-07,5.613162539433196423e-07,5.704479192862461743e-06,1.432986117212327038e-06,7.449727991757485058e-07,5.573266923329961729e-07
5.000000000000000000e-01,6.076414817127500300e-06,1.712561477705474513e-06,1.018490773773929936e-06,8.705112903196260283e-07,6.172009281285864774e-06,1.797660920867526135e-06,1.041613262458079172e-06,8.205206315543367987e-07
6.000000000000000888e-01,6.655561800877913002e-06,2.191785490329463218e-06,1.432734673108285277e-06,1.248422433874957443e-06,6.743607933069579507e-06,2.243454051764066989e-06,1.404233863379110089e-06,1.142256765426100166e-06
6.999999999999999556e-01,7.340038141259872461e-06,2.758152195083556021e-06,1.922303651959181390e-06,1.695052502795944524e-06,7.419280612517800376e-06,2.770366664121752482e-06,1.832833563728303852e-06,1.522535171230595859e-06
8.000000000000000444e-01,8.129847542368816304e-06,3.411665141620003930e-06,2.487200895153451931e-06,2.210404608945349577e-06,8.199033355374315459e-06,3.378400247396501065e-06,2.327411544956049790e-06,1.961356114110410553e-06
9.000000000000001332e-01,9.024994346755274311e-06,4.152328353052547251e-06,3.127429953291533952e-06,2.794482183108575592e-06,9.082872844469514661e-06,4.067556717234132014e-06,2.887967274422937742e-06,2.458720100246407736e-06
1.000000000000000000e+00,1.002548354687337759e-05,4.980146307607049376e-06,3.842994728794529426e-06,3.447288966353639228e-06,1.007080629049506529e-05,4.837838269616570835e-06,3.514500404472454399e-06,3.014627808853920151e-06


==> plots/fluxs/flux_well_False_correctionlevel_1.txt <==
sigma,Det18,Det20,Det22,Det24
0.000000000000000000e+00,4.760534622850069570e-06,6.234891012883061936e-07,7.706014090994283346e-08,1.165150697418583289e-08
1.000000000000000056e-01,4.761172929645108545e-06,6.238761664250259004e-07,7.731192250706074206e-08,1.186311111970317329e-08
2.000000000000000111e-01,4.763340827116918252e-06,6.250725604283356083e-07,7.807286481752652479e-08,1.248554566665755806e-08
3.000000000000000444e-01,4.767038693353329543e-06,6.270784821825084687e-07,7.934371598368598771e-08,1.351795344408263600e-08
4.000000000000000222e-01,4.772266913125383504e-06,6.298941334882463029e-07,8.112461591856838676e-08,1.496005831917412271e-08
5.000000000000000000e-01,4.779025878205742995e-06,6.335197187542865524e-07,8.341749388297970215e-08,1.681157622434470215e-08
6.000000000000000888e-01,4.787315986735455058e-06,6.379554448648225648e-07,8.622621821598224850e-08,1.907221625119463469e-08
6.999999999999999556e-01,4.797137643606148272e-06,6.432015214339589613e-07,8.955258501101361008e-08,2.174170955732189801e-08
8.000000000000000444e-01,4.808491261716787399e-06,6.492581605445442742e-07,9.339794290329044204e-08,2.481977921133201274e-08
9.000000000000001332e-01,4.821377257538930742e-06,6.561255762578761953e-07,9.776407292147497806e-08,2.830612295621509843e-08
1.000000000000000000e+00,4.835796058607984399e-06,6.638039866533683482e-07,1.026528901906389103e-07,3.220039711101481943e-08


==> plots/fluxs/flux_well_False_correctionlevel_2.txt <==
sigma,Det18,Det20,Det22,Det24
0.000000000000000000e+00,4.760534622850069570e-06,6.234891012883061936e-07,7.706014090994283346e-08,1.165150697418583289e-08
1.000000000000000056e-01,4.761052542163705253e-06,6.237938964366624783e-07,7.724833379316567012e-08,1.180675575299709556e-08
2.000000000000000111e-01,4.762859216285527219e-06,6.247433779810043789e-07,7.781959702648997465e-08,1.225887801106946821e-08
3.000000000000000444e-01,4.765954929528701095e-06,6.263376111888838987e-07,7.877416763534967099e-08,1.300648775843958806e-08
4.000000000000000222e-01,4.770339969474684383e-06,6.285766636438292662e-07,8.011271497898363945e-08,1.404907970337659546e-08
5.000000000000000000e-01,4.776014627204644330e-06,6.314606035649482463e-07,8.183801481853631624e-08,1.538619810505593789e-08
6.000000000000000888e-01,4.782979196886000817e-06,6.349894998676689787e-07,8.395243082499466638e-08,1.701735251075708779e-08
6.999999999999999556e-01,4.791233975736697664e-06,6.391634221485189021e-07,8.645879096095731633e-08,1.894201275216695023e-08
8.000000000000000444e-01,4.800779265939726634e-06,6.439824411510406261e-07,8.936001703155127211e-08,2.115982127106165851e-08
9.000000000000001332e-01,4.811615369324434766e-06,6.494466274157870090e-07,9.265852734091171711e-08,2.367015987867103132e-08
1.000000000000000000e+00,4.823742595406769478e-06,6.555560535471445894e-07,9.635627315969713387e-08,2.647248172917238059e-08


==> plots/fluxs/flux_well_False_correctionlevel_3.txt <==
sigma,Det18,Det20,Det22,Det24
0.000000000000000000e+00,4.760534622850069570e-06,6.234891012883061936e-07,7.706014090994283346e-08,1.165150697418583289e-08
1.000000000000000056e-01,4.761019274423710509e-06,6.237752935212809266e-07,7.723568895886534146e-08,1.179673613280562569e-08
2.000000000000000111e-01,4.762726128868107195e-06,6.246689558851564863e-07,7.776892752934745639e-08,1.221858438243895556e-08
3.000000000000000444e-01,4.765655444016122117e-06,6.261701368556601020e-07,7.866012638382527542e-08,1.291560891896670291e-08
4.000000000000000222e-01,4.769807478560018239e-06,6.282788854550313307e-07,7.990998478055279917e-08,1.388730627703692248e-08
5.000000000000000000e-01,4.775182492329415403e-06,6.309952496160779758e-07,8.152106564505104899e-08,1.513310092028460075e-08
6.000000000000000888e-01,4.781780745857451065e-06,6.343192774326470151e-07,8.349515223441836963e-08,1.665261366655999081e-08
6.999999999999999556e-01,4.789602500270007869e-06,6.382510135441175107e-07,8.583536328570050128e-08,1.844528049133433263e-08
8.000000000000000444e-01,4.798648019293589150e-06,6.427905009482059121e-07,8.854507527637345419e-08,2.051052301755315077e-08
9.000000000000001332e-01,4.808917564037424035e-06,6.479377910111621450e-07,9.162626351443041624e-08,2.284719067223254172e-08
1.000000000000000000e+00,4.820411400676941425e-06,6.536929205297686340e-07,9.508124132872570828e-08,2.545626810549017726e-08


==> plots/fluxs/flux_well_True_correctionlevel_0.txt <==
sigma,Det18,Det20,Det22,Det24,Stoch18,Stoch20,Stoch22,Stoch24
0.000000000000000000e+00,1.107724240688269927e-05,1.565042770330478143e-06,2.170847355686439816e-07,3.631729619133833241e-08,1.119047793547282560e-05,1.876867878249648908e-06,4.237366053073281976e-07,1.455337050911578446e-07
1.000000000000000056e-01,1.115561878621636920e-05,1.629165386169009769e-06,2.709867398293928469e-07,8.445160970493290525e-08,1.126745594066109647e-05,1.934181339127710770e-06,4.700728294885767220e-07,1.872616474198961386e-07
2.000000000000000111e-01,1.139151993284646459e-05,1.821647158442373780e-06,4.327115466319918867e-07,2.288559107945955056e-07,1.150040358018737121e-05,2.107213918356898397e-06,6.100231779123502942e-07,3.131104547234541044e-07
3.000000000000000444e-01,1.178494797912973591e-05,2.142488509996513888e-06,7.022595364447437554e-07,4.695293142560891315e-07,1.188932603708075711e-05,2.395965446552803167e-06,8.435817268120147539e-07,5.230766403007901714e-07
4.000000000000000222e-01,1.233590615215511651e-05,2.591690609552063703e-06,1.079631631918181889e-06,8.064713591827158074e-07,1.243422954852184634e-05,2.800436301558665005e-06,1.170742884653298506e-06,8.171570017655144632e-07
5.000000000000000000e-01,1.304439879715171522e-05,3.169255385242928341e-06,1.564829304534492646e-06,1.239682015097784710e-06,1.313512143799905628e-05,3.320627430804010236e-06,1.591501395938201653e-06,1.195348614608692244e-06
6.000000000000000888e-01,1.391043134018415896e-05,3.875185500394600564e-06,2.157854563703302201e-06,1.769161671732084350e-06,1.399201008028447111e-05,3.956540325921815579e-06,2.105852337101288446e-06,1.657648845094947804e-06
6.999999999999999556e-01,1.493401032633869126e-05,4.709484384250412238e-06,2.858709972215441147e-06,2.394911154468551257e-06,1.500490491541209788e-05,4.708177038711142617e-06,2.713791124866452188e-06,2.204055342138140693e-06
8.000000000000000444e-01,1.611514339389130847e-05,5.672156197613364416e-06,3.667398618771762311e-06,3.116931692958436781e-06,1.617381643182235808e-05,5.575540144285453659e-06,3.415313480398247706e-06,2.834566012614396926e-06
9.000000000000001332e-01,1.745383930617981381e-05,6.763205878312141209e-06,4.583924160002452833e-06,3.935224973825971357e-06,1.749875627089977689e-05,6.558632862208007753e-06,4.210415508249771688e-06,3.549179081127825818e-06
1.000000000000000000e+00,1.895010794220478235e-05,7.982639122257544453e-06,5.608290811373581306e-06,4.849793109617758937e-06,1.897973702510350033e-05,7.657458862317027506e-06,5.099093611845641091e-06,4.347893038520322030e-06


==> plots/fluxs/flux_well_True_correctionlevel_1.txt <==
sigma,Det18,Det20,Det22,Det24
0.000000000000000000e+00,1.107724240688269927e-05,1.565042770330478143e-06,2.170847355686439816e-07,3.631729619133833241e-08
1.000000000000000056e-01,1.107831596524103983e-05,1.565791752852447231e-06,2.175804042240862752e-07,3.670395960635800400e-08
2.000000000000000111e-01,1.108230855267826361e-05,1.568153002827130909e-06,2.190872010033584025e-07,3.786242101385898469e-08
3.000000000000000444e-01,1.108922133201280496e-05,1.572127384347252138e-06,2.216052120469676654e-07,3.979517964729844319e-08
4.000000000000000222e-01,1.109905546729583101e-05,1.577715773983765335e-06,2.251347081956907731e-07,4.250331034206829314e-08
5.000000000000000000e-01,1.111181212565658935e-05,1.584919056041664436e-06,2.296759611146867148e-07,4.598736327380709938e-08
6.000000000000000888e-01,1.112749247498237462e-05,1.593738122767217343e-06,2.352292428946197340e-07,5.024720609777556019e-08
6.999999999999999556e-01,1.114609768432223120e-05,1.604173874208640012e-06,2.417948264119121550e-07,5.528301389488319531e-08
8.000000000000000444e-01,1.116762892781326601e-05,1.616227217105132701e-06,2.493729847055714973e-07,6.109484809067480752e-08
9.000000000000001332e-01,1.119208737634605437e-05,1.629899065876235414e-06,2.579639924491987678e-07,6.768272611263729980e-08
1.000000000000000000e+00,1.121947420817189130e-05,1.645190342867700180e-06,2.675681241397027097e-07,7.504665156199765346e-08


==> plots/fluxs/flux_well_True_correctionlevel_2.txt <==
sigma,Det18,Det20,Det22,Det24
0.000000000000000000e+00,1.107724240688269927e-05,1.565042770330478143e-06,2.170847355686439816e-07,3.631729619133833241e-08
1.000000000000000056e-01,1.107810121995533474e-05,1.565604452354093170e-06,2.174221783557575007e-07,3.658440808663044978e-08
2.000000000000000111e-01,1.108144946739259668e-05,1.567403736193505755e-06,2.184548205393516324e-07,3.738562185518770701e-08
3.000000000000000444e-01,1.108728814003656249e-05,1.570441363394236497e-06,2.201823832553040076e-07,3.872344469189513534e-08
4.000000000000000222e-01,1.109561820883952918e-05,1.574718099882049760e-06,2.226049147836228758e-07,4.059758140714620476e-08
5.000000000000000000e-01,1.110644062660384457e-05,1.580234729688230586e-06,2.257224741766421964e-07,4.300758994306484614e-08
6.000000000000000888e-01,1.111975632604952856e-05,1.586992055426677483e-06,2.295351315206273409e-07,4.595293598300067813e-08
6.999999999999999556e-01,1.113556621942680478e-05,1.594990897218588382e-06,2.340429673966801003e-07,4.943295414217229833e-08
8.000000000000000444e-01,1.115387120387268776e-05,1.604232092976397938e-06,2.392460734147791936e-07,5.344699128020657474e-08
9.000000000000001332e-01,1.117467215129479903e-05,1.614716496893076061e-06,2.451445516354986728e-07,5.799432123981487585e-08
1.000000000000000000e+00,1.119796992067761908e-05,1.626444981747199117e-06,2.517385152495329576e-07,6.307409530694140701e-08


==> plots/fluxs/flux_well_True_correctionlevel_3.txt <==
sigma,Det18,Det20,Det22,Det24
0.000000000000000000e+00,1.107724240688269927e-05,1.565042770330478143e-06,2.170847355686439816e-07,3.631729619133833241e-08
1.000000000000000056e-01,1.107804669588240689e-05,1.565572075627440839e-06,2.173989626739646819e-07,3.656490948136381217e-08
2.000000000000000111e-01,1.108123136943684503e-05,1.567274224942034364e-06,2.183619537879554647e-07,3.730764015897663272e-08
3.000000000000000444e-01,1.108679741378318967e-05,1.570149952825914668e-06,2.199734233706733501e-07,3.854772016038951896e-08
4.000000000000000222e-01,1.109474579240952088e-05,1.574200017553492471e-06,2.222334121833387870e-07,4.028481379592962614e-08
5.000000000000000000e-01,1.110507744784197428e-05,1.579425194875168191e-06,2.251419709051613400e-07,4.251837786704627284e-08
6.000000000000000888e-01,1.111779329968560121e-05,1.585826278494759096e-06,2.286991604532350217e-07,4.524782814176611173e-08
6.999999999999999556e-01,1.113289424405576234e-05,1.593404078873705205e-06,2.329050512741213086e-07,4.847246056957437482e-08
8.000000000000000444e-01,1.115038115929648435e-05,1.602159423702203620e-06,2.377597241145053922e-07,5.219152139083613391e-08
9.000000000000001332e-01,1.117025489547065807e-05,1.612093156257659738e-06,2.432632692496420193e-07,5.640430539938585622e-08
1.000000000000000000e+00,1.119251628672722605e-05,1.623206137526246433e-06,2.494157872445286012e-07,6.110999932749424350e-08


==> plots/fun1.txt <==
x,y,z
-5.000000000000000000e+00,5.873094715440095648e+00,6.127856013510667665e+00
-4.989989989989989994e+00,5.896477627805690069e+00,6.116638847134837853e+00
-4.979979979979979987e+00,5.919838279194029163e+00,6.104868152235001233e+00
-4.969969969969969981e+00,5.943151917594176048e+00,6.093493458012344099e+00
-4.959959959959959974e+00,5.966393987199886340e+00,6.082293359929064280e+00
-4.949949949949949968e+00,5.989540225532937967e+00,6.071634862854264014e+00
-4.939939939939939961e+00,6.012566759406579031e+00,6.060555863141054544e+00
-4.929929929929929955e+00,6.035450199349626565e+00,6.049326805491928027e+00
-4.919919919919919948e+00,6.058167732117793136e+00,6.038144482403239088e+00
-4.909909909909909942e+00,6.080697210926452101e+00,6.027079469790538546e+00
-4.899899899899899935e+00,6.103017243047977658e+00,6.015656061484673245e+00
-4.889889889889889929e+00,6.125107274427297632e+00,6.004213872056215706e+00
-4.879879879879879923e+00,6.146947670981022682e+00,5.993549685332729915e+00
-4.869869869869869916e+00,6.168519796258688181e+00,5.983028855065963825e+00
-4.859859859859859910e+00,6.189806085158972238e+00,5.972804398141016158e+00
-4.849849849849849903e+00,6.210790113409403901e+00,5.963188905418707719e+00
-4.839839839839839897e+00,6.231456662534810675e+00,5.953644590556778304e+00
-4.829829829829829890e+00,6.230770759036547979e+00,5.943433623546877875e+00
-4.819819819819819884e+00,6.190701753610539093e+00,5.933008518213115146e+00
-4.809809809809809877e+00,6.150277425170851409e+00,5.922920345883675886e+00
-4.799799799799799871e+00,6.109487929301004705e+00,5.912012397046091827e+00
-4.789789789789789864e+00,6.068324876242161103e+00,5.900598418016780755e+00
-4.779779779779779858e+00,6.026781364089988990e+00,5.888897593604911940e+00
-4.769769769769769852e+00,5.984852006107970190e+00,5.877130681510596588e+00
-4.759759759759759845e+00,5.942532952049130124e+00,5.865334674239555568e+00
-4.749749749749749839e+00,5.899821903401895717e+00,5.853189806364220260e+00
-4.739739739739739832e+00,5.856718122499772861e+00,5.840595812796331110e+00
-4.729729729729729826e+00,5.813222435458837545e+00,5.828303977254781998e+00
-4.719719719719719819e+00,5.769337228931409101e+00,5.815299715076340803e+00
-4.709709709709709813e+00,5.725066440688755698e+00,5.801417850985961522e+00
-4.699699699699699806e+00,5.680415544070060996e+00,5.787102408468598469e+00
-4.689689689689689800e+00,5.635391526359169845e+00,5.772047476956551293e+00
-4.679679679679679793e+00,5.590002861174589555e+00,5.756216447585465801e+00
-4.669669669669669787e+00,5.544259474981958036e+00,5.740189167029322803e+00
-4.659659659659659781e+00,5.540214749903430658e+00,5.724645801660512845e+00
-4.649649649649649774e+00,5.553857370786945857e+00,5.708627686354366126e+00
-4.639639639639639768e+00,5.567183347042935715e+00,5.692330492896616079e+00
-4.629629629629629761e+00,5.580207969206915308e+00,5.676429633507929395e+00
-4.619619619619619755e+00,5.592947730477234813e+00,5.660988279044395277e+00
-4.609609609609609748e+00,5.605420261515072333e+00,5.645118790845395473e+00
-4.599599599599599742e+00,5.617644260746488705e+00,5.629153233112023536e+00
-4.589589589589589735e+00,5.629639420442145159e+00,5.613040401152735726e+00
-4.579579579579579729e+00,5.641426348867009999e+00,5.596987083278796682e+00
-4.569569569569569722e+00,5.653026488807908478e+00,5.580915539015529170e+00
-4.559559559559559716e+00,5.664462032801088398e+00,5.564570071570922316e+00
-4.549549549549549710e+00,5.675755835395039028e+00,5.548951929475252065e+00
-4.539539539539539703e+00,5.686931322795505395e+00,5.533713318706972473e+00
-4.529529529529529697e+00,5.698012400250016540e+00,5.518732393645959355e+00
-4.519519519519519690e+00,5.709023357538151267e+00,5.504486124620454390e+00
-4.509509509509509684e+00,5.719988772941298372e+00,5.490601594642187777e+00
-4.499499499499499677e+00,5.727930413068637705e+00,5.476505923768476336e+00
-4.489489489489489671e+00,5.678819086881558675e+00,5.462009052874215342e+00
-4.479479479479479664e+00,5.629736709559046481e+00,5.448077648047223498e+00
-4.469469469469469658e+00,5.580708036052163479e+00,5.433703546610982649e+00
-4.459459459459459651e+00,5.531757620271847919e+00,5.419160557853588855e+00
-4.449449449449449645e+00,5.482909718014757239e+00,5.404143092422038386e+00
-4.439439439439439639e+00,5.434188191068077600e+00,5.389514935218170599e+00
-4.429429429429429632e+00,5.385616412872535896e+00,5.375078337552814389e+00
-4.419419419419419626e+00,5.337217176116631379e+00,5.360560199167328399e+00
-4.409409409409409619e+00,5.289012602627543025e+00,5.345922157520687890e+00
-4.399399399399399613e+00,5.241024055915002755e+00,5.331716202749849032e+00
-4.389389389389389606e+00,5.193272056714009821e+00,5.317444260569854642e+00
-4.379379379379379600e+00,5.145776201860345900e+00,5.302427792370348669e+00
-4.369369369369369593e+00,5.098555086819707149e+00,5.287273720529983123e+00
-4.359359359359359587e+00,5.051626232176802844e+00,5.271819712099242494e+00
-4.349349349349349581e+00,5.005006014375110723e+00,5.255756987991828666e+00
-4.339339339339339574e+00,4.958709600981193510e+00,5.239671464250937660e+00
-4.329329329329329568e+00,4.936774914753572219e+00,5.224284018681983000e+00
-4.319319319319319561e+00,4.951226542669184383e+00,5.209064497491508128e+00
-4.309309309309309555e+00,4.966039650184707277e+00,5.193540263489703435e+00
-4.299299299299299548e+00,4.981224021049449391e+00,5.178844228517547776e+00
-4.289289289289289542e+00,4.996787982604609546e+00,5.164699779269636970e+00
-4.279279279279279535e+00,5.012738372877970860e+00,5.150774527404316849e+00
-4.269269269269269529e+00,5.029080513568108479e+00,5.136936198359170369e+00
-4.259259259259259522e+00,5.045818189024959821e+00,5.123156781069251764e+00
-4.249249249249249516e+00,5.062953631309859759e+00,5.109719565379597483e+00
-4.239239239239239510e+00,5.080487511394133904e+00,5.096717241711970381e+00
-4.229229229229229503e+00,5.098418936531041723e+00,5.083449981456338307e+00
-4.219219219219219497e+00,5.116745453811489597e+00,5.070933568954172799e+00
-4.209209209209209490e+00,5.135463059889418425e+00,5.059260684979522971e+00
-4.199199199199199484e+00,5.154566216838432524e+00,5.048039585337807722e+00
-4.189189189189189477e+00,5.174047874076958209e+00,5.037588009806706069e+00
-4.179179179179179471e+00,5.193899496275237837e+00,5.027872082369673201e+00
-4.169169169169169464e+00,5.214111097133790729e+00,5.018346815704017416e+00
-4.159159159159159458e+00,5.189626233854729875e+00,5.008353917800283384e+00
-4.149149149149149451e+00,5.150462172359878465e+00,4.998883239051607141e+00
-4.139139139139139445e+00,5.111619847701988739e+00,4.989589030927625402e+00
-4.129129129129129439e+00,5.073083919769616479e+00,4.979986629640916540e+00
-4.119119119119119432e+00,5.034837848990360243e+00,4.969891678882301100e+00
-4.109109109109109426e+00,4.996863961762379347e+00,4.960278185490072822e+00
-4.099099099099099419e+00,4.959143520370512981e+00,4.950740655805091706e+00
-4.089089089089089413e+00,4.921656797110501635e+00,4.941353620314707484e+00
-4.079079079079079406e+00,4.884383152328181765e+00,4.931890686058042483e+00
-4.069069069069069400e+00,4.847301116065074744e+00,4.922504991269398111e+00
-4.059059059059059393e+00,4.810388472987489727e+00,4.913359305987511583e+00
-4.049049049049049387e+00,4.773622350263308611e+00,4.903458477830406892e+00
-4.039039039039039380e+00,4.736979308038929304e+00,4.893219504463117708e+00
-4.029029029029029374e+00,4.700435432158614368e+00,4.882709230906733922e+00
-4.019019019019019368e+00,4.663966428759549920e+00,4.871469665273541416e+00
-4.009009009009009361e+00,4.627547720368593076e+00,4.859879611468949534e+00
-3.998998998998998911e+00,4.597160549126658502e+00,4.848580480897151546e+00
-3.988988988988988904e+00,4.620828110780359488e+00,4.837617028531176366e+00
-3.978978978978978898e+00,4.644471508843319718e+00,4.826100772135690775e+00
-3.968968968968968891e+00,4.668066009018888352e+00,4.815077246945891787e+00
-3.958958958958958885e+00,4.691587082985171797e+00,4.804226338691472087e+00
-3.948948948948948878e+00,4.715010505419742870e+00,4.793799697706996987e+00
-3.938938938938938872e+00,4.738312449826289630e+00,4.783027208681376763e+00
-3.928928928928928865e+00,4.761469582784275012e+00,4.772039589129784432e+00
-3.918918918918918859e+00,4.784459156248886735e+00,4.761163918376922766e+00
-3.908908908908908852e+00,4.807259097536307202e+00,4.750427366364423420e+00
-3.898898898898898846e+00,4.829848096638440502e+00,4.739202609842144476e+00
-3.888888888888888840e+00,4.852205690521820713e+00,4.728136767870011248e+00
-3.878878878878878833e+00,4.874312344077366355e+00,4.717797174947541805e+00
-3.868868868868868827e+00,4.896149527400836199e+00,4.707593563669317582e+00
-3.858858858858858820e+00,4.917699789098422869e+00,4.697717406385362615e+00
-3.848848848848848814e+00,4.938946825327573009e+00,4.688446771684332326e+00
-3.838838838838838807e+00,4.959875544300033745e+00,4.679165015751626022e+00
-3.828828828828828801e+00,4.953445098965023163e+00,4.669166639709086297e+00
-3.818818818818818794e+00,4.913636989738504823e+00,4.659069671746781438e+00
-3.808808808808808788e+00,4.873473131957218207e+00,4.649249383114862688e+00
-3.798798798798798781e+00,4.832943827801945424e+00,4.638600274929596701e+00
-3.788788788788788775e+00,4.792040837711191159e+00,4.627371026350794558e+00
-3.778778778778778769e+00,4.750757412995401552e+00,4.615998697698945996e+00
-3.768768768768768762e+00,4.709088322555769146e+00,4.604537422813352876e+00
-3.758758758758758756e+00,4.667029873601951984e+00,4.592988945088555042e+00
-3.748748748748748749e+00,4.624579926286821241e+00,4.581127980895810303e+00
-3.738738738738738743e+00,4.581737902200321955e+00,4.568857001116448657e+00
-3.728728728728728736e+00,4.538504786688893233e+00,4.556818724465745873e+00
-3.718718718718718730e+00,4.494883124991250867e+00,4.544000660146233272e+00
-3.708708708708708723e+00,4.450877012205843641e+00,4.530396003713765829e+00
-3.698698698698698717e+00,4.406492077129623652e+00,4.516334456607649983e+00
-3.688688688688688710e+00,4.361735460032074130e+00,4.501480220348652139e+00
-3.678678678678678704e+00,4.316615784452361382e+00,4.485940675167005232e+00
-3.668668668668668698e+00,4.271143123131155406e+00,4.470233121375443375e+00
-3.658658658658658691e+00,4.273377006259881483e+00,4.454992968072488679e+00
-3.648648648648648685e+00,4.287294243976553787e+00,4.439180298202099806e+00
-3.638638638638638678e+00,4.300896983708055288e+00,4.423313197222418225e+00
-3.628628628628628672e+00,4.314200642199224944e+00,4.407682075382727049e+00
-3.618618618618618665e+00,4.327221832570184112e+00,4.392586512221681616e+00
-3.608608608608608659e+00,4.339978298654853184e+00,4.376981061231681736e+00
-3.598598598598598652e+00,4.352488844868299900e+00,4.361312312153279080e+00
-3.588588588588588646e+00,4.364773261880271704e+00,4.345509273792609761e+00
-3.578578578578578639e+00,4.376852248388804156e+00,4.329809906508885753e+00
-3.568568568568568633e+00,4.388747329303284594e+00,4.313991945006331541e+00
-3.558558558558558627e+00,4.400480770660485597e+00,4.297980649398596142e+00
-3.548548548548548620e+00,4.412075491610047528e+00,4.282757267304524440e+00
-3.538538538538538614e+00,4.423554973817440228e+00,4.267849106842269258e+00
-3.528528528528528607e+00,4.434943168642693223e+00,4.253240586735172357e+00
-3.518518518518518601e+00,4.446264402461931553e+00,4.239368107171629596e+00
-3.508508508508508594e+00,4.457543280506121697e+00,4.225841321594285382e+00
-3.498498498498498588e+00,4.459795580588302499e+00,4.211963496272574936e+00
-3.488488488488488581e+00,4.411004131097893577e+00,4.197824161445342206e+00
-3.478478478478478575e+00,4.362244838814739012e+00,4.184237085089611341e+00
-3.468468468468468568e+00,4.313542446511209327e+00,4.170129659108314790e+00
-3.458458458458458562e+00,4.264921486196397993e+00,4.155842310738202983e+00
-3.448448448448448556e+00,4.216406182142913295e+00,4.141205158563925792e+00
-3.438438438438438549e+00,4.168020355130806820e+00,4.126881972503260165e+00
-3.428428428428428543e+00,4.119787328287311645e+00,4.112799967335662998e+00
-3.418418418418418536e+00,4.071729834894711963e+00,4.098602927680399688e+00
-3.408408408408408530e+00,4.023869928530953821e+00,4.084258993102986679e+00
-3.398398398398398523e+00,3.976228895898315407e+00,4.070461999661629804e+00
-3.388388388388388073e+00,3.928827172684862035e+00,4.056427950111814340e+00
-3.378378378378378066e+00,3.881684262791419648e+00,4.041709929969101722e+00
-3.368368368368368060e+00,3.834818661243446503e+00,4.026863621190588383e+00
-3.358358358358358053e+00,3.788247781092696442e+00,4.011676743734280848e+00
-3.348348348348348047e+00,3.741987884597696379e+00,3.995907207524503235e+00
-3.338338338338338041e+00,3.696054018955205578e+00,3.980185631411877534e+00
-3.328328328328328034e+00,3.680489986866828822e+00,3.965216427441529135e+00
-3.318318318318318028e+00,3.695308232055793951e+00,3.950291608522606079e+00
-3.308308308308308021e+00,3.710489790099312124e+00,3.935131691070217652e+00
-3.298298298298298015e+00,3.726044304770878224e+00,3.920811177425760796e+00
-3.288288288288288008e+00,3.741979959915303411e+00,3.907103223607934606e+00
-3.278278278278278002e+00,3.758303447127217201e+00,3.893491179066183694e+00
-3.268268268268267995e+00,3.775019939330836127e+00,3.879982788050551967e+00
-3.258258258258257989e+00,3.792133070365470093e+00,3.866600275294737710e+00
-3.248248248248247982e+00,3.809644920657505374e+00,3.853512910729616880e+00
-3.238238238238237976e+00,3.827556009035521623e+00,3.840822694044742303e+00
-3.228228228228227970e+00,3.845865290720904994e+00,3.827944083778061835e+00
-3.218218218218217963e+00,3.864570161501922563e+00,3.815892406447068286e+00
-3.208208208208207957e+00,3.883666468074736589e+00,3.804587159506646721e+00
-3.198198198198197950e+00,3.903148524510478001e+00,3.793754492935569989e+00
-3.188188188188187944e+00,3.923009134783262297e+00,3.783741159201726045e+00
-3.178178178178177937e+00,3.943239621270060002e+00,3.774388525202952316e+00
-3.168168168168167931e+00,3.963829859109728293e+00,3.765191378891362461e+00
-3.158158158158157924e+00,3.933717265234277338e+00,3.755545142898041533e+00
-3.148148148148147918e+00,3.894930988160136387e+00,3.746528772405421481e+00
-3.138138138138137911e+00,3.856465832893406276e+00,3.737468581081071939e+00
-3.128128128128127905e+00,3.818306341167768014e+00,3.728242083787757011e+00
-3.118118118118117899e+00,3.780435861627565064e+00,3.718469525863694169e+00
-3.108108108108107892e+00,3.742836615720154469e+00,3.709232140852623427e+00
-3.098098098098097886e+00,3.705489768045986843e+00,3.700079755380754953e+00
-3.088088088088087879e+00,3.668375500888208407e+00,3.691033350373435606e+00
-3.078078078078077873e+00,3.631473092627074184e+00,3.681892353748691615e+00
-3.068068068068067866e+00,3.594760999729081696e+00,3.672919502584504503e+00
-3.058058058058057860e+00,3.558216941986614312e+00,3.664103091503876364e+00
-3.048048048048047853e+00,3.521817990671010978e+00,3.654482825203338336e+00
-3.038038038038037847e+00,3.485540659250486062e+00,3.644584152999966520e+00
-3.028028028028027840e+00,3.449360996314138728e+00,3.634365260707176581e+00
-3.018018018018017834e+00,3.413254680334615987e+00,3.623421766126822874e+00
-3.008008008008007828e+00,3.377197115894685631e+00,3.612161587116417660e+00
-2.997997997997997821e+00,3.353175543009209836e+00,3.601317455127285960e+00
-2.987987987987987815e+00,3.377201147145702187e+00,3.590677340787732152e+00
-2.977977977977977808e+00,3.401201049435811363e+00,3.579501756685150138e+00
-2.967967967967967802e+00,3.425150537049241439e+00,3.568881327689841676e+00
-2.957957957957957795e+00,3.449025112921244585e+00,3.558472045436285480e+00
-2.947947947947947789e+00,3.472800592675253206e+00,3.548347701299570112e+00
-2.937937937937937782e+00,3.496453200309329823e+00,3.537945924412438270e+00
-2.927927927927927776e+00,3.519959662268053791e+00,3.527320868599092218e+00
-2.917917917917917769e+00,3.543297299527851330e+00,3.516803166872463304e+00
-2.907907907907907763e+00,3.566444117331611263e+00,3.506459905716734493e+00
-2.897897897897897757e+00,3.589378892217760075e+00,3.495540079879971618e+00
-2.887887887887887750e+00,3.612081255999626705e+00,3.484936712606177878e+00
-2.877877877877877744e+00,3.634531776363024047e+00,3.474987322693880998e+00
-2.867867867867867737e+00,3.656712033763326541e+00,3.465175403853956393e+00
-2.857857857857857731e+00,3.678604694317959556e+00,3.455737394862632872e+00
-2.847847847847847724e+00,3.700193578406061334e+00,3.446863570202720162e+00
-2.837837837837837718e+00,3.721463724704039855e+00,3.437928927819861702e+00
-2.827827827827827711e+00,3.709368416370778299e+00,3.428225347030461556e+00
-2.817817817817817705e+00,3.669901307286455694e+00,3.418544149603536475e+00
-2.807807807807807698e+00,3.630078452935570521e+00,3.409058393221887862e+00
-2.797797797797797692e+00,3.589890305800893966e+00,3.398758147387539452e+00
-2.787787787787787686e+00,3.549328780201640665e+00,3.387820743490736142e+00
-2.777777777777777679e+00,3.508387284324247624e+00,3.376846832325339776e+00
-2.767767767767767673e+00,3.467060746346130706e+00,3.365756511642088000e+00
-2.757757757757757666e+00,3.425345634549117335e+00,3.354546848311020124e+00
-2.747747747747747660e+00,3.383239971343013686e+00,3.343051934521556579e+00
-2.737737737737737653e+00,3.340743341143869838e+00,3.331195286187166094e+00
-2.727727727727727647e+00,3.297856892075780699e+00,3.319499515000906786e+00
-2.717717717717717640e+00,3.254583331489505404e+00,3.306945864055447437e+00
-2.707707707707707634e+00,3.210926915315623020e+00,3.293695202185125570e+00
-2.697697697697697627e+00,3.166893431294341088e+00,3.279979783627941181e+00
-2.687687687687687621e+00,3.122490176148271956e+00,3.265428028386778259e+00
-2.677677677677677615e+00,3.077725926788450916e+00,3.250253441178012626e+00
-2.667667667667667608e+00,3.032610905667468160e+00,3.234967074112611751e+00
-2.657657657657657602e+00,3.041210794470781131e+00,3.220109533047520234e+00
-2.647647647647647595e+00,3.055490532041556850e+00,3.204593577388591186e+00
-2.637637637637637589e+00,3.069458407231155483e+00,3.189230416260758094e+00
-2.627627627627627582e+00,3.083129966397596622e+00,3.173990283582390770e+00
-2.617617617617617576e+00,3.096521945985539759e+00,3.159301284614419281e+00
-2.607607607607607569e+00,3.109652206406594566e+00,3.144082017571293353e+00
-2.597597597597597563e+00,3.122539661475442152e+00,3.128765664923540690e+00
-2.587587587587587556e+00,3.135204203680808099e+00,3.113389272400430841e+00
-2.577577577577577550e+00,3.147666625586806433e+00,3.098120984337183526e+00
-2.567567567567567544e+00,3.159948537675469904e+00,3.082648213402838788e+00
-2.557557557557557537e+00,3.172072282955368028e+00,3.067064420710388539e+00
-2.547547547547547531e+00,3.184060848673983646e+00,3.052325761973209151e+00
-2.537537537537537524e+00,3.195937775482991849e+00,3.037846030688747145e+00
-2.527527527527527518e+00,3.207727064415641482e+00,3.023717889355306720e+00
-2.517517517517517511e+00,3.219453082044102299e+00,3.010330884520328265e+00
-2.507507507507507505e+00,3.231140464191829764e+00,2.997227389158160005e+00
-2.497497497497497498e+00,3.227799003566711011e+00,2.983674553453301570e+00
-2.487487487487487492e+00,3.179423551729988251e+00,2.969989936458442781e+00
-2.477477477477477485e+00,3.131084010863713463e+00,2.956839732331751680e+00
-2.467467467467467479e+00,3.082805115425239606e+00,2.943116286934138959e+00
-2.457457457457457473e+00,3.034611379452567537e+00,2.929172007636654751e+00
-2.447447447447447466e+00,2.986526999696846651e+00,2.915019372463134584e+00
-2.437437437437437460e+00,2.938575760010133653e+00,2.901119551220971093e+00
-2.427427427427427453e+00,2.890780937366524306e+00,2.887448198007652067e+00
-2.417417417417417447e+00,2.843165209888279588e+00,2.873692395699674940e+00
-2.407407407407407440e+00,2.795750567240679718e+00,2.859755415938247225e+00
-2.397397397397397434e+00,2.748558223749932417e+00,2.846423974974330307e+00
-2.387387387387387427e+00,2.701608534587734312e+00,2.832735804652993128e+00
-2.377377377377377421e+00,2.654920915353913280e+00,2.818435228604136977e+00
-2.367367367367367414e+00,2.608513765375186200e+00,2.804005737207790894e+00
-2.357357357357357408e+00,2.562404395023338832e+00,2.789186680192913936e+00
-2.347347347347347402e+00,2.516608957340256136e+00,2.773838884572007224e+00
-2.337337337337337395e+00,2.471142384240195611e+00,2.758583908255658912e+00
-2.327327327327327389e+00,2.462054363577629967e+00,2.744118354777895341e+00
-2.317317317317317382e+00,2.477345201157706178e+00,2.729589676260893771e+00
-2.307307307307307376e+00,2.493001808142723430e+00,2.714931171568100599e+00
-2.297297297297297369e+00,2.509033693926832509e+00,2.701069310388136024e+00
-2.287287287287287363e+00,2.525448904589578714e+00,2.687900646354532963e+00
-2.277277277277277356e+00,2.542253991160763782e+00,2.674712577253237189e+00
-2.267267267267267350e+00,2.559453983798103849e+00,2.661675543514236519e+00
-2.257257257257257343e+00,2.577052371979813739e+00,2.648763890986457259e+00
-2.247247247247247337e+00,2.595051090790442050e+00,2.636160094406994503e+00
-2.237237237237237331e+00,2.613450513354211413e+00,2.623888909558171889e+00
-2.227227227227227324e+00,2.632249449445784428e+00,2.611507786806367193e+00
-2.217217217217217318e+00,2.651445150283969987e+00,2.600034561721024318e+00
-2.207207207207207311e+00,2.671033319489413582e+00,2.589225063793869630e+00
-2.197197197197197305e+00,2.691008130162956480e+00,2.578889963572120969e+00
-2.187187187187187298e+00,2.711362248017136878e+00,2.569435183257029909e+00
-2.177177177177177292e+00,2.732086860469372880e+00,2.560579620160554182e+00
-2.167167167167167285e+00,2.753171711581788195e+00,2.551794734633486605e+00
-2.157157157157157279e+00,2.717548085652472079e+00,2.542643083819871919e+00
-2.147147147147147273e+00,2.679257021579714237e+00,2.534171459539109605e+00
-2.137137137137137266e+00,2.641287202261011657e+00,2.525482148106408697e+00
-2.127127127127127260e+00,2.603623059363480596e+00,2.516709779498321087e+00
-2.117117117117117253e+00,2.566247837986137981e+00,2.507427335667200996e+00
-2.107107107107107247e+00,2.529143663012282328e+00,2.498661573501659294e+00
-2.097097097097097240e+00,2.492291609892584248e+00,2.490044123734488135e+00
-2.087087087087087234e+00,2.455671779579017056e+00,2.481450539879703765e+00
-2.077077077077077227e+00,2.419263377313295660e+00,2.472747487164454583e+00
-2.067067067067067221e+00,2.383044794958285362e+00,2.464321123886964227e+00
-2.057057057057057214e+00,2.346993696546814334e+00,2.455957751357396024e+00
-2.047047047047047208e+00,2.311087106709608374e+00,2.446749753669430927e+00
-2.037037037037037202e+00,2.275301501632673418e+00,2.437313525371256340e+00
-2.027027027027027195e+00,2.239612902184460630e+00,2.427508907194144250e+00
-2.017017017017017189e+00,2.203996968844556203e+00,2.416979198320169608e+00
-2.007007007007007182e+00,2.168429098058528126e+00,2.406212525121224743e+00
-1.996996996996997176e+00,2.150902537655922764e+00,2.395938124823526749e+00
-1.986986986986987169e+00,2.175416472898227038e+00,2.385755824365783262e+00
-1.976976976976977163e+00,2.199904052738999027e+00,2.375054858078286202e+00
-1.966966966966967156e+00,2.224340596147583504e+00,2.364959670918703516e+00
-1.956956956956957150e+00,2.248701647777701318e+00,2.355124661629854455e+00
-1.946946946946947143e+00,2.272963074786740201e+00,2.345433452841489963e+00
-1.936936936936937137e+00,2.297101162380847050e+00,2.335544222282661231e+00
-1.926926926926927131e+00,2.321092707708011904e+00,2.325428247421648997e+00
-1.916916916916917124e+00,2.344915111727875257e+00,2.315404738406137586e+00
-1.906906906906907118e+00,2.368546468694973761e+00,2.305577578849439480e+00
-1.896896896896897111e+00,2.391965652901590023e+00,2.295154643625918922e+00
-1.886886886886887105e+00,2.415152402337204407e+00,2.285131317947220797e+00
-1.876876876876877098e+00,2.438087398933745931e+00,2.275716304128704959e+00
-1.866866866866867092e+00,2.460752345079330716e+00,2.266436796540451937e+00
-1.856856856856857085e+00,2.483130036097942028e+00,2.257579025351754698e+00
-1.846846846846847079e+00,2.505204428408459805e+00,2.249234155044157912e+00
-1.836836836836837072e+00,2.526960703093520610e+00,2.240791654600965632e+00
-1.826826826826827066e+00,2.509346285587821690e+00,2.231557013650371513e+00
-1.816816816816817060e+00,2.470366995427818679e+00,2.222455675384042095e+00
-1.806806806806807053e+00,2.431033040565405923e+00,2.213421461457597772e+00
-1.796796796796797047e+00,2.391335036234487621e+00,2.203637155112306178e+00
-1.786786786786786596e+00,2.351265063215891793e+00,2.193133855179345559e+00
-1.776776776776776590e+00,2.310816699287301379e+00,2.182724156005792171e+00
-1.766766766766766583e+00,2.269985044754867953e+00,2.172151666717199614e+00
-1.756756756756756577e+00,2.228766741965594544e+00,2.161460896162693768e+00
-1.746746746746746570e+00,2.187159988723334614e+00,2.150461956542137010e+00
-1.736736736736736564e+00,2.145164545555386493e+00,2.139189865677570523e+00
-1.726726726726726557e+00,2.102781736800976020e+00,2.127991278796096619e+00
-1.716716716716716551e+00,2.060014445517352577e+00,2.115865828062458931e+00
-1.706706706706706544e+00,2.016867102223670383e+00,2.103121006351978295e+00
-1.696696696696696538e+00,1.973345667527190095e+00,2.089916900986036996e+00
-1.686686686686686532e+00,1.929457608700547500e+00,2.075815600725035459e+00
-1.676676676676676525e+00,1.885211870302730741e+00,2.061160979716783359e+00
-1.666666666666666519e+00,1.840618838959986014e+00,2.046503075132784844e+00
-1.656656656656656512e+00,1.855750362506009221e+00,2.032169606501295522e+00
-1.646646646646646506e+00,1.870559523342977704e+00,2.017158975596214709e+00
-1.636636636636636499e+00,1.885060766807769683e+00,2.002438933078919625e+00
-1.626626626626626493e+00,1.899269784147709306e+00,1.987806731081558587e+00
-1.616616616616616486e+00,1.913203450631427938e+00,1.973648392726375711e+00
-1.606606606606606480e+00,1.926879758979557655e+00,1.959021119148498302e+00
-1.596596596596596473e+00,1.940317748378546092e+00,1.944214870176097953e+00
-1.586586586586586467e+00,1.953537429358333188e+00,1.929446086760107315e+00
-1.576576576576576461e+00,1.966559704831000843e+00,1.914805049059790543e+00
-1.566566566566566454e+00,1.979406287602688774e+00,1.899835733180796016e+00
-1.556556556556556448e+00,1.992099614685007625e+00,1.884897336330771944e+00
-1.546546546546546441e+00,2.004662758744844009e+00,1.870806048064260985e+00
-1.536536536536536435e+00,2.017119337042775573e+00,1.856946374379566000e+00
-1.526526526526526428e+00,2.029493418220229994e+00,1.843490155362498273e+00
-1.516516516516516422e+00,2.041809427304046132e+00,1.830768401767113085e+00
-1.506506506506506415e+00,2.054092049304142353e+00,1.818261271172771476e+00
-1.496496496496496409e+00,2.045345110764527519e+00,1.805248330741912932e+00
-1.486486486486486402e+00,1.997575505719059841e+00,1.792198876104245331e+00
-1.476476476476476396e+00,1.949847151424783265e+00,1.779680078850278679e+00
-1.466466466466466390e+00,1.902184794081529740e+00,1.766550584706528815e+00
-1.456456456456456383e+00,1.854612950211385503e+00,1.753138689674131667e+00
-1.446446446446446377e+00,1.807155809910096389e+00,1.739677265350336066e+00
-1.436436436436436370e+00,1.759837141392097459e+00,1.726399839399728409e+00
-1.426426426426426364e+00,1.712680197206699839e+00,1.713355207170662142e+00
-1.416416416416416357e+00,1.665707622496355844e+00,1.700234392485820978e+00
-1.406406406406406351e+00,1.618941365659860354e+00,1.686946863455835777e+00
-1.396396396396396344e+00,1.572402591773826908e+00,1.674252542667699739e+00
-1.386386386386386338e+00,1.526111599114880590e+00,1.661144356047048909e+00
-1.376376376376376331e+00,1.480087739112743384e+00,1.647463481145396313e+00
-1.366366366366366325e+00,1.434349340050828481e+00,1.633659111610880732e+00
-1.356356356356356319e+00,1.388913634816136611e+00,1.619429304155145077e+00
-1.346346346346346312e+00,1.343796692984245311e+00,1.604740198849549326e+00
-1.336336336336336306e+00,1.299013357508033373e+00,1.590173162322242595e+00
-1.326326326326326299e+00,1.296619228302624993e+00,1.576408646144429548e+00
-1.316316316316316293e+00,1.312602500765615909e+00,1.562487034748088588e+00
-1.306306306306306286e+00,1.328955989774050162e+00,1.548601817837301109e+00
-1.296296296296296280e+00,1.345689099108110076e+00,1.535425002791573013e+00
-1.286286286286286273e+00,1.362809766500057362e+00,1.523015146585079638e+00
-1.276276276276276267e+00,1.380324432502616716e+00,1.510478806139144980e+00
-1.266266266266266260e+00,1.398238015281994651e+00,1.498141073918060062e+00
-1.256256256256256254e+00,1.416553891435314405e+00,1.485942634013300179e+00
-1.246246246246246248e+00,1.435273882908432608e+00,1.474081056388728106e+00
-1.236236236236236241e+00,1.454398250065978004e+00,1.462468311825044998e+00
-1.226226226226226235e+00,1.473925690941133126e+00,1.450837385359963649e+00
-1.216216216216216228e+00,1.493853346668243320e+00,1.440177222975873583e+00
-1.206206206206206222e+00,1.514176813076893335e+00,1.430126792672342217e+00
-1.196196196196196215e+00,1.534890158401728488e+00,1.420550128071122575e+00
-1.186186186186186209e+00,1.555985947038122319e+00,1.411909252112045765e+00
-1.176176176176176202e+00,1.577455269249886438e+00,1.403815533212412481e+00
-1.166166166166166196e+00,1.596284773708681159e+00,1.395679672093934620e+00
-1.156156156156156189e+00,1.558408660682684355e+00,1.387294550813338079e+00
-1.146146146146146183e+00,1.520870890966856681e+00,1.379609204952281232e+00
-1.136136136136136177e+00,1.483657069829480424e+00,1.371597339702792295e+00
-1.126126126126126170e+00,1.446751561324604696e+00,1.363514202650229379e+00
-1.116116116116116164e+00,1.410137550461874500e+00,1.355035286928256921e+00
-1.106106106106106157e+00,1.373797110045132719e+00,1.347005179290773125e+00
-1.096096096096096151e+00,1.337711271915665634e+00,1.339206728560333737e+00
-1.086086086086086144e+00,1.301860102318562085e+00,1.331347304760940098e+00
-1.076076076076076138e+00,1.266222781094351157e+00,1.323368966028716009e+00
-1.066066066066066131e+00,1.230777684382967863e+00,1.315804151401650079e+00
-1.056056056056056125e+00,1.195502470513218007e+00,1.308135341447453914e+00
-1.046046046046046119e+00,1.160374168738320222e+00,1.299664735679281868e+00
-1.036036036036036112e+00,1.125369270466864968e+00,1.290980254475464717e+00
-1.026026026026026106e+00,1.090463822628664259e+00,1.281900898351320039e+00
-1.016016016016016099e+00,1.055633522806544322e+00,1.272099631424790322e+00
-1.006006006006006093e+00,1.020853815758150374e+00,1.262144595349043552e+00
-9.959959959959956421e-01,1.010124014970383177e+00,1.252739446716835126e+00
-9.859859859859856357e-01,1.035431364776989271e+00,1.243337432297112910e+00
-9.759759759759756292e-01,1.060715102711542901e+00,1.233450003390679006e+00
-9.659659659659656228e-01,1.085950641827167162e+00,1.224194911705072997e+00
-9.559559559559556163e-01,1.111113632354636893e+00,1.215281195669577707e+00
-9.459459459459456099e-01,1.136180058469040022e+00,1.206362987843632606e+00
-9.359359359359356034e-01,1.161126333746668182e+00,1.197295457610988656e+00
-9.259259259259255970e-01,1.185929394935049563e+00,1.188039011144998769e+00
-9.159159159159155905e-01,1.210566793665716290e+00,1.178866375238902586e+00
-9.059059059059055841e-01,1.235016785747460100e+00,1.169860739378740355e+00
-8.958958958958955776e-01,1.259258417687418863e+00,1.160313874363032127e+00
-8.858858858858855712e-01,1.283271610098321025e+00,1.151234298186570859e+00
-8.758758758758755647e-01,1.307037237662550311e+00,1.142708588961901972e+00
-8.658658658658655582e-01,1.330537205337343432e+00,1.134340088383800405e+00
-8.558558558558555518e-01,1.353754520500311198e+00,1.126442830864875289e+00
-8.458458458458455453e-01,1.376673360750574115e+00,1.118980459215296763e+00
-8.358358358358355389e-01,1.399279137098000447e+00,1.111406739770174790e+00
-8.258258258258255324e-01,1.376513507246267087e+00,1.103063374802301544e+00
-8.158158158158155260e-01,1.338394548949990215e+00,1.094941450539606009e+00
-8.058058058058055195e-01,1.299926717860714342e+00,1.086697691902388518e+00
-7.957957957957955131e-01,1.261100889973303829e+00,1.077851137388851743e+00
-7.857857857857855066e-01,1.221909413430582791e+00,1.068222348225921436e+00
-7.757757757757755002e-01,1.182346139511575522e+00,1.058791445711403600e+00
-7.657657657657654937e-01,1.142406447696729277e+00,1.049160224580848677e+00
-7.557557557557554873e-01,1.102087264711958836e+00,1.039411650104331120e+00
-7.457457457457454808e-01,1.061387077477228935e+00,1.029328878509080170e+00
-7.357357357357354743e-01,1.020305939909553539e+00,1.019075675350374466e+00
-7.257257257257254679e-01,9.788454735546749941e-01,1.008826475727586436e+00
-7.157157157157154614e-01,9.370088620461520801e-01,9.975987857407826453e-01
-7.057057057057054550e-01,8.948008394150918088e-01,9.858232069420498345e-01
-6.956956956956954485e-01,8.522276722981563246e-01,9.735810821973895912e-01
-6.856856856856854421e-01,8.092971361157095256e-01,9.604297568695152609e-01
-6.756756756756754356e-01,7.660184853159153207e-01,9.467641542818847622e-01
-6.656656656656654292e-01,7.284084238101899977e-01,9.332425280938742018e-01
-6.556556556556554227e-01,7.445270997665398571e-01,9.199271379064317689e-01
-6.456456456456454163e-01,7.603339147156760180e-01,9.059476087506860287e-01
-6.356356356356354098e-01,7.758436276373714691e-01,8.923681313931111081e-01
-6.256256256256254034e-01,7.910722437247845740e-01,8.788877627833561190e-01
-6.156156156156153969e-01,8.060369523196155850e-01,8.657779580700346589e-01
-6.056056056056053905e-01,8.207560602121648508e-01,8.522985036467939368e-01
-5.955955955955953840e-01,8.352489205729611843e-01,8.385926902654111670e-01
-5.855855855855853775e-01,8.495358578001500627e-01,8.250166373740465131e-01
-5.755755755755753711e-01,8.636380885832473098e-01,8.116201509266934844e-01
-5.655655655655653646e-01,8.775776394991247065e-01,7.977820127640274928e-01
-5.555555555555553582e-01,8.913772614701381825e-01,7.841691002557411583e-01
-5.455455455455453517e-01,9.050603414270828040e-01,7.713688575208843545e-01
-5.355355355355353453e-01,9.186508115311217137e-01,7.588155636596037867e-01
-5.255255255255253388e-01,9.321730563189475349e-01,7.467367123756789571e-01
-5.155155155155153324e-01,9.456518181441538884e-01,7.354330833651279153e-01
-5.055055055055053259e-01,9.591121012951123737e-01,7.243059492113235187e-01
-4.954954954954953195e-01,9.455520481484935846e-01,7.126622152889665607e-01
-4.854854854854853130e-01,8.989908898511472790e-01,7.011361599832446334e-01
-4.754754754754753066e-01,8.524868668188070320e-01,6.901230232016605237e-01
-4.654654654654653001e-01,8.060650593867055846e-01,6.785126130359778740e-01
-4.554554554554552936e-01,7.597503242025087644e-01,6.665792701157863265e-01
-4.454454454454452872e-01,7.135671986173487413e-01,6.547743610499707767e-01
-4.354354354354352807e-01,6.675398064992068559e-01,6.431579639655738978e-01
-4.254254254254252743e-01,6.216917658558224202e-01,6.317507391087514579e-01
-4.154154154154152678e-01,5.760460986489706059e-01,6.203287306133795642e-01
-4.054054054054052614e-01,5.306251431753907788e-01,6.088118922804381938e-01
-3.953953953953952549e-01,4.854504693819411409e-01,5.978762320137540609e-01
-3.853853853853852485e-01,4.405427974737876617e-01,5.864927037450573533e-01
-3.753753753753752420e-01,3.959219201647303787e-01,5.746778022300477184e-01
-3.653653653653652356e-01,3.516066289082648844e-01,5.627981739165939246e-01
-3.553553553553552291e-01,3.076146444368126343e-01,5.504950478824366389e-01
-3.453453453453452227e-01,2.639625519249528818e-01,5.378926916655113466e-01
-3.353353353353352162e-01,2.206657410806566189e-01,5.255417472793453282e-01
-3.253253253253252097e-01,2.257863995048064454e-01,5.141376265560709813e-01
-3.153153153153152033e-01,2.433013313716437254e-01,5.026148413427925510e-01
-3.053053053053051968e-01,2.612100221209122664e-01,4.914610917425814018e-01
-2.952952952952951904e-01,2.795225890624923326e-01,4.810026699008224105e-01
-2.852852852852851839e-01,2.982477382676713695e-01,4.715430398447562066e-01
-2.752752752752751775e-01,3.173927400088124573e-01,4.619999546498506637e-01
-2.652652652652651710e-01,3.369634109848788084e-01,4.528222177521303848e-01
-2.552552552552551646e-01,3.569641035874381307e-01,4.439216613771039821e-01
-2.452452452452451581e-01,3.773977024742852238e-01,4.356199529469756970e-01
-2.352352352352351517e-01,3.982656287402829287e-01,4.276829159436562611e-01
-2.252252252252251452e-01,4.195678520109814014e-01,4.199873001132265471e-01
-2.152152152152151388e-01,4.413029108389229238e-01,4.135730023888381512e-01
-2.052052052052051323e-01,4.634679418621835967e-01,4.079154156507167062e-01
-1.951951951951951258e-01,4.860587182994851596e-01,4.030551568843982468e-01
-1.851851851851851194e-01,5.090696985204445912e-01,3.993575871800764676e-01
-1.751751751751751129e-01,5.324940856643579634e-01,3.965262513306234693e-01
-1.651651651651651065e-01,5.473148906092279997e-01,3.937101675393796518e-01
-1.551551551551551000e-01,5.114809940845980174e-01,3.910473579403515032e-01
-1.451451451451450936e-01,4.760333756105614711e-01,3.893814734446272019e-01
-1.351351351351350871e-01,4.409610924308925428e-01,3.876121676496724344e-01
-1.251251251251250807e-01,4.062524791259951029e-01,3.860393905081858090e-01
-1.151151151151150742e-01,3.718953294275854637e-01,3.844830985473440266e-01
-1.051051051051050678e-01,3.378771231500072858e-01,3.836363214423399448e-01
-9.509509509509506131e-02,3.041853169161972681e-01,3.834874040305084053e-01
-8.508508508508505486e-02,2.708077291655605623e-01,3.835847093713551925e-01
-7.507507507507504840e-02,2.377330714211358109e-01,3.838901530616679048e-01
-6.506506506506504195e-02,2.049517192881891159e-01,3.851159655900044387e-01
-5.505505505505503550e-02,1.724569028792825587e-01,3.863677722691662431e-01
-4.504504504504502904e-02,1.402466930831421654e-01,3.872330614634249546e-01
-3.503503503503502259e-02,1.083276681460927232e-01,3.882151786214769196e-01
-2.502502502502501613e-02,7.672270728408513152e-02,3.890696879691467602e-01
-1.501501501501500968e-02,4.549166736796796118e-02,3.895723564228559255e-01
-5.005005005005003227e-03,1.481755729175031171e-02,3.903544760141949288e-01
5.005005005005003227e-03,2.110599547557442945e-02,3.920610603294841234e-01
1.501501501501500968e-02,6.433211463349321202e-02,3.940009764639875733e-01
2.502502502502501613e-02,1.080406601097966685e-01,3.958914751605404070e-01
3.503503503503502259e-02,1.519992813950217792e-01,3.988448576011181523e-01
4.504504504504502904e-02,1.960992697417081876e-01,4.025815505944669304e-01
5.505505505505503550e-02,2.402695769782176027e-01,4.065215829700804528e-01
6.506506506506504195e-02,2.844563293049717223e-01,4.106616630546951474e-01
7.507507507507504840e-02,3.286152207101112332e-01,4.150537341819514059e-01
8.508508508508505486e-02,3.727080292223352020e-01,4.198610128295402477e-01
9.509509509509506131e-02,4.167008085598846168e-01,4.250564692187747129e-01
1.051051051051050678e-01,4.605628700033396195e-01,4.300803194165583876e-01
1.151151151151150742e-01,5.042661773935590563e-01,4.359955696903373146e-01
1.251251251251250807e-01,5.477849749032959181e-01,4.427323887933090618e-01
1.351351351351350871e-01,5.910955534814373857e-01,4.499252221448623579e-01
1.451451451451450936e-01,6.341761033935802150e-01,4.579656618759508913e-01
1.551551551551551000e-01,6.770066218051441487e-01,4.666506543317217592e-01
1.651651651651651065e-01,7.195688561970741137e-01,4.754196420861298011e-01
1.751751751751751129e-01,7.107952202040147549e-01,4.836495637079920029e-01
1.851851851851851194e-01,6.927129198964994128e-01,4.924925372870901930e-01
1.951951951951951258e-01,6.743178194053858210e-01,5.012097926851314389e-01
2.052052052052051323e-01,6.555984623466477590e-01,5.096967175908196923e-01
2.152152152152151388e-01,6.365450810338088017e-01,5.175516887423068368e-01
2.252252252252251452e-01,6.171495973990169803e-01,5.258764303980235644e-01
2.352352352352351517e-01,5.974056230816504609e-01,5.341610365438593799e-01
2.452452452452451581e-01,5.773084575186380185e-01,5.424761955860267770e-01
2.552552552552551646e-01,5.568550831532520506e-01,5.506400612527088123e-01
2.652652652652651710e-01,5.360441570916812948e-01,5.588630567859566023e-01
2.752752752752751775e-01,5.148759987001703120e-01,5.671572990844446771e-01
2.852852852852851839e-01,4.933525727640392100e-01,5.745378817037019026e-01
2.952952952952951904e-01,4.714774679331302232e-01,5.815555482623726569e-01
3.053053053053051968e-01,4.492558702628641765e-01,5.881872693601026825e-01
3.153153153153152033e-01,4.266945317308464269e-01,5.940031859745920073e-01
3.253253253253252097e-01,4.038017336691877568e-01,5.994426346658000559e-01
3.353353353353352162e-01,3.925992571168057665e-01,6.052485747045428521e-01
3.453453453453452227e-01,4.291343481176616015e-01,6.112365845142401222e-01
3.553553553553552291e-01,4.653715579233390631e-01,6.166626765571947555e-01
3.653653653653652356e-01,5.013248185752631203e-01,6.226356285232707011e-01
3.753753753753752420e-01,5.370093335939211121e-01,6.288364936253242332e-01
3.853853853853852485e-01,5.724415121809669493e-01,6.353501199886453232e-01
3.953953953953952549e-01,6.076388990910258636e-01,6.416274648349924448e-01
4.054054054054052614e-01,6.426201004029099551e-01,6.477488433095563991e-01
4.154154154154152678e-01,6.774047054426253212e-01,6.540341800407852846e-01
4.254254254254252743e-01,7.120132051312016985e-01,6.605833411196381233e-01
4.354354354354352807e-01,7.464669070490952407e-01,6.666639593747515358e-01
4.454454454454452872e-01,7.807878475257922224e-01,6.731561321304533330e-01
4.554554554554552936e-01,8.149987010783237285e-01,6.804384613963194717e-01
4.654654654654653001e-01,8.491226875357238413e-01,6.880106007997786044e-01
4.754754754754753066e-01,8.831834771980504595e-01,6.961087558238442385e-01
4.854854854854853130e-01,9.172050943884756391e-01,7.049221098489300008e-01
4.954954954954953195e-01,9.512118197651173723e-01,7.138568837081312735e-01
5.055055055055053259e-01,9.521950587327491222e-01,7.222203819259822577e-01
5.155155155155153324e-01,9.261853144704935703e-01,7.308340649921752918e-01
5.255255255255253388e-01,9.002340707614379101e-01,7.398770486908538002e-01
5.355355355355353453e-01,8.743656450668101376e-01,7.483347977980416843e-01
5.455455455455453517e-01,8.486041173322886877e-01,7.564020681909905397e-01
5.555555555555553582e-01,8.229732328050046730e-01,7.646948609576935674e-01
5.655655655655653646e-01,7.974963062655641144e-01,7.731373917611282787e-01
5.755755755755753711e-01,7.721961280474316514e-01,7.817376451296351725e-01
5.855855855855853775e-01,7.470948722095275274e-01,7.903464409791701728e-01
5.955955955955953840e-01,7.222140072198828253e-01,7.988956392593786759e-01
6.056056056056053905e-01,6.975742094987291697e-01,8.079174831649377220e-01
6.156156156156153969e-01,6.731952801584930590e-01,8.163968639247891623e-01
6.256256256256254034e-01,6.490960652658990249e-01,8.244952230457983644e-01
6.356356356356354098e-01,6.252943799377805867e-01,8.324490667565599411e-01
6.456456456456454163e-01,6.018069365673393012e-01,8.398900095013603906e-01
6.556556556556554227e-01,5.786492774615235035e-01,8.470336020157896995e-01
6.656656656656654292e-01,5.558357121530039802e-01,8.543917688395062937e-01
6.756756756756754356e-01,5.874333136860017124e-01,8.625048227757990960e-01
6.856856856856854421e-01,6.254057098376686330e-01,8.702841687424838213e-01
6.956956956956954485e-01,6.637571799912926895e-01,8.785460627385666132e-01
7.057057057057054550e-01,7.024965773656667301e-01,8.872536903378668294e-01
7.157157157157154614e-01,7.416312869738537206e-01,8.968250277506804036e-01
7.257257257257254679e-01,7.811671954279804098e-01,9.061721098672937957e-01
7.357357357357354743e-01,8.211086667017327700e-01,9.157205062001642082e-01
7.457457457457454808e-01,8.614585239447829501e-01,9.254985587019628479e-01
7.557557557557554873e-01,9.022180374195627461e-01,9.356646315523267088e-01
7.657657657657654937e-01,9.433869186066758949e-01,9.458953107803472760e-01
7.757757757757755002e-01,9.849633205009434844e-01,9.562722222219380841e-01
7.857857857857855066e-01,1.026943844095675740e+00,9.677387211600524397e-01
7.957957957957955131e-01,1.069323551028373842e+00,9.796948836438155173e-01
8.058058058058055195e-01,1.112095982336760658e+00,9.922187899434806724e-01
8.158158158158155260e-01,1.155253183249956406e+00,1.005684595555108807e+00
8.258258258258255324e-01,1.198785733915795904e+00,1.019618532934896571e+00
8.358358358358355389e-01,1.227667770926862634e+00,1.033270924747737629e+00
8.458458458458455453e-01,1.211857029529900931e+00,1.046941880816981252e+00
8.558558558558555518e-01,1.196384981425993033e+00,1.061279592198425714e+00
8.658658658658655582e-01,1.181236767671732801e+00,1.075157917875024127e+00
8.758758758758755647e-01,1.166396301846413408e+00,1.088910366633821347e+00
8.858858858858855712e-01,1.151846333044482806e+00,1.102530179956743295e+00
8.958958958958955776e-01,1.137568513488575128e+00,1.116459028279989329e+00
9.059059059059055841e-01,1.123543470495131258e+00,1.130652879707477076e+00
9.159159159159155905e-01,1.109750882507451131e+00,1.144779021479480186e+00
9.259259259259255970e-01,1.096169558894956930e+00,1.158720897403107131e+00
9.359359359359356034e-01,1.082777523202588243e+00,1.173245441298099490e+00
9.459459459459456099e-01,1.069552099520627797e+00,1.187370725428677831e+00
9.559559559559556163e-01,1.056470001632943356e+00,1.200821613680179700e+00
9.659659659659656228e-01,1.043507424590665034e+00,1.214062412742472841e+00
9.759759759759756292e-01,1.030640138348755119e+00,1.226813639856118687e+00
9.859859859859856357e-01,1.017843583094776738e+00,1.238917714525036073e+00
9.959959959959956421e-01,1.005092965892507406e+00,1.250978284246795358e+00
1.006006006006005649e+00,1.028399394293891822e+00,1.263674609405138760e+00
1.016016016016015655e+00,1.075725890376975968e+00,1.276137434174788643e+00
1.026026026026025662e+00,1.123023525061681127e+00,1.288284050118022606e+00
1.036036036036035668e+00,1.170267552194377281e+00,1.301025682955753382e+00
1.046046046046045674e+00,1.217433481953128060e+00,1.314244465369523329e+00
1.056056056056055681e+00,1.264497177272134065e+00,1.327214253649591225e+00
1.066066066066065687e+00,1.311434948879762086e+00,1.340092879161671524e+00
1.076076076076075694e+00,1.358223648574071518e+00,1.352843060421347721e+00
1.086086086086085700e+00,1.404840760366722785e+00,1.365636671991713236e+00
1.096096096096095707e+00,1.451264489134605151e+00,1.378488938017577770e+00
1.106106106106105713e+00,1.497473846428373667e+00,1.390948882926054120e+00
1.116116116116115720e+00,1.543448733098346848e+00,1.404027054844520395e+00
1.126126126126125726e+00,1.589170018410807517e+00,1.417473162625868977e+00
1.136136136136135732e+00,1.634619615341638355e+00,1.431092946682465117e+00
1.146146146146145739e+00,1.679780551749343376e+00,1.445288608586052348e+00
1.156156156156155745e+00,1.724637037145820839e+00,1.459776548750920888e+00
1.166166166166165752e+00,1.769174524800652293e+00,1.474026963757036901e+00
1.176176176176175758e+00,1.756322711876092679e+00,1.487602384630504426e+00
1.186186186186185765e+00,1.740123759648695589e+00,1.501550814364556174e+00
1.196196196196195771e+00,1.723570178056045510e+00,1.514976982492858060e+00
1.206206206206205778e+00,1.706652914924220887e+00,1.528019184142344278e+00
1.216216216216215784e+00,1.689364394457781415e+00,1.540255273409144809e+00
1.226226226226225791e+00,1.671698546893821025e+00,1.552718066613493653e+00
1.236236236236235797e+00,1.653650832205689758e+00,1.565046416812793550e+00
1.246246246246245803e+00,1.635218257762511396e+00,1.577124233750696103e+00
1.256256256256255810e+00,1.616399389874531245e+00,1.588827639322377694e+00
1.266266266266265816e+00,1.597194359178512491e+00,1.600553311119306210e+00
1.276276276276275823e+00,1.577604859841760465e+00,1.612099090359700782e+00
1.286286286286285829e+00,1.557634142587805304e+00,1.622569875618424140e+00
1.296296296296295836e+00,1.537287001571208567e+00,1.632595500606884853e+00
1.306306306306305842e+00,1.516569755153284405e+00,1.642050116358229950e+00
1.316316316316315849e+00,1.495490220654650093e+00,1.650592146510952096e+00
1.326326326326325855e+00,1.474057683184346823e+00,1.658725595848231427e+00
1.336336336336335862e+00,1.470300876686700509e+00,1.667196270785110013e+00
1.346346346346345868e+00,1.508255929304005205e+00,1.675621192321336217e+00
1.356356356356355874e+00,1.545894243193415285e+00,1.683407345347622819e+00
1.366366366366365881e+00,1.583230549228510142e+00,1.691697411311308352e+00
1.376376376376375887e+00,1.620280806466261048e+00,1.700164438885643392e+00
1.386386386386385894e+00,1.657062138802825713e+00,1.708711039951238408e+00
1.396396396396395900e+00,1.693592767026534496e+00,1.717014645349214330e+00
1.406406406406405907e+00,1.729891936536681607e+00,1.725065973021316923e+00
1.416416416416416801e+00,1.765979841013878282e+00,1.733203783712059076e+00
1.426426426426426808e+00,1.801877542343716332e+00,1.741551544084000369e+00
1.436436436436436814e+00,1.837606887110376341e+00,1.749336666716361455e+00
1.446446446446446821e+00,1.873190419990264921e+00,1.757573951566084647e+00
1.456456456456456827e+00,1.908651294388143294e+00,1.766491315607565005e+00
1.466466466466466834e+00,1.944013180669044827e+00,1.775634891450295516e+00
1.476476476476476840e+00,1.979300172348812614e+00,1.785309495845094796e+00
1.486486486486486847e+00,2.014536690614163295e+00,1.795624454351393950e+00
1.496496496496496853e+00,2.049747387549774924e+00,1.805986899365423559e+00
1.506506506506506859e+00,2.045918009415999883e+00,1.815719416071704950e+00
1.516516516516516866e+00,2.021091394537598340e+00,1.825763907417154774e+00
1.526526526526526872e+00,1.996313320906486721e+00,1.836069953582825764e+00
1.536536536536536879e+00,1.971608384067558895e+00,1.845835332451240873e+00
1.546546546546546885e+00,1.947000920690399317e+00,1.855105313978346881e+00
1.556556556556556892e+00,1.922514912146150223e+00,1.864705783744954770e+00
1.566566566566566898e+00,1.898173889491793886e+00,1.874392709325387374e+00
1.576576576576576905e+00,1.874000840237540544e+00,1.884221976028321421e+00
1.586586586586586911e+00,1.850018117265957107e+00,1.894014045203864516e+00
1.596596596596596918e+00,1.826247350262965696e+00,1.903813215258209235e+00
1.606606606606606924e+00,1.802709360010908313e+00,1.913974316406089615e+00
1.616616616616616930e+00,1.779424075882559464e+00,1.923504017545631939e+00
1.626626626626626937e+00,1.756410456862305125e+00,1.932715681875327940e+00
1.636636636636636943e+00,1.733686416406770903e+00,1.941774077086575678e+00
1.646646646646646950e+00,1.711268751441991531e+00,1.950244763519725533e+00
1.656656656656656956e+00,1.689173075777854471e+00,1.958473864055996660e+00
1.666666666666666963e+00,1.667413758203099672e+00,1.967012432533232769e+00
1.676676676676676969e+00,1.706063925565681094e+00,1.976187968730744204e+00
1.686686686686686976e+00,1.745075230763503793e+00,1.984997418799417046e+00
1.696696696696696982e+00,1.784457986451025713e+00,1.994405847331972348e+00
1.706706706706706989e+00,1.824221064044889040e+00,2.004206600240338698e+00
1.716716716716716995e+00,1.864371858490712519e+00,2.014780589393923904e+00
1.726726726726727001e+00,1.904916258870278600e+00,2.025178719526349091e+00
1.736736736736737008e+00,1.945858624965320471e+00,2.035683493485830553e+00
1.746746746746747014e+00,1.987201769870551082e+00,2.046502763824161519e+00
1.756756756756757021e+00,2.028946948724659638e+00,2.057717124515186846e+00
1.766766766766767027e+00,2.071093853603813706e+00,2.068859805666321439e+00
1.776776776776777034e+00,2.113640614597823486e+00,2.080278240837939663e+00
1.786786786786787040e+00,2.156583807064692770e+00,2.092775884475534198e+00
1.796796796796797047e+00,2.199918465034833570e+00,2.105723586034598416e+00
1.806806806806807053e+00,2.243638100711918160e+00,2.119278661295238564e+00
1.816816816816817060e+00,2.287734729993221805e+00,2.133756786044266995e+00
1.826826826826827066e+00,2.332198903908516030e+00,2.148622032538249460e+00
1.836836836836837072e+00,2.355998724832135682e+00,2.163137195533306745e+00
1.846846846846847079e+00,2.341103913387042823e+00,2.177754177157075866e+00
1.856856856856857085e+00,2.326539910856249893e+00,2.193022202844739699e+00
1.866866866866867092e+00,2.312291836730208772e+00,2.207781490140676262e+00
1.876876876876877098e+00,2.298343586463272636e+00,2.222341497368105490e+00
1.886886886886887105e+00,2.284677895032846351e+00,2.236915923099272341e+00
1.896896896896897111e+00,2.271276405088904493e+00,2.251718862099699958e+00
1.906906906906907118e+00,2.258119739424359729e+00,2.266779493443446647e+00
1.916916916916917124e+00,2.245187577479677010e+00,2.281769118525652562e+00
1.926926926926927131e+00,2.232458735579186726e+00,2.296577454515849492e+00
1.936936936936937137e+00,2.219911250581781736e+00,2.311944722296626065e+00
1.946946946946947143e+00,2.207522466615186474e+00,2.326844272879151188e+00
1.956956956956957150e+00,2.195269124550796924e+00,2.341097912739859677e+00
1.966966966966967156e+00,2.183127453865244760e+00,2.355135744532034447e+00
1.976976976976977163e+00,2.171073266525407774e+00,2.368637089183319944e+00
1.986986986986987169e+00,2.159082052525585826e+00,2.381549779915110854e+00
1.996996996996997176e+00,2.147129076699028971e+00,2.394437377463719763e+00
2.007007007007007182e+00,2.177231518463004889e+00,2.407963098506681998e+00
2.017017017017017189e+00,2.225340461918828172e+00,2.421150731359369424e+00
2.027027027027027195e+00,2.273413066248830106e+00,2.434177873635893441e+00
2.037037037037037202e+00,2.321424675781161628e+00,2.447701407114521555e+00
2.047047047047047208e+00,2.369350899364718099e+00,2.461765589084384587e+00
2.057057057057057214e+00,2.417167706717080478e+00,2.475463558855616419e+00
2.067067067067067221e+00,2.464851523346434536e+00,2.489107926020834416e+00
2.077077077077077227e+00,2.512379323672087050e+00,2.502627875504550570e+00
2.087087087087087234e+00,2.559728721975332633e+00,2.516210506879339004e+00
2.097097097097097240e+00,2.606878060820988274e+00,2.529758390308592730e+00
2.107107107107107247e+00,2.653806496599925513e+00,2.542996216750047722e+00
2.117117117117117253e+00,2.700494081854318829e+00,2.556905777026267312e+00
2.127127127127127260e+00,2.746921844060036921e+00,2.571120050771191767e+00
2.137137137137137266e+00,2.793071860554629637e+00,2.585498273289974058e+00
2.147147147147147273e+00,2.838927329314595571e+00,2.600498877798323338e+00
2.157157157157157279e+00,2.884472635302035126e+00,2.615730865340414102e+00
2.167167167167167285e+00,2.926690409115308533e+00,2.630603800534761838e+00
2.177177177177177292e+00,2.911513535657835661e+00,2.644910664648681298e+00
2.187187187187187298e+00,2.895987367855998862e+00,2.659601826940721558e+00
2.197197197197197305e+00,2.880101604681728933e+00,2.673653555010377936e+00
2.207207207207207311e+00,2.863847388852643672e+00,2.687324876979476862e+00
2.217217217217217318e+00,2.847217341766742571e+00,2.700296269221361900e+00
2.227227227227227324e+00,2.830205592590541386e+00,2.713418484243513173e+00
2.237237237237237331e+00,2.812807801385618145e+00,2.726481694262646638e+00
2.247247247247247337e+00,2.795021176182102440e+00,2.739201720878190915e+00
2.257257257257257343e+00,2.776844483931579344e+00,2.751530168053793801e+00
2.267267267267267350e+00,2.758278055296091935e+00,2.764010076641828295e+00
2.277277277277277356e+00,2.739323783254286937e+00,2.776135542560859815e+00
2.287287287287287363e+00,2.719985115530211051e+00,2.787221347743265909e+00
2.297297297297297369e+00,2.700267040874682944e+00,2.797868911752454668e+00
2.307307307307307376e+00,2.680176069253485505e+00,2.807911597116181657e+00
2.317317317317317382e+00,2.659720206020712574e+00,2.817037535430512829e+00
2.327327327327327389e+00,2.638908920179385387e+00,2.825830780733825875e+00
2.337337337337337395e+00,2.641777130878874225e+00,2.835011583394565715e+00
2.347347347347347402e+00,2.680349128213422194e+00,2.844050399123751127e+00
2.357357357357357408e+00,2.718602488552522178e+00,2.852476434660283999e+00
2.367367367367367414e+00,2.756552104715574547e+00,2.861425672800009590e+00
2.377377377377377421e+00,2.794214090963757613e+00,2.870625785968837107e+00
2.387387387387387427e+00,2.831605719198464044e+00,2.879749869279978114e+00
2.397397397397397434e+00,2.868745350582557307e+00,2.888672307560750774e+00
2.407407407407407440e+00,2.905652362854840742e+00,2.897372898632546878e+00
2.417417417417417447e+00,2.942347073625157794e+00,2.906143859739970026e+00
2.427427427427427453e+00,2.978850659953447888e+00,2.915087891811651399e+00
2.437437437437437460e+00,3.015185074530767562e+00,2.923516220163248303e+00
2.447447447447447466e+00,3.051372958793720613e+00,2.932456682666618519e+00
2.457457457457457473e+00,3.087437553315889094e+00,2.942014965464417653e+00
2.467467467467467479e+00,3.123402605830591483e+00,2.951813230038900837e+00
2.477477477477477485e+00,3.159292277248697101e+00,2.962183967063107826e+00
2.487487487487487492e+00,3.195131046043122591e+00,2.973108838202779936e+00
2.497497497497497498e+00,3.230943611378119140e+00,2.984059119062013377e+00
2.507507507507507505e+00,3.221709750321369192e+00,2.994393441392735333e+00
2.517517517517517511e+00,3.197484339735602088e+00,3.005119173161382218e+00
2.527527527527527518e+00,3.173307167862807976e+00,3.015908607852380463e+00
2.537537537537537524e+00,3.149202836290141416e+00,3.026295576690733569e+00
2.547547547547547531e+00,3.125195677610127287e+00,3.036114598142543475e+00
2.557557557557557537e+00,3.101309659130099927e+00,3.046358858848137174e+00
2.567567567567567544e+00,3.077568288026671706e+00,3.056642274035259010e+00
2.577577577577577550e+00,3.053994518320274132e+00,3.067058935315620349e+00
2.587587587587587556e+00,3.030610660037647897e+00,3.077402085641164131e+00
2.597597597597597563e+00,3.007438290921464308e+00,3.087844496203147049e+00
2.607607607607607569e+00,2.984498171036233494e+00,3.098568489309108553e+00
2.617617617617617576e+00,2.961810160608166598e+00,3.108598306744918993e+00
2.627627627627627582e+00,2.939393141423888967e+00,3.118370105455276153e+00
2.637637637637637589e+00,2.917264942098821479e+00,3.127969578994732380e+00
2.647647647647647595e+00,2.895442267510750955e+00,3.136957198634020560e+00
2.657657657657657602e+00,2.873940632677626006e+00,3.145729772957460924e+00
2.667667667667667608e+00,2.858780307347068117e+00,3.154946188277484964e+00
2.677677677677677615e+00,2.898022295564477435e+00,3.164668075508834111e+00
2.687687687687687621e+00,2.937624140232810710e+00,3.174023162564437506e+00
2.697697697697697627e+00,2.977596033347370774e+00,3.184072464840544736e+00
2.707707707707707634e+00,3.017946721576675095e+00,3.194510556933952472e+00
2.717717717717717640e+00,3.058683471613282023e+00,3.205602928575080224e+00
2.727727727727727647e+00,3.099812041377541405e+00,3.216592399559654147e+00
2.737737737737737653e+00,3.141336657188131820e+00,3.227621666979089365e+00
2.747747747747747660e+00,3.183259996989663776e+00,3.239028786741115162e+00
2.757757757757757666e+00,3.225583179703663816e+00,3.250850858881117134e+00
2.767767767767767673e+00,3.268305760745046307e+00,3.262469404395934358e+00
2.777777777777777679e+00,3.311425733721805820e+00,3.274539265682407496e+00
2.787787787787787686e+00,3.354939538311194180e+00,3.287634349036470560e+00
2.797797797797797692e+00,3.398842074281236858e+00,3.301169781232148992e+00
2.807807807807807698e+00,3.443126721602140616e+00,3.315341229762557518e+00
2.817817817817817705e+00,3.487785366568048939e+00,3.330429742645492297e+00
2.827827827827827711e+00,3.532808433825854522e+00,3.345820427911667228e+00
2.837837837837837718e+00,3.551157897157377619e+00,3.360808303929194274e+00
2.847847847847847724e+00,3.536815370967479666e+00,3.376010679402549730e+00
2.857857857857857731e+00,3.522800177201260929e+00,3.391800872122441302e+00
2.867867867867867737e+00,3.509097327436858205e+00,3.407070203409745979e+00
2.877877877877877744e+00,3.495690615134879220e+00,3.422062958780565545e+00
2.887887887887887750e+00,3.482562679672147610e+00,3.437210608351299879e+00
2.897897897897897757e+00,3.469695074939574297e+00,3.452560521216655243e+00
2.907907907907907763e+00,3.457068342232885616e+00,3.468106528150817880e+00
2.917917917917917769e+00,3.444662087147955631e+00,3.483614316233107466e+00
2.927927927927927776e+00,3.432455060176672568e+00,3.498976246001498591e+00
2.937937937937937782e+00,3.420425240684609847e+00,3.514823884671832932e+00
2.947947947947947789e+00,3.408549923938424264e+00,3.530132592803834068e+00
2.957957957957957795e+00,3.396805810838826822e+00,3.544882468123235597e+00
2.967967967967967802e+00,3.385169100004280285e+00,3.559389216761629893e+00
2.977977977977977808e+00,3.373615581841280076e+00,3.573302202713416698e+00
2.987987987987987815e+00,3.362120734229221419e+00,3.586713185053417074e+00
2.997997997997997821e+00,3.350659819441461185e+00,3.600123120998505399e+00
3.008008008008008716e+00,3.387256029967363524e+00,3.614150419154515514e+00
3.018018018018018722e+00,3.435848454620435977e+00,3.627737571719300558e+00
3.028028028028028729e+00,3.484400284964516814e+00,3.641384552629190807e+00
3.038038038038038735e+00,3.532886901308826655e+00,3.655363211373153565e+00
3.048048048048048742e+00,3.581283958004450430e+00,3.669954190804872063e+00
3.058058058058058748e+00,3.629567479669465246e+00,3.684092806607668358e+00
3.068068068068068754e+00,3.677713955950168145e+00,3.698206185580382499e+00
3.078078078078078761e+00,3.725700434443682596e+00,3.712203725336657101e+00
3.088088088088088767e+00,3.773504611414477239e+00,3.726303704260667260e+00
3.098098098098098774e+00,3.821104919946065603e+00,3.740264182047316588e+00
3.108108108108108780e+00,3.868480615179287430e+00,3.753990828487463904e+00
3.118118118118118787e+00,3.915611856300105664e+00,3.768445462949735703e+00
3.128128128128128793e+00,3.962479784952690043e+00,3.783136204119886159e+00
3.138138138138138800e+00,4.009066599767716177e+00,3.798028595907605887e+00
3.148148148148148806e+00,4.055355626711149242e+00,3.813540552863289079e+00
3.158158158158158813e+00,4.101331384975326344e+00,3.829263704985239158e+00
3.168168168168168819e+00,4.137970639142751317e+00,3.844483828482582410e+00
3.178178178178178825e+00,4.123218431374721327e+00,3.859273565999099098e+00
3.188188188188188832e+00,4.108114258567595378e+00,3.874430467080881346e+00
3.198198198198198838e+00,4.092647973854561805e+00,3.888866438416827886e+00
3.208208208208208845e+00,4.076810877737805150e+00,3.902907216399937873e+00
3.218218218218218851e+00,4.060595752446355178e+00,3.916369081153526999e+00
3.228228228228228858e+00,4.043996890434788938e+00,3.929902871157973099e+00
3.238238238238238864e+00,4.027010116910085813e+00,3.943423827834036999e+00
3.248248248248248871e+00,4.009632806297561913e+00,3.956564767787161596e+00
3.258258258258258877e+00,3.991863892580758577e+00,3.969283911204533499e+00
3.268268268268268884e+00,3.973703873474395909e+00,3.982266262545418822e+00
3.278278278278278890e+00,3.955154808413889000e+00,3.994720115588117348e+00
3.288288288288288896e+00,3.936220310369376474e+00,4.006191999895813538e+00
3.298298298298298903e+00,3.916905531516625238e+00,4.017232220341543147e+00
3.308308308308308909e+00,3.897217142821478575e+00,4.027624319849323342e+00
3.318318318318318916e+00,3.877163307618569199e+00,4.037123247795812553e+00
3.328328328328328922e+00,3.856753649288787500e+00,4.046357890596024909e+00
3.338338338338338929e+00,3.866029243193347398e+00,4.056032162740769387e+00
3.348348348348348935e+00,3.905002512894953259e+00,4.065438816352157758e+00
3.358358358358358942e+00,3.943657180989158295e+00,4.074300340820787625e+00
3.368368368368368948e+00,3.982008274740271858e+00,4.083694437342473726e+00
3.378378378378378954e+00,4.020072036586933351e+00,4.093398673937988619e+00
3.388388388388388961e+00,4.057865859872605618e+00,4.102902007677894147e+00
3.398398398398398967e+00,4.095408220025097634e+00,4.112218963795756466e+00
3.408408408408408974e+00,4.132718601457271212e+00,4.121379694474553546e+00
3.418418418418418980e+00,4.169817420477997416e+00,4.130562512129875685e+00
3.428428428428428987e+00,4.206725944518192151e+00,4.139879538131743253e+00
3.438438438438438993e+00,4.243466207991363426e+00,4.148756391786988296e+00
3.448448448448449000e+00,4.280060925121375703e+00,4.158220555253997475e+00
3.458458458458459006e+00,4.316533400082170679e+00,4.168204628349964302e+00
3.468468468468469013e+00,4.352907434804753173e+00,4.178448758242977235e+00
3.478478478478479019e+00,4.389207234816058012e+00,4.189314533984244804e+00
3.488488488488489025e+00,4.425457313482013433e+00,4.200658939696540806e+00
3.498498498498499032e+00,4.461682395033482962e+00,4.211993099359068182e+00
3.508508508508509038e+00,4.446856265707508804e+00,4.222729425750180177e+00
3.518518518518519045e+00,4.423045819636883813e+00,4.233964451051031475e+00
3.528528528528529051e+00,4.399284834411097300e+00,4.245042583189875707e+00
3.538538538538539058e+00,4.375597897117891044e+00,4.255859876917108764e+00
3.548548548548549064e+00,4.352009316087696256e+00,4.266055489688191926e+00
3.558558558558559071e+00,4.328543024731577482e+00,4.276729864524364544e+00
3.568568568568569077e+00,4.305222486861989495e+00,4.287452258844230535e+00
3.578578578578579084e+00,4.282070603870714365e+00,4.298263228759809707e+00
3.588588588588589090e+00,4.259109624131061089e+00,4.308981844278357620e+00
3.598598598598599096e+00,4.236361054982578089e+00,4.319890473713261514e+00
3.608608608608609103e+00,4.213845577646339713e+00,4.330996954355523343e+00
3.618618618618619109e+00,4.191582965407249617e+00,4.341360367638836593e+00
3.628628628628629116e+00,4.169592005386921763e+00,4.351525296979192881e+00
3.638638638638639122e+00,4.147890424216476468e+00,4.361468743902660705e+00
3.648648648648649129e+00,4.126494817903163970e+00,4.370804749048382121e+00
3.658658658658659135e+00,4.105420586168172292e+00,4.379959187300157097e+00
3.668668668668669142e+00,4.096693883527261271e+00,4.389682210230867021e+00
3.678678678678679148e+00,4.136363575343174226e+00,4.399778602714917497e+00
3.688688688688689155e+00,4.176393078951019078e+00,4.409525019135387858e+00
3.698698698698699161e+00,4.216792450417666593e+00,4.420027489791907627e+00
3.708708708708709167e+00,4.257570296694237477e+00,4.430956614377755898e+00
3.718718718718719174e+00,4.298733741547246190e+00,4.442399937105116159e+00
3.728728728728729180e+00,4.340288397355091199e+00,4.453807930252715153e+00
3.738738738738739187e+00,4.382238342881424664e+00,4.465246630227365898e+00
3.748748748748749193e+00,4.424586107113273492e+00,4.477057544987319559e+00
3.758758758758759200e+00,4.467332659227849945e+00,4.489317585235312436e+00
3.768768768768769206e+00,4.510477404727697426e+00,4.501284480276608768e+00
3.778778778778779213e+00,4.554018187759482750e+00,4.513858863625253015e+00
3.788788788788789219e+00,4.597951299607233366e+00,4.527384709882626090e+00
3.798798798798799226e+00,4.642271493326461496e+00,4.541350788480300160e+00
3.808808808808809232e+00,4.686972004461280150e+00,4.555997612884437054e+00
3.818818818818819238e+00,4.732044577762597903e+00,4.571518315037640612e+00
3.828828828828829245e+00,4.777479499801740026e+00,4.587289521729042363e+00
3.838838838838839251e+00,4.790232604317472109e+00,4.602603505974394160e+00
3.848848848848849258e+00,4.776297388282824130e+00,4.618250746454127587e+00
3.858858858858859264e+00,4.762687043322501701e+00,4.634402224221339850e+00
3.868868868868869271e+00,4.749386462345489335e+00,4.650044706731772948e+00
3.878878878878879277e+00,4.736379326281713098e+00,4.665351010882954341e+00
3.888888888888889284e+00,4.723648168584511531e+00,4.680916078294051097e+00
3.898898898898899290e+00,4.711174444270914030e+00,4.696653125347629576e+00
3.908908908908909297e+00,4.698938603226668675e+00,4.712551192475710415e+00
3.918918918918919303e+00,4.686920167486158029e+00,4.728435232011324985e+00
3.928928928928929309e+00,4.675097812181614465e+00,4.744218542647346659e+00
3.938938938938939316e+00,4.663449449841484906e+00,4.760412481806299390e+00
3.948948948948949322e+00,4.651952317704640905e+00,4.775986045675319147e+00
3.958958958958959329e+00,4.640583067705107645e+00,4.791086911888197797e+00
3.968968968968969335e+00,4.629317858771507588e+00,4.805933251261223838e+00
3.978978978978979342e+00,4.618132451076194300e+00,4.820138563756205308e+00
3.988988988988989348e+00,4.607002301861401250e+00,4.833900656338924406e+00
3.998998998998999355e+00,4.595902662463443811e+00,4.847714167645201577e+00
4.009009009009009361e+00,4.638862730205351781e+00,4.862102639147209970e+00
4.019019019019019368e+00,4.687809590506785362e+00,4.875961182345007749e+00
4.029029029029029374e+00,4.736712459333143777e+00,4.890082844632482661e+00
4.039039039039039380e+00,4.785546745114647393e+00,4.904419256099037838e+00
4.049049049049049387e+00,4.834288139958233366e+00,4.919379549553956288e+00
4.059059059059059393e+00,4.882912715743823462e+00,4.933863057069957314e+00
4.069069069069069400e+00,4.931397018718917558e+00,4.948283477379365358e+00
4.079079079079079406e+00,4.979718162217467992e+00,4.962658231830515021e+00
4.089089089089089413e+00,5.027853917136366313e+00,4.977135777244473758e+00
4.099099099099099419e+00,5.075782799811768164e+00,4.991383853401731407e+00
4.109109109109109426e+00,5.123484156947743173e+00,5.005476340852916373e+00
4.119119119119119432e+00,5.170938247261410936e+00,5.020349984410329647e+00
4.129129129129129439e+00,5.218126319521696921e+00,5.035399412995424484e+00
4.139139139139139445e+00,5.265030686673108029e+00,5.050698446544894082e+00
4.149149149149149451e+00,5.311634795751412952e+00,5.066618185474463409e+00
4.159159159159159458e+00,5.357923293314739155e+00,5.082683025904087160e+00
4.169169169169169464e+00,5.388867071116336227e+00,5.098142681432463519e+00
4.179179179179179471e+00,5.374423321809045362e+00,5.113297883649451592e+00
4.189189189189189477e+00,5.359625679536259568e+00,5.128798674818544789e+00
4.199199199199199484e+00,5.344464144909395031e+00,5.143521988247382382e+00
4.209209209209209490e+00,5.328930169568876885e+00,5.157805618944244941e+00
4.219219219219219497e+00,5.313016689962202221e+00,5.171648290445030938e+00
4.229229229229229503e+00,5.296718155250518478e+00,5.185498330235455811e+00
4.239239239239239510e+00,5.280030549233385884e+00,5.199319512941432464e+00
4.249249249249249516e+00,5.262951406205003124e+00,5.212788051693800107e+00
4.259259259259259522e+00,5.245479820679213034e+00,5.225797400996428088e+00
4.269269269269269529e+00,5.227616450944812421e+00,5.239125551290677585e+00
4.279279279279279535e+00,5.209363516437111485e+00,5.251802634343057719e+00
4.289289289289289542e+00,5.190724788936146972e+00,5.263566529387095017e+00
4.299299299299299548e+00,5.171705577626338979e+00,5.274895463469144730e+00
4.309309309309309555e+00,5.152312708076677517e+00,5.285524724756716530e+00
4.319319319319319561e+00,5.132554495224562530e+00,5.295312296429734999e+00
4.329329329329329568e+00,5.112440710470126604e+00,5.304878121435701921e+00
4.339339339339339574e+00,5.128018579047206593e+00,5.314918423495609723e+00
4.349349349349349581e+00,5.167288651667684363e+00,5.324581511464301364e+00
4.359359359359359587e+00,5.206240790854545608e+00,5.333802773988780110e+00
4.369369369369369593e+00,5.244890152040043496e+00,5.343511995220687538e+00
4.379379379379379600e+00,5.283253099586167956e+00,5.353610254721067108e+00
4.389389389389389606e+00,5.321347142048614032e+00,5.363390669661586507e+00
4.399399399399399613e+00,5.359190862916194398e+00,5.373030570589804711e+00
4.409409409409409619e+00,5.396803847099586271e+00,5.382512336847463885e+00
4.419419419419419626e+00,5.434206603460129514e+00,5.392027588161036888e+00
4.429429429429429632e+00,5.471420483685000669e+00,5.401611300524089110e+00
4.439439439439439639e+00,5.508467597829591611e+00,5.410832179208832748e+00
4.449449449449449645e+00,5.545370726861054145e+00,5.420720304765508146e+00
4.459459459459459651e+00,5.582153232548873412e+00,5.431044693206100504e+00
4.469469469469469658e+00,5.618838965058776225e+00,5.441630090878053494e+00
4.479479479479479664e+00,5.655452168615419772e+00,5.452897329285973704e+00
4.489489489489489671e+00,5.692017385606883195e+00,5.464580989474710826e+00
4.499499499499499677e+00,5.728559359510184024e+00,5.476168927820672216e+00
4.509509509509509684e+00,5.708045879964656955e+00,5.487240744831965777e+00
4.519519519519519690e+00,5.684555852662460218e+00,5.498860855515568247e+00
4.529529529529529697e+00,5.661117038889317499e+00,5.510149679389185984e+00
4.539539539539539703e+00,5.637754005644735500e+00,5.521260417820563760e+00
4.549549549549549710e+00,5.614491031473681559e+00,5.531784988782099788e+00
4.559559559559559716e+00,5.591352010436043685e+00,5.542769374808726113e+00
4.569569569569569722e+00,5.568360357596601418e+00,5.553864645757104590e+00
4.579579579579579729e+00,5.545538916409248564e+00,5.564965930748887679e+00
4.589589589589589735e+00,5.522909868361721486e+00,5.575959529568245365e+00
4.599599599599599742e+00,5.500494645238121372e+00,5.587251216251450714e+00
4.609609609609609748e+00,5.478313844346195616e+00,5.598646811332860906e+00
4.619619619619619755e+00,5.456387147044596375e+00,5.609258044302372070e+00
4.629629629629629761e+00,5.434733240892304806e+00,5.619720404648739454e+00
4.639639639639639768e+00,5.413369745728071614e+00,5.629912501949933201e+00
4.649649649649649774e+00,5.392313143972184086e+00,5.639496003791186318e+00
4.659659659659659781e+00,5.371578715426187145e+00,5.648976931736885199e+00
4.669669669669669787e+00,5.369198494846395775e+00,5.659101874098230844e+00
4.679679679679679793e+00,5.409209204482186450e+00,5.669487396045170158e+00
4.689689689689689800e+00,5.449580131768296809e+00,5.679538790961718320e+00
4.699699699699699806e+00,5.490321192610038814e+00,5.690395820042676966e+00
4.709709709709709813e+00,5.531440850108331198e+00,5.701727394748690614e+00
4.719719719719719819e+00,5.572946081071908253e+00,5.713430789381679809e+00
4.729729729729729826e+00,5.614842348407061756e+00,5.725176918174692098e+00
4.739739739739739832e+00,5.657133579494123765e+00,5.736948829427163332e+00
4.749749749749749839e+00,5.699822150636175699e+00,5.749076491757963758e+00
4.759759759759759845e+00,5.742908877641501597e+00,5.761673492206618619e+00
4.769769769769769852e+00,5.786393012577007333e+00,5.773956315514666038e+00
4.779779779779779858e+00,5.830272246705463068e+00,5.786927829010981128e+00
4.789789789789789864e+00,5.874542719594930240e+00,5.800803059645717852e+00
4.799799799799799871e+00,5.919199034364369005e+00,5.815114343784707707e+00
4.809809809809809877e+00,5.964234279005130368e+00,5.830151850472772068e+00
4.819819819819819884e+00,6.009640053694019990e+00,5.846009464221898710e+00
4.829829829829829890e+00,6.055406503989916978e+00,5.862078144294417648e+00
4.839839839839839897e+00,6.062483320743647042e+00,5.877663634801407966e+00
4.849849849849849903e+00,6.048875880741254818e+00,5.893690396462039516e+00
4.859859859859859910e+00,6.035591242619226193e+00,5.910090035234872197e+00
4.869869869869869916e+00,6.022614178034250365e+00,5.926041894045630087e+00
4.879879879879879923e+00,6.009928252884266797e+00,5.941572420238744989e+00
4.889889889889889929e+00,5.997515892276674698e+00,5.957488363738637105e+00
4.899899899899899935e+00,5.985358450007817410e+00,5.973526319263446460e+00
4.909909909909909942e+00,5.973436282278974829e+00,5.989722638846342484e+00
4.919919919919919948e+00,5.961728825357383243e+00,6.005878167554909552e+00
4.929929929929929955e+00,5.950214676875138942e+00,6.022017582243852196e+00
4.939939939939939961e+00,5.938871680444528955e+00,6.038476164063909302e+00
4.949949949949949968e+00,5.927677013255163274e+00,6.054241182804131149e+00
4.959959959959959974e+00,5.916607276306507401e+00,6.069606829380966850e+00
4.969969969969969981e+00,5.905638586919008226e+00,6.084719002003655675e+00
4.979979979979979987e+00,5.894746673157968964e+00,6.099124769103496213e+00
4.989989989989989994e+00,5.883906969796792730e+00,6.113152212503695004e+00
5.000000000000000000e+00,5.873094715440095648e+00,6.127334867328069201e+00


==> plots/fun2.txt <==
x,y,z
8.000000000000000444e-01,2.000000000000000000e+00,1.583521308468033073e+00
8.042042042042042427e-01,2.000000000000000000e+00,1.575480105104284601e+00
8.084084084084084409e-01,2.000000000000000000e+00,1.567450433119962128e+00
8.126126126126126392e-01,2.000000000000000000e+00,1.559314621353521391e+00
8.168168168168168375e-01,2.000000000000000000e+00,1.550966227241913575e+00
8.210210210210210358e-01,2.000000000000000000e+00,1.542823940085575440e+00
8.252252252252252340e-01,2.000000000000000000e+00,1.534571201429454135e+00
8.294294294294294323e-01,2.000000000000000000e+00,1.526128781991281214e+00
8.336336336336336306e-01,2.000000000000000000e+00,1.517667342985177914e+00
8.378378378378379399e-01,2.000000000000000000e+00,1.509026290576110929e+00
8.420420420420421381e-01,2.000000000000000000e+00,1.500200408881026792e+00
8.462462462462463364e-01,2.000000000000000000e+00,1.491350195701650172e+00
8.504504504504505347e-01,2.000000000000000000e+00,1.482415894924136390e+00
8.546546546546547329e-01,2.000000000000000000e+00,1.473158217049176599e+00
8.588588588588589312e-01,2.000000000000000000e+00,1.463850536452244722e+00
8.630630630630631295e-01,2.000000000000000000e+00,1.454586109973409869e+00
8.672672672672673277e-01,2.000000000000000000e+00,1.445456649231025015e+00
8.714714714714715260e-01,2.000000000000000000e+00,1.436537168903800232e+00
8.756756756756757243e-01,2.000000000000000000e+00,1.427756840488689338e+00
8.798798798798799226e-01,2.000000000000000000e+00,1.418981944537401452e+00
8.840840840840841208e-01,2.000000000000000000e+00,1.410074065563562851e+00
8.882882882882883191e-01,2.000000000000000000e+00,1.400758959029070327e+00
8.924924924924925174e-01,2.000000000000000000e+00,1.391196399337477629e+00
8.966966966966967156e-01,2.000000000000000000e+00,1.381576002472983511e+00
9.009009009009009139e-01,2.000000000000000000e+00,1.371757100722400091e+00
9.051051051051051122e-01,2.000000000000000000e+00,1.362004717971243783e+00
9.093093093093093104e-01,2.000000000000000000e+00,1.351829633370859041e+00
9.135135135135135087e-01,2.000000000000000000e+00,1.341344693329890481e+00
9.177177177177178180e-01,2.000000000000000000e+00,1.330934220123969780e+00
9.219219219219220163e-01,2.000000000000000000e+00,1.320722840116000940e+00
9.261261261261262145e-01,2.000000000000000000e+00,1.310506782027280659e+00
9.303303303303304128e-01,2.000000000000000000e+00,1.300503280250038696e+00
9.345345345345346111e-01,2.000000000000000000e+00,1.290665916677724789e+00
9.387387387387388094e-01,2.000000000000000000e+00,1.280837364223925690e+00
9.429429429429430076e-01,2.000000000000000000e+00,1.270933726867045088e+00
9.471471471471472059e-01,1.995920139979721952e+00,1.260597353463407844e+00
9.513513513513514042e-01,1.896878607278385198e+00,1.250317870211808069e+00
9.555555555555556024e-01,1.803386054401426186e+00,1.240010739123841521e+00
9.597597597597598007e-01,1.715110574716673053e+00,1.229845235988571206e+00
9.639639639639639990e-01,1.631741461904365087e+00,1.219414287957709453e+00
9.681681681681681972e-01,1.552987771673890904e+00,1.209028912770386377e+00
9.723723723723723955e-01,1.478576986710006480e+00,1.198632861121204041e+00
9.765765765765765938e-01,1.408253777036745147e+00,1.188234697673879126e+00
9.807807807807807920e-01,1.341778848608616181e+00,1.178200403312579470e+00
9.849849849849849903e-01,1.278927873508229007e+00,1.168084209614143942e+00
9.891891891891892996e-01,1.219490495651768480e+00,1.158133225382944609e+00
9.933933933933933869e-01,1.163269406382823057e+00,1.147998214928656724e+00
9.975975975975976962e-01,1.110079484774664671e+00,1.137647655419519621e+00
1.001801801801801783e+00,1.059746997864752904e+00,1.127268307363491262e+00
1.006006006006006093e+00,1.012108856415685487e+00,1.116724041116568866e+00
1.010210210210210180e+00,9.670119221374847696e-01,1.105955161889469629e+00
1.014414414414414489e+00,9.243123626187838004e-01,1.095243970840586778e+00
1.018618618618618576e+00,8.838750505023064141e-01,1.084575230569175819e+00
1.022822822822822886e+00,8.455730037043839298e-01,1.073978086466878201e+00
1.027027027027027195e+00,8.092868637217495165e-01,1.063500137505487331e+00
1.031231231231231282e+00,7.749044092926760108e-01,1.052924667816321991e+00
1.035435435435435370e+00,7.423201028857617789e-01,1.042317528829728834e+00
1.039639639639639679e+00,7.114346676795101354e-01,1.031625453916672708e+00
1.043843843843843988e+00,6.821546928707343804e-01,1.020722220735998498e+00
1.048048048048048075e+00,6.543922653109973675e-01,1.009768092764671055e+00
1.052252252252252385e+00,6.280646256188867627e-01,9.986918673100458888e-01
1.056456456456456472e+00,6.030938470529377815e-01,9.879641729094135183e-01
1.060660660660660781e+00,5.794065355563547959e-01,9.772953962654601368e-01
1.064864864864864868e+00,5.569335495013729709e-01,9.665522772102116411e-01
1.069069069069069178e+00,5.356097377686591665e-01,9.558248570204034289e-01
1.073273273273273265e+00,5.153736948966268772e-01,9.454075459586241958e-01
1.077477477477477574e+00,4.961675321272547290e-01,9.348663064904567666e-01
1.081681681681681662e+00,4.779366632598908149e-01,9.246187132165346600e-01
1.085885885885885971e+00,4.606296043028356713e-01,9.145275124394570687e-01
1.090090090090090058e+00,4.441977859850342880e-01,9.045488417298536143e-01
1.094294294294294367e+00,4.285953782571557125e-01,8.945216177988600803e-01
1.098498498498498677e+00,4.137791259733903937e-01,8.847024088281398857e-01
1.102702702702702764e+00,3.997081950026108998e-01,8.752568238442807180e-01
1.106906906906906851e+00,3.863440280706675334e-01,8.660537499401125272e-01
1.111111111111111160e+00,3.736502096847454935e-01,8.566565198487077204e-01
1.115315315315315470e+00,3.615923395362351522e-01,8.471241395614336200e-01
1.119519519519519557e+00,3.501379138207492692e-01,8.375314174856005600e-01
1.123723723723723644e+00,3.392562139530188592e-01,8.280084416198526531e-01
1.127927927927927954e+00,3.289182021906298936e-01,8.185827812875994258e-01
1.132132132132132263e+00,3.190964237141588611e-01,8.091988170371264832e-01
1.136336336336336350e+00,3.097649147424292315e-01,7.998679745779286865e-01
1.140540540540540659e+00,3.008991162905231276e-01,7.903952861267536933e-01
1.144744744744744747e+00,2.924757932050189302e-01,7.810276028246951885e-01
1.148948948948949056e+00,2.844729581358133585e-01,7.720384894905508721e-01
1.153153153153153143e+00,2.768698001270383235e-01,7.631580301188726212e-01
1.157357357357357452e+00,2.696466175310346380e-01,7.543028445507560242e-01
1.161561561561561540e+00,2.627847549693276830e-01,7.455519688573454262e-01
1.165765765765765849e+00,2.562665440830658725e-01,7.368770426332803547e-01
1.169969969969970158e+00,2.500752478326478401e-01,7.285618463860462635e-01
1.174174174174174246e+00,2.441950081222686308e-01,7.197583428360130320e-01
1.178378378378378333e+00,2.386107965400346420e-01,7.107111763255888892e-01
1.182582582582582642e+00,2.333083680181613495e-01,7.013288815448643909e-01
1.186786786786786951e+00,2.282742172306676531e-01,6.920553821447056331e-01
1.190990990990991039e+00,2.234955375579915637e-01,6.830362470743214232e-01
1.195195195195195126e+00,2.189601824591355106e-01,6.744417787974434919e-01
1.199399399399399435e+00,2.146566291023607742e-01,6.660981408691352135e-01
1.203603603603603744e+00,2.105739441151480151e-01,6.580163091113374607e-01
1.207807807807807832e+00,2.067017513231765580e-01,6.503220354705736561e-01
1.212012012012012141e+00,2.030302013564993513e-01,6.427335459777064886e-01
1.216216216216216228e+00,1.995499430089410497e-01,6.351516604954476897e-01
1.220420420420420538e+00,1.962520962440587324e-01,6.276840602483123588e-01
1.224624624624624625e+00,1.931282267478435510e-01,6.203538379347594001e-01
1.228828828828828934e+00,1.901703219346953522e-01,6.133147093210191692e-01
1.233033033033033021e+00,1.873707683191576934e-01,6.065762252815409816e-01
1.237237237237237331e+00,1.847223301714343291e-01,5.997800469166271187e-01
1.241441441441441418e+00,1.822181293798946777e-01,5.930057371246432174e-01
1.245645645645645727e+00,1.798516264486011984e-01,5.863856312461449560e-01
1.249849849849849814e+00,1.776166025624145439e-01,5.798017219330255934e-01
1.254054054054054124e+00,1.755071426564405457e-01,5.731791948756193023e-01
1.258258258258258433e+00,1.735176194305337871e-01,5.666996495465901340e-01
1.262462462462462520e+00,1.716426782532460005e-01,5.604826935132364296e-01
1.266666666666666607e+00,1.698772229030574565e-01,5.541229686077843164e-01
1.270870870870870917e+00,1.682164020979456109e-01,5.478770423765939590e-01
1.275075075075075226e+00,1.666555967673570005e-01,5.414706982366273014e-01
1.279279279279279313e+00,1.651904080234635197e-01,5.350908593538392655e-01
1.283483483483483623e+00,1.638166457912215435e-01,5.287597224517328609e-01
1.287687687687687710e+00,1.625303180592175822e-01,5.226852847900304022e-01
1.291891891891892019e+00,1.613276207155920072e-01,5.164236396887180724e-01
1.296096096096096106e+00,1.602049279354953171e-01,5.100093693420286733e-01
1.300300300300300416e+00,1.591587830885537458e-01,5.035899118736137936e-01
1.304504504504504503e+00,1.581858901367198811e-01,4.970439861611648524e-01
1.308708708708708812e+00,1.572831054946560725e-01,4.903656664752875649e-01
1.312912912912913121e+00,1.564474303264674349e-01,4.835132525221315647e-01
1.317117117117117209e+00,1.556760032541578687e-01,4.767993532947653046e-01
1.321321321321321296e+00,1.549660934546470137e-01,4.703052932036553280e-01
1.325525525525525605e+00,1.543150941235567064e-01,4.637091159771702942e-01
1.329729729729729915e+00,1.537205162852619267e-01,4.572339229345638856e-01
1.333933933933934002e+00,1.531799829299075044e-01,4.509402761556922656e-01
1.338138138138138089e+00,1.526912234592240902e-01,4.446545603486171117e-01
1.342342342342342398e+00,1.522520684240384892e-01,4.384150355988710723e-01
1.346546546546546708e+00,1.518604445373723522e-01,4.319887988894860475e-01
1.350750750750750795e+00,1.515143699479564454e-01,4.256107632410073838e-01
1.354954954954954882e+00,1.512119497598691242e-01,4.194516509646641911e-01
1.359159159159159191e+00,1.509513717848322001e-01,4.135444047923250155e-01
1.363363363363363501e+00,1.507309025144728254e-01,4.077035498717034301e-01
1.367567567567567588e+00,1.505488833005883542e-01,4.019078034067299909e-01
1.371771771771771675e+00,1.504037267321362559e-01,3.962657065223016972e-01
1.375975975975975985e+00,1.502939131983148935e-01,3.907649559801155692e-01
1.380180180180180294e+00,1.502179876277047743e-01,3.853989967315388787e-01
1.384384384384384603e+00,1.501745563940102557e-01,3.800183352088071231e-01
1.388588588588588690e+00,1.501622843794748752e-01,3.748032561191675938e-01
1.392792792792792778e+00,1.501798921875491244e-01,3.697186765401991870e-01
1.396996996996997087e+00,1.502261534968596934e-01,3.647738508797337409e-01
1.401201201201201396e+00,1.502998925489776039e-01,3.597529605219761950e-01
1.405405405405405483e+00,1.503999817629001479e-01,3.548677225935935597e-01
1.409609609609609571e+00,1.505253394695568459e-01,3.500446386652026343e-01
1.413813813813813880e+00,1.506749277600208936e-01,3.452904538160000425e-01
1.418018018018018189e+00,1.508477504414577341e-01,3.407915981490100554e-01
1.422222222222222276e+00,1.510428510951716263e-01,3.364363982155165189e-01
1.426426426426426364e+00,1.512593112314219446e-01,3.321464850389438395e-01
1.430630630630630673e+00,1.514962485359723499e-01,3.279089583047428702e-01
1.434834834834834982e+00,1.517528152036133338e-01,3.237118687006357298e-01
1.439039039039039070e+00,1.520281963541565140e-01,3.196543755487635807e-01
1.443243243243243157e+00,1.523216085266449471e-01,3.157347576289311064e-01
1.447447447447447466e+00,1.526322982477549550e-01,3.118241948267231889e-01
1.451651651651651775e+00,1.529595406705811234e-01,3.078914626519060338e-01
1.455855855855856085e+00,1.533026382802033238e-01,3.041001285924542774e-01
1.460060060060060172e+00,1.536609196626266549e-01,3.002212559342180009e-01
1.464264264264264259e+00,1.540337383338696020e-01,2.963496270068758376e-01
1.468468468468468568e+00,1.544204716261461385e-01,2.926771003312713670e-01
1.472672672672672878e+00,1.548205196282520235e-01,2.891355715409774652e-01
1.476876876876876965e+00,1.552333041774184574e-01,2.858019264995600994e-01
1.481081081081081052e+00,1.556582679000413916e-01,2.825083099690758326e-01
1.485285285285285362e+00,1.560948732988307608e-01,2.792680319639585518e-01
1.489489489489489671e+00,1.565426018840557765e-01,2.762197132722770676e-01
1.493693693693693758e+00,1.570009533466815155e-01,2.732989083726007351e-01
1.497897897897897845e+00,1.574694447713100021e-01,2.704082643896036364e-01
1.502102102102102155e+00,1.579476098869460055e-01,2.676909653347209761e-01
1.506306306306306464e+00,1.584349983537128304e-01,2.651376188469241613e-01
1.510510510510510551e+00,1.589311750837390791e-01,2.627393745794751045e-01
1.514714714714714638e+00,1.594357195945303451e-01,2.604878905923432297e-01
1.518918918918918948e+00,1.599482253932270892e-01,2.583753019647541116e-01
1.523123123123123257e+00,1.604682993902311616e-01,2.563718148488934312e-01
1.527327327327327344e+00,1.609955613407625108e-01,2.544171708175032576e-01
1.531531531531531654e+00,1.615296433129814468e-01,2.525659089972075999e-01
1.535735735735735741e+00,1.620701891813792483e-01,2.507532893356455017e-01
1.539939939939940050e+00,1.626168541442093995e-01,2.490567818581667370e-01
1.544144144144144359e+00,1.631693042637907820e-01,2.473987981594502616e-01
1.548348348348348447e+00,1.637272160285758171e-01,2.458210800437884980e-01
1.552552552552552534e+00,1.642902759359307352e-01,2.443473013850906983e-01
1.556756756756756843e+00,1.648581800946287146e-01,2.428779195066733676e-01
1.560960960960961152e+00,1.654306338461072889e-01,2.415017964307146492e-01
1.565165165165165240e+00,1.660073514035881881e-01,2.402192353593788909e-01
1.569369369369369327e+00,1.665880555082025205e-01,2.390102888098735723e-01
1.573573573573573636e+00,1.671724771013085586e-01,2.378018394005355363e-01
1.577777777777777946e+00,1.677603550122269138e-01,2.366784158324246323e-01
1.581981981981982033e+00,1.683514356606590212e-01,2.356030465943319552e-01
1.586186186186186120e+00,1.689454727730895500e-01,2.345389643451037398e-01
1.590390390390390429e+00,1.695422271125077707e-01,2.335525853491038084e-01
1.594594594594594739e+00,1.701414662208158846e-01,2.326397864559182349e-01
1.598798798798798826e+00,1.707429641733235193e-01,2.317328498227521072e-01
1.603003003003002913e+00,1.713465013447564578e-01,2.308600514985293117e-01
1.607207207207207222e+00,1.719518641862350372e-01,2.300551309552480439e-01
1.611411411411411532e+00,1.725588450127050200e-01,2.292833965119251138e-01
1.615615615615615841e+00,1.731672418003285530e-01,2.284570593173701758e-01
1.619819819819819928e+00,1.737768579933658686e-01,2.276463328120904017e-01
1.624024024024024015e+00,1.743875023201015284e-01,2.269007389607089198e-01
1.628228228228228325e+00,1.749989886173904385e-01,2.261222426745181369e-01
1.632432432432432634e+00,1.756111356634187104e-01,2.254026221264384955e-01
1.636636636636636721e+00,1.762237670182945914e-01,2.247434409462830962e-01
1.640840840840840809e+00,1.768367108721018433e-01,2.240483093836495854e-01
1.645045045045045118e+00,1.774497999000663184e-01,2.234063440879633100e-01
1.649249249249249427e+00,1.780628711245023921e-01,2.228208112445526634e-01
1.653453453453453514e+00,1.786757657832220847e-01,2.222886484401152551e-01
1.657657657657657602e+00,1.792883292041044796e-01,2.217319815695685259e-01
1.661861861861861911e+00,1.799004106855367768e-01,2.211037107421895409e-01
1.666066066066066220e+00,1.805118633824521479e-01,2.205314835096110759e-01
1.670270270270270307e+00,1.811225441977027673e-01,2.200122137034826453e-01
1.674474474474474395e+00,1.817323136785182480e-01,2.195213910865947138e-01
1.678678678678678704e+00,1.823410359178103124e-01,2.190014089189605273e-01
1.682882882882883013e+00,1.829485784600972664e-01,2.185316240370068497e-01
1.687087087087087323e+00,1.835548122118315917e-01,2.180443450329259680e-01
1.691291291291291410e+00,1.841596113559229031e-01,2.175236789166007934e-01
1.695495495495495497e+00,1.847628532702600690e-01,2.170015576485327113e-01
1.699699699699699806e+00,1.853644184500432834e-01,2.165298648999589570e-01
1.703903903903904116e+00,1.859641904337466511e-01,2.161057770125949240e-01
1.708108108108108203e+00,1.865620557325399775e-01,2.157266320614270316e-01
1.712312312312312290e+00,1.871579037630054232e-01,2.153899198441267815e-01
1.716516516516516599e+00,1.877516267829931473e-01,2.150932725358140341e-01
1.720720720720720909e+00,1.883431198304662546e-01,2.148344559621523930e-01
1.724924924924924996e+00,1.889322806651924647e-01,2.145134141425951990e-01
1.729129129129129083e+00,1.895190097131464191e-01,2.141624177541925078e-01
1.733333333333333393e+00,1.901032100134927294e-01,2.138208921425382991e-01
1.737537537537537702e+00,1.906847871680243389e-01,2.134809614076573492e-01
1.741741741741741789e+00,1.912636492929389587e-01,2.131145655597302957e-01
1.745945945945945876e+00,1.918397069728390025e-01,2.126967143802102334e-01
1.750150150150150186e+00,1.924128732168468858e-01,2.123233656993310792e-01
1.754354354354354495e+00,1.929830634167315762e-01,2.119919648305632343e-01
1.758558558558558582e+00,1.935501953069483083e-01,2.117001057317135226e-01
1.762762762762762891e+00,1.941141889264955955e-01,2.114455216939102600e-01
1.766966966966966979e+00,1.946749665824992204e-01,2.112260766565626224e-01
1.771171171171171288e+00,1.952324528154371630e-01,2.110065985564176794e-01
1.775375375375375597e+00,1.957865743659218394e-01,2.107540959214857235e-01
1.779579579579579685e+00,1.963372601429610453e-01,2.105364808631461082e-01
1.783783783783783772e+00,1.968844411936210015e-01,2.103517384329054996e-01
1.787987987987988081e+00,1.974280506740204166e-01,2.101979696185282409e-01
1.792192192192192390e+00,1.979680238215843213e-01,2.100733841775274391e-01
1.796396396396396478e+00,1.985042979284931675e-01,2.099762939468573508e-01
1.800600600600600787e+00,1.990368123162625513e-01,2.099051065951867967e-01
1.804804804804804874e+00,1.995655083113931916e-01,2.098583197866427663e-01
1.809009009009009183e+00,2.000903292220331253e-01,2.098345157272265282e-01
1.813213213213213271e+00,2.006112203155962226e-01,2.098323560672350208e-01
1.817417417417417580e+00,2.011281287972844500e-01,2.098489289743417086e-01
1.821621621621621667e+00,2.016410037894617868e-01,2.097871592656996020e-01
1.825825825825825977e+00,2.021497963118324970e-01,2.097490065948593996e-01
1.830030030030030064e+00,2.026544592623756580e-01,2.097330732756841065e-01
1.834234234234234373e+00,2.031549473989925358e-01,2.097380413504798813e-01
1.838438438438438460e+00,2.036512173218231192e-01,2.097626677276417662e-01
1.842642642642642770e+00,2.041432274561915394e-01,2.098057796393544006e-01
1.846846846846846857e+00,2.046309380361406582e-01,2.097997435066092931e-01
1.851051051051051166e+00,2.051143110885190191e-01,2.097810283217893812e-01
1.855255255255255253e+00,2.055933104175834136e-01,2.097830006132702374e-01
1.859459459459459563e+00,2.060679015900838684e-01,2.098044106275556153e-01
1.863663663663663650e+00,2.065380519207966892e-01,2.098440805857663960e-01
1.867867867867867959e+00,2.070037304584757543e-01,2.099009002717833750e-01
1.872072072072072046e+00,2.074649079721905542e-01,2.099738229125055478e-01
1.876276276276276356e+00,2.079215569380231943e-01,2.100618613296362513e-01
1.880480480480480665e+00,2.083736515260960209e-01,2.101640843439445128e-01
1.884684684684684752e+00,2.088211675879039775e-01,2.102796134143633533e-01
1.888888888888889062e+00,2.092640826439265966e-01,2.104076194955918355e-01
1.893093093093093149e+00,2.097023758714947617e-01,2.105473200990693461e-01
1.897297297297297458e+00,2.101360280928900315e-01,2.106796136800412056e-01
1.901501501501501545e+00,2.105650217636537980e-01,2.107422885906299337e-01
1.905705705705705855e+00,2.109893409610858472e-01,2.108200642153870430e-01
1.909909909909909942e+00,2.114089713729111475e-01,2.109119896672052297e-01
1.914114114114114251e+00,2.118239002860968501e-01,2.110171695059868957e-01
1.918318318318318338e+00,2.122341165757999082e-01,2.111347603353008751e-01
1.922522522522522648e+00,2.126396106944289099e-01,2.112639676252868470e-01
1.926726726726726735e+00,2.130403746608016680e-01,2.114040427457772875e-01
1.930930930930931044e+00,2.134364020493847991e-01,2.115542801948099572e-01
1.935135135135135132e+00,2.138276879795977525e-01,2.117140150088091533e-01
1.939339339339339441e+00,2.142142291051681857e-01,2.118826203417356613e-01
1.943543543543543528e+00,2.145960236035240054e-01,2.120595052014439541e-01
1.947747747747747837e+00,2.149730711652095283e-01,2.122441123323521306e-01
1.951951951951951925e+00,2.153453729833121055e-01,2.124359162343297247e-01
1.956156156156156234e+00,2.157129317428879978e-01,2.126344213084448709e-01
1.960360360360360543e+00,2.160757516103760656e-01,2.128391601208930173e-01
1.964564564564564630e+00,2.164338382229877289e-01,2.130496917770589027e-01
1.968768768768768940e+00,2.167871986780635363e-01,2.132656003982416892e-01
1.972972972972973027e+00,2.171358415223860194e-01,2.134864936941106572e-01
1.977177177177177336e+00,2.174797767414400895e-01,2.137120016244543619e-01
1.981381381381381424e+00,2.178190157486113443e-01,2.139417751442435345e-01
1.985585585585585733e+00,2.181535713743145699e-01,2.141754850264525334e-01
1.989789789789789820e+00,2.184834578550443052e-01,2.144128207574752809e-01
1.993993993993994129e+00,2.188086908223402238e-01,2.146534895003358867e-01
1.998198198198198217e+00,2.191292872916592582e-01,2.148972151212281134e-01
2.002402402402402526e+00,2.194452656511494404e-01,2.151437372752310062e-01
2.006606606606606391e+00,2.197566456503178556e-01,2.153928105473346954e-01
2.010810810810810700e+00,2.200634483885873238e-01,2.156442036451785560e-01
2.015015015015015010e+00,2.203656963037362582e-01,2.158976986401500708e-01
2.019219219219219319e+00,2.206634131602165649e-01,2.161530902537253385e-01
2.023423423423423628e+00,2.209566240373446455e-01,2.164101851861411074e-01
2.027627627627627938e+00,2.212453553173609200e-01,2.166688014846896437e-01
2.031831831831832247e+00,2.215296346733541255e-01,2.169287679491090914e-01
2.036036036036036112e+00,2.218094910570457268e-01,2.171899235717127674e-01
2.040240240240240421e+00,2.220849546864318291e-01,2.174521170100602863e-01
2.044444444444444287e+00,2.223560570332783759e-01,2.177152060901177133e-01
2.048648648648648596e+00,2.226228308104673814e-01,2.179790573379948859e-01
2.052852852852852905e+00,2.228853099591906195e-01,2.182435455384697798e-01
2.057057057057057214e+00,2.231435296359894904e-01,2.185085533186334472e-01
2.061261261261261524e+00,2.233975261996375139e-01,2.187739707550941659e-01
2.065465465465465833e+00,2.236473371978644764e-01,2.190396950032850731e-01
2.069669669669669698e+00,2.238930013539197905e-01,2.193056299475134585e-01
2.073873873873874008e+00,2.241345585529742335e-01,2.195716858704781782e-01
2.078078078078077873e+00,2.243720498283579279e-01,2.198377791410643378e-01
2.082282282282282182e+00,2.246055173476345368e-01,2.201038319193033277e-01
2.086486486486486491e+00,2.248350043985096747e-01,2.203697718774536851e-01
2.090690690690690801e+00,2.250605553745739784e-01,2.206355319362297285e-01
2.094894894894895110e+00,2.252822157608793674e-01,2.209010500152642775e-01
2.099099099099099419e+00,2.255000321193489365e-01,2.211662687969503105e-01
2.103303303303303284e+00,2.257140520740202050e-01,2.214311355028616979e-01
2.107507507507507594e+00,2.259243242961217757e-01,2.216736086310317488e-01
2.111711711711711903e+00,2.261308984889832674e-01,2.218395936969062565e-01
2.115915915915915768e+00,2.263338253727799343e-01,2.220105822687678809e-01
2.120120120120120077e+00,2.265331566691117238e-01,2.221862096629352024e-01
2.124324324324324387e+00,2.267289450854175770e-01,2.223661357194171295e-01
2.128528528528528696e+00,2.269212442992266932e-01,2.225500432201511225e-01
2.132732732732733005e+00,2.271101089422466468e-01,2.227376364172615753e-01
2.136936936936937315e+00,2.272955945842906056e-01,2.229286396631615652e-01
2.141141141141141180e+00,2.274777577170443432e-01,2.231227961349638023e-01
2.145345345345345489e+00,2.276566557376750177e-01,2.233198666462532789e-01
2.149549549549549354e+00,2.278323469322826589e-01,2.235196285398157456e-01
2.153753753753753664e+00,2.280048904591970849e-01,2.237218746554112681e-01
2.157957957957957973e+00,2.281743463321212473e-01,2.239264123671376450e-01
2.162162162162162282e+00,2.283407754031233639e-01,2.241330626853472729e-01
2.166366366366366591e+00,2.285042393454803367e-01,2.243416594184659552e-01
2.170570570570570901e+00,2.286648006363735386e-01,2.245520483904158981e-01
2.174774774774774766e+00,2.288225225394410201e-01,2.247640867096708239e-01
2.178978978978979075e+00,2.289774690871869967e-01,2.249776420862709125e-01
2.183183183183182940e+00,2.291297050632518650e-01,2.251925921934004315e-01
2.187387387387387250e+00,2.292792959845458001e-01,2.254088240703868429e-01
2.191591591591591559e+00,2.294263080832476820e-01,2.256262335642114369e-01
2.195795795795795868e+00,2.295708082886731560e-01,2.258447248068402025e-01
2.200000000000000178e+00,2.297128642090143780e-01,2.260642097258804550e-01
2.204204204204204487e+00,2.298525441129543045e-01,2.262846075862538497e-01
2.208408408408408796e+00,2.299899169111588870e-01,2.265058445607434634e-01
2.212612612612612661e+00,2.301250521376503044e-01,2.267278533274315611e-01
2.216816816816816971e+00,2.302580199310647890e-01,2.269505726921872690e-01
2.221021021021020836e+00,2.303888910157975145e-01,2.271739472344961597e-01
2.225225225225225145e+00,2.305177366830393204e-01,2.273979269750482368e-01
2.229429429429429455e+00,2.306446287717074939e-01,2.276224670636143310e-01
2.233633633633633764e+00,2.307696396492752711e-01,2.278475274858438870e-01
2.237837837837838073e+00,2.308928421925025010e-01,2.280730727877184894e-01
2.242042042042042382e+00,2.310143097680725233e-01,2.282990718164809862e-01
2.246246246246246248e+00,2.311341162131381743e-01,2.285254974769466152e-01
2.250450450450450557e+00,2.312523358157807796e-01,2.287523265021781105e-01
2.254654654654654422e+00,2.313690432953862397e-01,2.289795392375780225e-01
2.258858858858858731e+00,2.314843137829423747e-01,2.292071194375189525e-01
2.263063063063063041e+00,2.315982228012610222e-01,2.294350540736914412e-01
2.267267267267267350e+00,2.317108462451291651e-01,2.296633331544085110e-01
2.271471471471471659e+00,2.318222603613934174e-01,2.298919495541568159e-01
2.275675675675675969e+00,2.319325417289817004e-01,2.301208988527329580e-01
2.279879879879880278e+00,2.320417672388662977e-01,2.303501791833511003e-01
2.284084084084084143e+00,2.321500140739728157e-01,2.305797910891469182e-01
2.288288288288288452e+00,2.322573596890391279e-01,2.308097373875445391e-01
2.292492492492492318e+00,2.323638817904284393e-01,2.310400230419877021e-01
2.296696696696696627e+00,2.324696583159013286e-01,2.312706550405712047e-01
2.300900900900900936e+00,2.325747674143505972e-01,2.315016422811388419e-01
2.305105105105105245e+00,2.326792874255037002e-01,2.317329954624441357e-01
2.309309309309309555e+00,2.327832968595971164e-01,2.319647269809967105e-01
2.313513513513513864e+00,2.328868743770268479e-01,2.321968508332420966e-01
2.317717717717717729e+00,2.329900987679804913e-01,2.324293825227462251e-01
2.321921921921922038e+00,2.330930489320539867e-01,2.326623389720785251e-01
2.326126126126125904e+00,2.331958038578586523e-01,2.328957384391057983e-01
2.330330330330330213e+00,2.332984426026230573e-01,2.331296004374305009e-01
2.334534534534534522e+00,2.334010442717935896e-01,2.333639456607215223e-01
2.338738738738738832e+00,2.335036879986389369e-01,2.335987959107055090e-01
2.342942942942943141e+00,2.336064529238633947e-01,2.338341740285982961e-01
2.347147147147147450e+00,2.337094181752324140e-01,2.340701038297731962e-01
2.351351351351351759e+00,2.338126628472165514e-01,2.343066100414743780e-01
2.355555555555555625e+00,2.339162659806574007e-01,2.345437182433969259e-01
2.359759759759759934e+00,2.340203065424605322e-01,2.347814548109653787e-01
2.363963963963963799e+00,2.341248634053205713e-01,2.350198468611548741e-01
2.368168168168168108e+00,2.342300153274821384e-01,2.352589222007084591e-01
2.372372372372372418e+00,2.343358409325420610e-01,2.354987092766123724e-01
2.376576576576576727e+00,2.344424186892976603e-01,2.357392371287016231e-01
2.380780780780781036e+00,2.345498268916451079e-01,2.359805353442755438e-01
2.384984984984985346e+00,2.346581436385332120e-01,2.362226340146096615e-01
2.389189189189189211e+00,2.347674468139769044e-01,2.364655636932597171e-01
2.393393393393393520e+00,2.348778140671355652e-01,2.367093553560574160e-01
2.397597597597597385e+00,2.349893227924600980e-01,2.369540403627062308e-01
2.401801801801801695e+00,2.351020501099146398e-01,2.371996504198901901e-01
2.406006006006006004e+00,2.352160728452759031e-01,2.374462175458132984e-01
2.410210210210210313e+00,2.353314675105166731e-01,2.376937740360947626e-01
2.414414414414414622e+00,2.354483102842767073e-01,2.379423524309467464e-01
2.418618618618618932e+00,2.355666769924261161e-01,2.381919854835689299e-01
2.422822822822823241e+00,2.356866430887261388e-01,2.384427061296958694e-01
2.427027027027027106e+00,2.358082836355913925e-01,2.386945474582385096e-01
2.431231231231231416e+00,2.359316732849586207e-01,2.389475426829646976e-01
2.435435435435435281e+00,2.360568862592662687e-01,2.392017251151657975e-01
2.439639639639639590e+00,2.361839963325493841e-01,2.394571281372618599e-01
2.443843843843843899e+00,2.363130768116546987e-01,2.397137851772982997e-01
2.448048048048048209e+00,2.364442005175799721e-01,2.399717296842923675e-01
2.452252252252252518e+00,2.365774397669422879e-01,2.402309951043879455e-01
2.456456456456456827e+00,2.367128663535798261e-01,2.404916148577814772e-01
2.460660660660660692e+00,2.368505515302912756e-01,2.407536223163839473e-01
2.464864864864865002e+00,2.369905659907177442e-01,2.410170507821841335e-01
2.469069069069068867e+00,2.371329798513708009e-01,2.412819334662833493e-01
2.473273273273273176e+00,2.372778626338118979e-01,2.415483034685717567e-01
2.477477477477477485e+00,2.374252832469864738e-01,2.418161937580179666e-01
2.481681681681681795e+00,2.375753099697180404e-01,2.420856371535475005e-01
2.485885885885886104e+00,2.377280104333656108e-01,2.423566663054844972e-01
2.490090090090090413e+00,2.378834516046491598e-01,2.426293136775344028e-01
2.494294294294294723e+00,2.380416997686471969e-01,2.429036115292863285e-01
2.498498498498498588e+00,2.382028205119703645e-01,2.431795918992147032e-01
2.502702702702702897e+00,2.383668787061155037e-01,2.434572865881615977e-01
2.506906906906906762e+00,2.385339384910037386e-01,2.437367271432816507e-01
2.511111111111111072e+00,2.387040632587073830e-01,2.440179448424334430e-01
2.515315315315315381e+00,2.388773156373684425e-01,2.443009706790012503e-01
2.519519519519519690e+00,2.390537574753136552e-01,2.445858353471326851e-01
2.523723723723724000e+00,2.392334498253698427e-01,2.448725692273787946e-01
2.527927927927928309e+00,2.394164529293824895e-01,2.451612023727231526e-01
2.532132132132132174e+00,2.396028262029424316e-01,2.454517644949881228e-01
2.536336336336336483e+00,2.397926282203237947e-01,2.457442849516070227e-01
2.540540540540540349e+00,2.399859166996367588e-01,2.460387927327512825e-01
2.544744744744744658e+00,2.401827484881994823e-01,2.463353164488028268e-01
2.548948948948948967e+00,2.403831795481316813e-01,2.466338843181618556e-01
2.553153153153153276e+00,2.405872649421740006e-01,2.469345241553819459e-01
2.557357357357357586e+00,2.407950588197374786e-01,2.472372633596235936e-01
2.561561561561561895e+00,2.410066144031841606e-01,2.475421289034185346e-01
2.565765765765765760e+00,2.412219839743449390e-01,2.478491473217375729e-01
2.569969969969970069e+00,2.414412188612763965e-01,2.481583447013559485e-01
2.574174174174174379e+00,2.416643694252594288e-01,2.484697466705078905e-01
2.578378378378378244e+00,2.418914850480445022e-01,2.487833783888265260e-01
2.582582582582582553e+00,2.421226141193456027e-01,2.490992645375623149e-01
2.586786786786786863e+00,2.423578040245851772e-01,2.494174293100746287e-01
2.590990990990991172e+00,2.425971011328952043e-01,2.497378964025923631e-01
2.595195195195195481e+00,2.428405507853753920e-01,2.500606890052382569e-01
2.599399399399399790e+00,2.430881972836121119e-01,2.503858297933125865e-01
2.603603603603603656e+00,2.433400838784610665e-01,2.507133409188327389e-01
2.607807807807807965e+00,2.435962527590961602e-01,2.510432440023243617e-01
2.612012012012011830e+00,2.438567450423270999e-01,2.513755601248599536e-01
2.616216216216216139e+00,2.441216007621892781e-01,2.517103098203434808e-01
2.620420420420420449e+00,2.443908588598067144e-01,2.520475130680349674e-01
2.624624624624624758e+00,2.446645571735325819e-01,2.523871892853151722e-01
2.628828828828829067e+00,2.449427324293684816e-01,2.527293573206849664e-01
2.633033033033033377e+00,2.452254202316647147e-01,2.530740354469985243e-01
2.637237237237237242e+00,2.455126550541046337e-01,2.534212413549271070e-01
2.641441441441441551e+00,2.458044702309753748e-01,2.537709921466512197e-01
2.645645645645645860e+00,2.461008979487250281e-01,2.541233043297790872e-01
2.649849849849849726e+00,2.464019692378117687e-01,2.544781938114893949e-01
2.654054054054054035e+00,2.467077139648439221e-01,2.548356758928964072e-01
2.658258258258258344e+00,2.470181608250144878e-01,2.551957652636352991e-01
2.662462462462462653e+00,2.473333373348310937e-01,2.555584759966665342e-01
2.666666666666666963e+00,2.476532698251445175e-01,2.559238215432973473e-01
2.670870870870871272e+00,2.479779834344755240e-01,2.562918147284187764e-01
2.675075075075075137e+00,2.483075021026436568e-01,2.566624677459567461e-01
2.679279279279279447e+00,2.486418485646975929e-01,2.570357921545363689e-01
2.683483483483483312e+00,2.489810443451506428e-01,2.574117988733572449e-01
2.687687687687687621e+00,2.493251097525207294e-01,2.577904981782793148e-01
2.691891891891891930e+00,2.496740638741781482e-01,2.581718996981173242e-01
2.696096096096096240e+00,2.500279245714999710e-01,2.585560124111433988e-01
2.700300300300300549e+00,2.503867084753355621e-01,2.589428446417968988e-01
2.704504504504504858e+00,2.507504309817806254e-01,2.593324040575988865e-01
2.708708708708708723e+00,2.511191062482637792e-01,2.597246976662722640e-01
2.712912912912913033e+00,2.514927471899452427e-01,2.601197318130652469e-01
2.717117117117116898e+00,2.518713654764280774e-01,2.605175121782771219e-01
2.721321321321321207e+00,2.522549715287843441e-01,2.609180437749868409e-01
2.725525525525525516e+00,2.526435745168952862e-01,2.613213309469813450e-01
2.729729729729729826e+00,2.530371823571073153e-01,2.617273773668846171e-01
2.733933933933934135e+00,2.534358017102033567e-01,2.621361860344856298e-01
2.738138138138138444e+00,2.538394379796913847e-01,2.625477592752643030e-01
2.742342342342342754e+00,2.542480953104087615e-01,2.629620987391154685e-01
2.746546546546546619e+00,2.546617765874447104e-01,2.633792053992681792e-01
2.750750750750750928e+00,2.550804834353793127e-01,2.637990795514019715e-01
2.754954954954954793e+00,2.555042162178405851e-01,2.642217208129568617e-01
2.759159159159159103e+00,2.559329740373787465e-01,2.646471281226381311e-01
2.763363363363363412e+00,2.563667547356587861e-01,2.650752997401134570e-01
2.767567567567567721e+00,2.568055548939695565e-01,2.655062332459028895e-01
2.771771771771772030e+00,2.572493698340515000e-01,2.659399255414596208e-01
2.775975975975976340e+00,2.576981936192402345e-01,2.663763728494419891e-01
2.780180180180180205e+00,2.581520190559282169e-01,2.668155707141739996e-01
2.784384384384384514e+00,2.586108376953423771e-01,2.672575140022961926e-01
2.788588588588588379e+00,2.590746398356372771e-01,2.677021969036021409e-01
2.792792792792792689e+00,2.595434145243049051e-01,2.681496129320640742e-01
2.796996996996996998e+00,2.600171495608979977e-01,2.685997549270424667e-01
2.801201201201201307e+00,2.604958315000686087e-01,2.690526150546823092e-01
2.805405405405405617e+00,2.609794456549193176e-01,2.695081848094919574e-01
2.809609609609609926e+00,2.614679761006675762e-01,2.699664550161059995e-01
2.813813813813814235e+00,2.619614056786207512e-01,2.704274158312298115e-01
2.818018018018018545e+00,2.624597160004628615e-01,2.708910567457645802e-01
2.822222222222221966e+00,2.629628874528496252e-01,2.713573665871129026e-01
2.826426426426426275e+00,2.634708992023129248e-01,2.718263335216635213e-01
2.830630630630630584e+00,2.639837292004709179e-01,2.722979450574522509e-01
2.834834834834834894e+00,2.645013541895457343e-01,2.727721880470010962e-01
2.839039039039039203e+00,2.650237497081834870e-01,2.732490486903320637e-01
2.843243243243243512e+00,2.655508900975790954e-01,2.737285125381555551e-01
2.847447447447447821e+00,2.660827485079004795e-01,2.742105644952312904e-01
2.851651651651652131e+00,2.666192969050140138e-01,2.746951888239016482e-01
2.855855855855855552e+00,2.671605060775070206e-01,2.751823691477954248e-01
2.860060060060059861e+00,2.677063456440072486e-01,2.756720884557007922e-01
2.864264264264264170e+00,2.682567840607953946e-01,2.761643291056058436e-01
2.868468468468468480e+00,2.688117886297116121e-01,2.766590728289065604e-01
2.872672672672672789e+00,2.693713255063511225e-01,2.771563007347797591e-01
2.876876876876877098e+00,2.699353597085492606e-01,2.776559933147192405e-01
2.881081081081081408e+00,2.705038551251519596e-01,2.781581304472355853e-01
2.885285285285285717e+00,2.710767745250702854e-01,2.786626914027157675e-01
2.889489489489490026e+00,2.716540795666175789e-01,2.791696548484430829e-01
2.893693693693693447e+00,2.722357308071243764e-01,2.796789988537745075e-01
2.897897897897897757e+00,2.728216877128321616e-01,2.801907008954750422e-01
2.902102102102102066e+00,2.734119086690596778e-01,2.807047378632063772e-01
2.906306306306306375e+00,2.740063509906424666e-01,2.812210860651689903e-01
2.910510510510510684e+00,2.746049709326411348e-01,2.817397212338963453e-01
2.914714714714714994e+00,2.752077237013164090e-01,2.822606185321981376e-01
2.918918918918919303e+00,2.758145634653672018e-01,2.827837525592526435e-01
2.923123123123123612e+00,2.764254433674309674e-01,2.833090973568454518e-01
2.927327327327327033e+00,2.770403155358406866e-01,2.838366264157523577e-01
2.931531531531531343e+00,2.776591310966386450e-01,2.843663126822665865e-01
2.935735735735735652e+00,2.782818401858396795e-01,2.848981285648657380e-01
2.939939939939939961e+00,2.789083919619467222e-01,2.854320459410189526e-01
2.944144144144144271e+00,2.795387346187090394e-01,2.859680361641318558e-01
2.948348348348348580e+00,2.801728153981252190e-01,2.865060700706262842e-01
2.952552552552552889e+00,2.808105806036848562e-01,2.870461193315347881e-01
2.956756756756757198e+00,2.814519756138457174e-01,2.875881785069904217e-01
2.960960960960961508e+00,2.820969448957442727e-01,2.881322261966533516e-01
2.965165165165164929e+00,2.827454320191349901e-01,2.886782312424573949e-01
2.969369369369369238e+00,2.833973796705557824e-01,2.892261620067203554e-01
2.973573573573573547e+00,2.840527296677145541e-01,2.897759863799954094e-01
2.977777777777777857e+00,2.847114229740952962e-01,2.903276717890461711e-01
2.981981981981982166e+00,2.853733997137783418e-01,2.908811852049401070e-01
2.986186186186186475e+00,2.860385991864722310e-01,2.914364931512595791e-01
2.990390390390390785e+00,2.867069598827519106e-01,2.919935617124278515e-01
2.994594594594595094e+00,2.873784194995016583e-01,2.925523565421485617e-01
2.998798798798798515e+00,2.880529149555566271e-01,2.931128428719552148e-01
3.003003003003002824e+00,2.887303824075407865e-01,2.936749855198702575e-01
3.007207207207207134e+00,2.894107572658952687e-01,2.942387488991694000e-01
3.011411411411411443e+00,2.900939742110957842e-01,2.948040970272504668e-01
3.015615615615615752e+00,2.907799672100531141e-01,2.953709935346037208e-01
3.019819819819820061e+00,2.914686695326922372e-01,2.959394016738819411e-01
3.024024024024024371e+00,2.921600137687081489e-01,2.965092843290669244e-01
3.028228228228228680e+00,2.928539318444914330e-01,2.970806040247309654e-01
3.032432432432432989e+00,2.935503550402210338e-01,2.976533229353907073e-01
3.036636636636636410e+00,2.942492140071201190e-01,2.982274028949501443e-01
3.040840840840840720e+00,2.949504387848695952e-01,2.988028054062322192e-01
3.045045045045045029e+00,2.956539588191745560e-01,2.993794916505936876e-01
3.049249249249249338e+00,2.963597029794820537e-01,2.999574224976239156e-01
3.053453453453453648e+00,2.970675995768418676e-01,3.005365585149227248e-01
3.057657657657657957e+00,2.977775763819086596e-01,3.011168599779564525e-01
3.061861861861862266e+00,2.984895606430802428e-01,3.016982868799877870e-01
3.066066066066066576e+00,2.992034791047660791e-01,3.022807989420793207e-01
3.070270270270269997e+00,2.999192580257837304e-01,3.028643556231659373e-01
3.074474474474474306e+00,3.006368231978771011e-01,3.034489161301947013e-01
3.078678678678678615e+00,3.013560999643509764e-01,3.040344394283296392e-01
3.082882882882882924e+00,3.020770132388201357e-01,3.046208842512179715e-01
3.087087087087087234e+00,3.027994875240654915e-01,3.052082091113164641e-01
3.091291291291291543e+00,3.035234469309935901e-01,3.057963723102742337e-01
3.095495495495495852e+00,3.042488151976948663e-01,3.063853319493692329e-01
3.099699699699700162e+00,3.049755157085957125e-01,3.069750459399970266e-01
3.103903903903903583e+00,3.057034715136991987e-01,3.075654720142075305e-01
3.108108108108107892e+00,3.064326053479105583e-01,3.081565677352892663e-01
3.112312312312312201e+00,3.071628396504409442e-01,3.087482905083945850e-01
3.116516516516516511e+00,3.078940965842862365e-01,3.093405975912080774e-01
3.120720720720720820e+00,3.086262980557755164e-01,3.099334461046517886e-01
3.124924924924925129e+00,3.093593657341834890e-01,3.105268035658075298e-01
3.129129129129129439e+00,3.100932210714028581e-01,3.111206507604178939e-01
3.133333333333333748e+00,3.108277853216717679e-01,3.117149453860817987e-01
3.137537537537538057e+00,3.115629795613501507e-01,3.123096441243894961e-01
3.141741741741741478e+00,3.122987247087415930e-01,3.129047035741701066e-01
3.145945945945945788e+00,3.130349415439550032e-01,3.135000802623685301e-01
3.150150150150150097e+00,3.137715507288000860e-01,3.140957306549389538e-01
3.154354354354354406e+00,3.145084728267138474e-01,3.146916111677565686e-01
3.158558558558558715e+00,3.152456283227113576e-01,3.152876781775418857e-01
3.162762762762763025e+00,3.159829376433560544e-01,3.158838880327952126e-01
3.166966966966967334e+00,3.167203211767455895e-01,3.164801970647393436e-01
3.171171171171171643e+00,3.174576992925061680e-01,3.170765615982669705e-01
3.175375375375375064e+00,3.181949923617927167e-01,3.176729379628904781e-01
3.179579579579579374e+00,3.189321207772888300e-01,3.182692825036914086e-01
3.183783783783783683e+00,3.196690049731999994e-01,3.188655515922658723e-01
3.187987987987987992e+00,3.204055654452377389e-01,3.194617016376645746e-01
3.192192192192192302e+00,3.211417227705883337e-01,3.200576890973237387e-01
3.196396396396396611e+00,3.218773976278604398e-01,3.206534704879845932e-01
3.200600600600600920e+00,3.226125108170074807e-01,3.212490023965979824e-01
3.204804804804805229e+00,3.233469832792205678e-01,3.218442414912125460e-01
3.209009009009009539e+00,3.240807361167844514e-01,3.224391445318423588e-01
3.213213213213212960e+00,3.248136906128940571e-01,3.230336683813125331e-01
3.217417417417417269e+00,3.255457682514260598e-01,3.236277700160791193e-01
3.221621621621621578e+00,3.262768907366584981e-01,3.242214065370206955e-01
3.225825825825825888e+00,3.270069800129365989e-01,3.248145351801997593e-01
3.230030030030030197e+00,3.277359582842778729e-01,3.254071133275899808e-01
3.234234234234234506e+00,3.284637480339119286e-01,3.259990985177674827e-01
3.238438438438438816e+00,3.291902720437499541e-01,3.265904572012113261e-01
3.242642642642643125e+00,3.299154534137799799e-01,3.271811723124548044e-01
3.246846846846846546e+00,3.306392155813812628e-01,3.277712036661947215e-01
3.251051051051050855e+00,3.313614823405554577e-01,3.283605304739192210e-01
3.255255255255255165e+00,3.320821778610663633e-01,3.289491254390003450e-01
3.259459459459459474e+00,3.328012267074865749e-01,3.295369472617779572e-01
3.263663663663663783e+00,3.335185538581451059e-01,3.301239548727931128e-01
3.267867867867868092e+00,3.342340847239703150e-01,3.307101074430930931e-01
3.272072072072072402e+00,3.349477451672246975e-01,3.312953643944766546e-01
3.276276276276276711e+00,3.356594615201266563e-01,3.318796953587942467e-01
3.280480480480481020e+00,3.363691606033532011e-01,3.324630845889153252e-01
3.284684684684684441e+00,3.370767697444212452e-01,3.330454934221855900e-01
3.288888888888888751e+00,3.377822167959410038e-01,3.336268823845678910e-01
3.293093093093093060e+00,3.384854301537372767e-01,3.342072123030099262e-01
3.297297297297297369e+00,3.391863387748346725e-01,3.347864443152754887e-01
3.301501501501501679e+00,3.398848721953020569e-01,3.353645398796971100e-01
3.305705705705705988e+00,3.405809605479511726e-01,3.359414776297329763e-01
3.309909909909910297e+00,3.412745345798857133e-01,3.365172656694467856e-01
3.314114114114114606e+00,3.419655256698959089e-01,3.370918743573696474e-01
3.318318318318318028e+00,3.426538658456942943e-01,3.376652665299963996e-01
3.322522522522522337e+00,3.433394878009894402e-01,3.382374053919033896e-01
3.326726726726726646e+00,3.440223249123912086e-01,3.388082545249820887e-01
3.330930930930930955e+00,3.447023112561448666e-01,3.393777819988552102e-01
3.335135135135135265e+00,3.453793816246901738e-01,3.399459831925049635e-01
3.339339339339339574e+00,3.460534715430395591e-01,3.405128695750453960e-01
3.343543543543543883e+00,3.467245172849732771e-01,3.410784548179257580e-01
3.347747747747748193e+00,3.473924558890455483e-01,3.416427246982194910e-01
3.351951951951952502e+00,3.480572251743994650e-01,3.422056981565078093e-01
3.356156156156155923e+00,3.487187637563851639e-01,3.427673632957087269e-01
3.360360360360360232e+00,3.493770110619789371e-01,3.433277091020910388e-01
3.364564564564564542e+00,3.500319073449968954e-01,3.438867063782969358e-01
3.368768768768768851e+00,3.506833937011027968e-01,3.444443492264142592e-01
3.372972972972973160e+00,3.513314120826032116e-01,3.450006139538599470e-01
3.377177177177177470e+00,3.519759053130278592e-01,3.455554948781967561e-01
3.381381381381381779e+00,3.526168171014913977e-01,3.461089719222602001e-01
3.385585585585586088e+00,3.532540920568322806e-01,3.466610409938917781e-01
3.389789789789789509e+00,3.538876757015256835e-01,3.472116899706846893e-01
3.393993993993993818e+00,3.545175144853679461e-01,3.477609415703444284e-01
3.398198198198198128e+00,3.551435557989262581e-01,3.483087747265806722e-01
3.402402402402402437e+00,3.557657479867538108e-01,3.488551765240815450e-01
3.406606606606606746e+00,3.563840403603641405e-01,3.494001393401622302e-01
3.410810810810811056e+00,3.569983832109634436e-01,3.499436406164523894e-01
3.415015015015015365e+00,3.576087278219359233e-01,3.504856803177078817e-01
3.419219219219219674e+00,3.582150264810808893e-01,3.510262403727879010e-01
3.423423423423423984e+00,3.588172324925968382e-01,3.515653392098740948e-01
3.427627627627627405e+00,3.594153001888104049e-01,3.521029752616655073e-01
3.431831831831831714e+00,3.600091849416475753e-01,3.526391242301948337e-01
3.436036036036036023e+00,3.605988431738426647e-01,3.531737623947476257e-01
3.440240240240240333e+00,3.611842323698844504e-01,3.537068765552783267e-01
3.444444444444444642e+00,3.617653110866954069e-01,3.542384722418711607e-01
3.448648648648648951e+00,3.623420389640406025e-01,3.547685673319725952e-01
3.452852852852853260e+00,3.629143767346662552e-01,3.552971991851658351e-01
3.457057057057057570e+00,3.634822862341621219e-01,3.558244010636337773e-01
3.461261261261260991e+00,3.640457304105476632e-01,3.563501749514093597e-01
3.465465465465465300e+00,3.646046733335793211e-01,3.568745455918795328e-01
3.469669669669669609e+00,3.651590802037746331e-01,3.573975263701651972e-01
3.473873873873873919e+00,3.657089173611534627e-01,3.579191251605359225e-01
3.478078078078078228e+00,3.662541522936926808e-01,3.584393357185574613e-01
3.482282282282282537e+00,3.667947536454921886e-01,3.589582239984552281e-01
3.486486486486486847e+00,3.673306912246510625e-01,3.594758226347894992e-01
3.490690690690691156e+00,3.678619360108509873e-01,3.599921411925009473e-01
3.494894894894895465e+00,3.683884601626452038e-01,3.605072244320428054e-01
3.499099099099098886e+00,3.689102370244518037e-01,3.610210971510874334e-01
3.503303303303303196e+00,3.694272411332493733e-01,3.615337818708535544e-01
3.507507507507507505e+00,3.699394482249717120e-01,3.620453148800771848e-01
3.511711711711711814e+00,3.704468352406027898e-01,3.625556866656083344e-01
3.515915915915916123e+00,3.709493803319688920e-01,3.630649234833013272e-01
3.520120120120120433e+00,3.714470628672255637e-01,3.635731489838689989e-01
3.524324324324324742e+00,3.719398634360403522e-01,3.640804328048492522e-01
3.528528528528529051e+00,3.724277638544674640e-01,3.645867997909968961e-01
3.532732732732732472e+00,3.729107471695154996e-01,3.650922673527211004e-01
3.536936936936936782e+00,3.733887976634053252e-01,3.655968590876897961e-01
3.541141141141141091e+00,3.738619008575175817e-01,3.661006690153734144e-01
3.545345345345345400e+00,3.743300435160293871e-01,3.666037729347694230e-01
3.549549549549549710e+00,3.747932136492385657e-01,3.671061993920662347e-01
3.553753753753754019e+00,3.752514005165749067e-01,3.676079429609097060e-01
3.557957957957958328e+00,3.757045946292975058e-01,3.681090390430033499e-01
3.562162162162162637e+00,3.761527877528782482e-01,3.686095824565763235e-01
3.566366366366366059e+00,3.765959729090692099e-01,3.691096085245569869e-01
3.570570570570570368e+00,3.770341443776558110e-01,3.696091470008870949e-01
3.574774774774774677e+00,3.774672976978926120e-01,3.701082529551753542e-01
3.578978978978978986e+00,3.778954296696235282e-01,3.706069510384655818e-01
3.583183183183183296e+00,3.783185383540853541e-01,3.711052979640604432e-01
3.587387387387387605e+00,3.787366230743943740e-01,3.716033843963482686e-01
3.591591591591591914e+00,3.791496844157156154e-01,3.721013480816433572e-01
3.595795795795796224e+00,3.795577242251158001e-01,3.725993098718732854e-01
3.600000000000000533e+00,3.799607456110985493e-01,3.730973185171957973e-01
3.604204204204203954e+00,3.803587529428231750e-01,3.735954216345402923e-01
3.608408408408408263e+00,3.807517518490072250e-01,3.740937402239719600e-01
3.612612612612612573e+00,3.811397492165112810e-01,3.745923484131956083e-01
3.616816816816816882e+00,3.815227531886090651e-01,3.750912912295635282e-01
3.621021021021021191e+00,3.819007731629414648e-01,3.755906288592835707e-01
3.625225225225225500e+00,3.822738197891551448e-01,3.760904964863747146e-01
3.629429429429429810e+00,3.826419049662272420e-01,3.765909751234007841e-01
3.633633633633634119e+00,3.830050418394758682e-01,3.770922032552725400e-01
3.637837837837837540e+00,3.833632447972575852e-01,3.775942643156597334e-01
3.642042042042041849e+00,3.837165294673526850e-01,3.780972365410156799e-01
3.646246246246246159e+00,3.840649127130391638e-01,3.786012671208374147e-01
3.650450450450450468e+00,3.844084126288561110e-01,3.791064698973999336e-01
3.654654654654654777e+00,3.847470485360583448e-01,3.796129686793109359e-01
3.658858858858859087e+00,3.850808409777621844e-01,3.801209630377098692e-01
3.663063063063063396e+00,3.854098117137849666e-01,3.806305745180090794e-01
3.667267267267267705e+00,3.857339837151784190e-01,3.811419204373761582e-01
3.671471471471472015e+00,3.860533811584583308e-01,3.816551402191388220e-01
3.675675675675675436e+00,3.863680294195303011e-01,3.821703273347057950e-01
3.679879879879879745e+00,3.866779550673162258e-01,3.826876016765209942e-01
3.684084084084084054e+00,3.869831858570786931e-01,3.832071053198375377e-01
3.688288288288288364e+00,3.872837507234490051e-01,3.837289129007034338e-01
3.692492492492492673e+00,3.875796797731587140e-01,3.842531618358379086e-01
3.696696696696696982e+00,3.878710042774761724e-01,3.847799544743095157e-01
3.700900900900901291e+00,3.881577566643507615e-01,3.853094230175174717e-01
3.705105105105105601e+00,3.884399705102672407e-01,3.858417946436759616e-01
3.709309309309309022e+00,3.887176805318104944e-01,3.863772203557349072e-01
3.713513513513513331e+00,3.889909225769448975e-01,3.869158368314070673e-01
3.717717717717717640e+00,3.892597336160084631e-01,3.874578626272294768e-01
3.721921921921921950e+00,3.895241517324261049e-01,3.880034981696225960e-01
3.726126126126126259e+00,3.897842161131425121e-01,3.885528677927375663e-01
3.730330330330330568e+00,3.900399670387783568e-01,3.891060196432559737e-01
3.734534534534534878e+00,3.902914458735111669e-01,3.896630533303630517e-01
3.738738738738739187e+00,3.905386950546848590e-01,3.902241361291740041e-01
3.742942942942943496e+00,3.907817580821487669e-01,3.907894588418240334e-01
3.747147147147146917e+00,3.910206795073304376e-01,3.913592703190764688e-01
3.751351351351351227e+00,3.912555049220440284e-01,3.919337667799104308e-01
3.755555555555555536e+00,3.914862809470374683e-01,3.925130762680473784e-01
3.759759759759759845e+00,3.917130552202808258e-01,3.930972978104975701e-01
3.763963963963964154e+00,3.919358763849997707e-01,3.936865299431995813e-01
3.768168168168168464e+00,3.921547940774556817e-01,3.942808938131955876e-01
3.772372372372372773e+00,3.923698589144772875e-01,3.948806128949803318e-01
3.776576576576577082e+00,3.925811224807450595e-01,3.954859288135553208e-01
3.780780780780780503e+00,3.927886373158331335e-01,3.960970177909884926e-01
3.784984984984984813e+00,3.929924569010112001e-01,3.967140771354809581e-01
3.789189189189189122e+00,3.931926356458095295e-01,3.973372341997099544e-01
3.793393393393393431e+00,3.933892288743512378e-01,3.979666158672668375e-01
3.797597597597597741e+00,3.935822928114545149e-01,3.986023753303726824e-01
3.801801801801802050e+00,3.937718845685090896e-01,3.992446675935015787e-01
3.806006006006006359e+00,3.939580621291290941e-01,3.998936241147345583e-01
3.810210210210210668e+00,3.941408843345878821e-01,4.005494164268607049e-01
3.814414414414414978e+00,3.943204108690363530e-01,4.012122010130286798e-01
3.818618618618618399e+00,3.944967022445104443e-01,4.018822135054763156e-01
3.822822822822822708e+00,3.946698197857305690e-01,4.025596946637957640e-01
3.827027027027027017e+00,3.948398256146958829e-01,4.032449473807188656e-01
3.831231231231231327e+00,3.950067826350796563e-01,4.039381703098040566e-01
3.835435435435435636e+00,3.951707545164274693e-01,4.046395329111551198e-01
3.839639639639639945e+00,3.953318056781631173e-01,4.053492080108226370e-01
3.843843843843844255e+00,3.954900012734063885e-01,4.060673214740912473e-01
3.848048048048048564e+00,3.956454071726064892e-01,4.067940863272875296e-01
3.852252252252251985e+00,3.957980899469949465e-01,4.075298584733660356e-01
3.856456456456456294e+00,3.959481168518629302e-01,4.082748862925524302e-01
3.860660660660660604e+00,3.960955558096665441e-01,4.090294087288331992e-01
3.864864864864864913e+00,3.962404753929642531e-01,4.097936123395358177e-01
3.869069069069069222e+00,3.963829448071916062e-01,4.105677502783438571e-01
3.873273273273273531e+00,3.965230338732764759e-01,4.113520542370923128e-01
3.877477477477477841e+00,3.966608130100999219e-01,4.121466585831476404e-01
3.881681681681682150e+00,3.967963532168067298e-01,4.129518293939493656e-01
3.885885885885886459e+00,3.969297260549702333e-01,4.137678058491946476e-01
3.890090090090089880e+00,3.970610036306160273e-01,4.145948014862952391e-01
3.894294294294294190e+00,3.971902585761085680e-01,4.154331160487206298e-01
3.898498498498498499e+00,3.973175640319059898e-01,4.162829787411686522e-01
3.902702702702702808e+00,3.974429936281866360e-01,4.171446124322714111e-01
3.906906906906907118e+00,3.975666214663536313e-01,4.180183056645243589e-01
3.911111111111111427e+00,3.976885221004197724e-01,4.189043418199282498e-01
3.915315315315315736e+00,3.978087705182797307e-01,4.198029598592082912e-01
3.919519519519520045e+00,3.979274421228731207e-01,4.207143438340223418e-01
3.923723723723723467e+00,3.980446127132427070e-01,4.216386495783956967e-01
3.927927927927927776e+00,3.981603584654937467e-01,4.225760382746274191e-01
3.932132132132132085e+00,3.982747559136585180e-01,4.235266685839514933e-01
3.936336336336336394e+00,3.983878819304704777e-01,4.244907771400558971e-01
3.940540540540540704e+00,3.984998137080539293e-01,4.254686509861745902e-01
3.944744744744745013e+00,3.986106287385332569e-01,4.264606426303936271e-01
3.948948948948949322e+00,3.987204047945664409e-01,4.274670191578651135e-01
3.953153153153153632e+00,3.988292199098090185e-01,4.284880704753171177e-01
3.957357357357357941e+00,3.989371523593109314e-01,4.295240453468203712e-01
3.961561561561561362e+00,3.990442806398546427e-01,4.305752016105134361e-01
3.965765765765765671e+00,3.991506834502361323e-01,4.316419258138166626e-01
3.969969969969969981e+00,3.992564396714956554e-01,4.327245330192132644e-01
3.974174174174174290e+00,3.993616283471026485e-01,4.338232077984936486e-01
3.978378378378378599e+00,3.994663286631000565e-01,4.349381620769721679e-01
3.982582582582582909e+00,3.995706199282125226e-01,4.360695921723372059e-01
3.986786786786787218e+00,3.996745815539238245e-01,4.372176787388555308e-01
3.990990990990991527e+00,3.997782930345287755e-01,4.383826023717627973e-01
3.995195195195194948e+00,3.998818339271638655e-01,4.395646088502753179e-01
3.999399399399399258e+00,3.999852838318227466e-01,4.407639962289765512e-01
4.003603603603603567e+00,4.001017083302921828e-01,4.419811054975936182e-01
4.007807807807807876e+00,4.002531910342547739e-01,4.432161606140708754e-01
4.012012012012012185e+00,4.004401722733644808e-01,4.444693904629932746e-01
4.016216216216216495e+00,4.006627316190539134e-01,4.457410341483117877e-01
4.020420420420420804e+00,4.009209485856269350e-01,4.470313918047611468e-01
4.024624624624625113e+00,4.012149026102851401e-01,4.483407000945228704e-01
4.028828828828828534e+00,4.015446730331724279e-01,4.496692082614450747e-01
4.033033033033032844e+00,4.019103390774454443e-01,4.510171080487928585e-01
4.037237237237237153e+00,4.023119798293716132e-01,4.523845559902209823e-01
4.041441441441441462e+00,4.027496742184636380e-01,4.537717975092381839e-01
4.045645645645645772e+00,4.032235009976510853e-01,4.551790471159810059e-01
4.049849849849850081e+00,4.037335387234988193e-01,4.566066064731198471e-01
4.054054054054054390e+00,4.042798657364723436e-01,4.580547778522401359e-01
4.058258258258258699e+00,4.048625601412592645e-01,4.595238289660956710e-01
4.062462462462463009e+00,4.054816997871489859e-01,4.610140457226713506e-01
4.066666666666666430e+00,4.061373622484771295e-01,4.625257475370497251e-01
4.070870870870870739e+00,4.068296248051382902e-01,4.640591493820162561e-01
4.075075075075075048e+00,4.075585644231736748e-01,4.656144923129214575e-01
4.079279279279279358e+00,4.083242577354368463e-01,4.671919770692675722e-01
4.083483483483483667e+00,4.091267810223435109e-01,4.687918385203123095e-01
4.087687687687687976e+00,4.099662101927097346e-01,4.704143430978498519e-01
4.091891891891892286e+00,4.108426207646837525e-01,4.720597519738328196e-01
4.096096096096096595e+00,4.117560878467754759e-01,4.737283574817794385e-01
4.100300300300300016e+00,4.127066861189889746e-01,4.754204787595580073e-01
4.104504504504504325e+00,4.136944898140635929e-01,4.771363744519064864e-01
4.108708708708708635e+00,4.147195726988252562e-01,4.788762964942869793e-01
4.112912912912912944e+00,4.157820080556574038e-01,4.806403907935051789e-01
4.117117117117117253e+00,4.168818686640914373e-01,4.824289122300335353e-01
4.121321321321321562e+00,4.180192267825250663e-01,4.842421196842905395e-01
4.125525525525525872e+00,4.191941541300704954e-01,4.860802112053595470e-01
4.129729729729730181e+00,4.204067218685386687e-01,4.879433665276643461e-01
4.133933933933934490e+00,4.216570005845630686e-01,4.898318359348204920e-01
4.138138138138137911e+00,4.229450602718686780e-01,4.917457591553909824e-01
4.142342342342342221e+00,4.242709703136894328e-01,4.936853227907148645e-01
4.146546546546546530e+00,4.256347994653385536e-01,4.956507241011479103e-01
4.150750750750750839e+00,4.270366158369376941e-01,4.976422000042604599e-01
4.154954954954955149e+00,4.284764868763069612e-01,4.996598841054620821e-01
4.159159159159159458e+00,4.299544793520228003e-01,5.017038579951969002e-01
4.163363363363363767e+00,4.314706593366448573e-01,5.037743151984536150e-01
4.167567567567568076e+00,4.330250921901189765e-01,5.058715247640127588e-01
4.171771771771771498e+00,4.346178425433578907e-01,5.079957622408212137e-01
4.175975975975975807e+00,4.362489742820078176e-01,5.101472448401114246e-01
4.180180180180180116e+00,4.379185505303975212e-01,5.123261546766944008e-01
4.184384384384384425e+00,4.396266336356836613e-01,5.145326795675737586e-01
4.188588588588588735e+00,4.413732851521878220e-01,5.167670227535268168e-01
4.192792792792793044e+00,4.431585658259347693e-01,5.190293978791020724e-01
4.196996996996997353e+00,4.449825355793924353e-01,5.213200560388858706e-01
4.201201201201201663e+00,4.468452534964196254e-01,5.236391293469291330e-01
4.205405405405405972e+00,4.487467778074238911e-01,5.259867200595506054e-01
4.209609609609609393e+00,4.506871658747337306e-01,5.283630102992576960e-01
4.213813813813813702e+00,4.526664741781907253e-01,5.307681766944372104e-01
4.218018018018018012e+00,4.546847583009591132e-01,5.332024081520000403e-01
4.222222222222222321e+00,4.567420729155649006e-01,5.356658270900893637e-01
4.226426426426426630e+00,4.588384717701619042e-01,5.381585757837533679e-01
4.230630630630630939e+00,4.609740076750298288e-01,5.406810071554486452e-01
4.234834834834835249e+00,4.631487324893084345e-01,5.432334364746541633e-01
4.239039039039039558e+00,4.653626971079702912e-01,5.458161293825414262e-01
4.243243243243242979e+00,4.676159514490358382e-01,5.484292425987352670e-01
4.247447447447447288e+00,4.699085444410350254e-01,5.510728631451151660e-01
4.251651651651651598e+00,4.722405240107144797e-01,5.537470608537620187e-01
4.255855855855855907e+00,4.746119370709995233e-01,5.564519350239522932e-01
4.260060060060060216e+00,4.770228295092092119e-01,5.591875652598603530e-01
4.264264264264264526e+00,4.794732461755297770e-01,5.619540193976182429e-01
4.268468468468468835e+00,4.819632308717474167e-01,5.647514330722940290e-01
4.272672672672673144e+00,4.844928263402462632e-01,5.675799844846241005e-01
4.276876876876877454e+00,4.870620742532703051e-01,5.704397872672007930e-01
4.281081081081080875e+00,4.896710152024557061e-01,5.733309494613881840e-01
4.285285285285285184e+00,4.923196886886357371e-01,5.762535247541537009e-01
4.289489489489489493e+00,4.950081331119151051e-01,5.792075903965950845e-01
4.293693693693693803e+00,4.977363857620257237e-01,5.821933279257519578e-01
4.297897897897898112e+00,5.005044828089590947e-01,5.852108494888182966e-01
4.302102102102102421e+00,5.033124592938807984e-01,5.882602777556089624e-01
4.306306306306306730e+00,5.061603491203269245e-01,5.913417413193762240e-01
4.310510510510511040e+00,5.090481850456889390e-01,5.944553989279258710e-01
4.314714714714714461e+00,5.119759986729829349e-01,5.976013219347312555e-01
4.318918918918918770e+00,5.149438204429146460e-01,6.007796029752927591e-01
4.323123123123123079e+00,5.179516796262280121e-01,6.039904048387821911e-01
4.327327327327327389e+00,5.209996043163555024e-01,6.072338482437951157e-01
4.331531531531531698e+00,5.240876214223598728e-01,6.105101261004556301e-01
4.335735735735736007e+00,5.272157566621749059e-01,6.138193537269015509e-01
4.339939939939940317e+00,5.303840345561448011e-01,6.171616370345889280e-01
4.344144144144144626e+00,5.335924784208647687e-01,6.205370467213064956e-01
4.348348348348348935e+00,5.368411103633239367e-01,6.239458129557883259e-01
4.352552552552552356e+00,5.401299512753510168e-01,6.273880852432561772e-01
4.356756756756756666e+00,5.434590208283692769e-01,6.308640268880000290e-01
4.360960960960960975e+00,5.468283374684511644e-01,6.343738208809840406e-01
4.365165165165165284e+00,5.502379184116867883e-01,6.379176575841882801e-01
4.369369369369369593e+00,5.536877796398584906e-01,6.414957120067080742e-01
4.373573573573573903e+00,5.571779358964272788e-01,6.451080629165507618e-01
4.377777777777778212e+00,5.607084006828277900e-01,6.487548068745575547e-01
4.381981981981982521e+00,5.642791862550776694e-01,6.524360919498052303e-01
4.386186186186185942e+00,5.678903036206977006e-01,6.561520059656822390e-01
4.390390390390390252e+00,5.715417625359499043e-01,6.599026419718497793e-01
4.394594594594594561e+00,5.752335715033818353e-01,6.636881001287645576e-01
4.398798798798798870e+00,5.789657377696943996e-01,6.675085432828886667e-01
4.403003003003003180e+00,5.827382673239198674e-01,6.713641349636053635e-01
4.407207207207207489e+00,5.865511648959180757e-01,6.752549716419298242e-01
4.411411411411411798e+00,5.904044339551883791e-01,6.791810907927251506e-01
4.415615615615616107e+00,5.942980767099969031e-01,6.831425414092738846e-01
4.419819819819820417e+00,5.982320941068235420e-01,6.871394281638022461e-01
4.424024024024023838e+00,6.022064858301219292e-01,6.911718476508742492e-01
4.428228228228228147e+00,6.062212503024029253e-01,6.952398549743837863e-01
4.432432432432432456e+00,6.102763846846250839e-01,6.993434955305278811e-01
4.436636636636636766e+00,6.143718848769118557e-01,7.034828700991831996e-01
4.440840840840841075e+00,6.185077455195802099e-01,7.076580477593044094e-01
4.445045045045045384e+00,6.226839599944873349e-01,7.118690945763582745e-01
4.449249249249249694e+00,6.269005204266925313e-01,7.161160452741096583e-01
4.453453453453454003e+00,6.311574176864360730e-01,7.203989878716758888e-01
4.457657657657657424e+00,6.354546413914309300e-01,7.247180086094612284e-01
4.461861861861861733e+00,6.397921799094752338e-01,7.290731619506606309e-01
4.466066066066066043e+00,6.441700203613681674e-01,7.334645236494162779e-01
4.470270270270270352e+00,6.485881486241493743e-01,7.378921351749233581e-01
4.474474474474474661e+00,6.530465493346451211e-01,7.423559996500730396e-01
4.478678678678678970e+00,6.575452058933283217e-01,7.468561625743909138e-01
4.482882882882883280e+00,6.620841004684874243e-01,7.513926701144937326e-01
4.487087087087087589e+00,6.666632140007062723e-01,7.559655960481281856e-01
4.491291291291291898e+00,6.712825262076522748e-01,7.605749774127521512e-01
4.495495495495495319e+00,6.759420155891692206e-01,7.652208485609029998e-01
4.499699699699699629e+00,6.806416594326828440e-01,7.699032295294563344e-01
4.503903903903903938e+00,6.853814338189003763e-01,7.746222049247803998e-01
4.508108108108108247e+00,6.901613136278224037e-01,7.793778217260829422e-01
4.512312312312312557e+00,6.949812725450525974e-01,7.841701222029130447e-01
4.516516516516516866e+00,6.998412830684077601e-01,7.889991985021435061e-01
4.520720720720721175e+00,7.047413165148264103e-01,7.938650845865286021e-01
4.524924924924925485e+00,7.096813430275734635e-01,7.987677820523578776e-01
4.529129129129128906e+00,7.146613315837400116e-01,8.037072924740129576e-01
4.533333333333333215e+00,7.196812500020398629e-01,8.086836047828955820e-01
4.537537537537537524e+00,7.247410649508876368e-01,8.136967756800812523e-01
4.541741741741741833e+00,7.298407419567756182e-01,8.187468102268822268e-01
4.545945945945946143e+00,7.349802454129323870e-01,8.238336889745683234e-01
4.550150150150150452e+00,7.401595385882673295e-01,8.289574323441319947e-01
4.554354354354354761e+00,7.453785836365978135e-01,8.341180491108042272e-01
4.558558558558559071e+00,7.506373416061558057e-01,8.393155177406556033e-01
4.562762762762762492e+00,7.559357724493711572e-01,8.445498161006516069e-01
4.566966966966966801e+00,7.612738350329371073e-01,8.498209214642179488e-01
4.571171171171171110e+00,7.666514871481348026e-01,8.551288105169425613e-01
4.575375375375375420e+00,7.720686855214422550e-01,8.604734593874001636e-01
4.579579579579579729e+00,7.775253858254019823e-01,8.658548625571494961e-01
4.583783783783784038e+00,7.830215426897572106e-01,8.712730113591844461e-01
4.587987987987988348e+00,7.885571097128484253e-01,8.767278983469743991e-01
4.592192192192192657e+00,7.941320394732693799e-01,8.822195145457483179e-01
4.596396396396396966e+00,7.997462835417801230e-01,8.877478382202209639e-01
4.600600600600600387e+00,8.053997924934699348e-01,8.933128685928891644e-01
4.604804804804804697e+00,8.110925159201788359e-01,8.989145817624899504e-01
4.609009009009009006e+00,8.168244024431525752e-01,9.045529596929959837e-01
4.613213213213213315e+00,8.225953997259536354e-01,9.102279976065100753e-01
4.617417417417417624e+00,8.284054544876069404e-01,9.159396671337597384e-01
4.621621621621621934e+00,8.342545125159848141e-01,9.216879384038211276e-01
4.625825825825826243e+00,8.401425186814240886e-01,9.274727974894733107e-01
4.630030030030030552e+00,8.460694169505748041e-01,9.332942324099171572e-01
4.634234234234233973e+00,8.520351504004755050e-01,9.391522121733486550e-01
4.638438438438438283e+00,8.580396612328563544e-01,9.450467268302447099e-01
4.642642642642642592e+00,8.640828907886508592e-01,9.509777572198084838e-01
4.646846846846846901e+00,8.701647795627363013e-01,9.569452705834889938e-01
4.651051051051051211e+00,8.762852672188801151e-01,9.629492373434545005e-01
4.655255255255255520e+00,8.824442926048960967e-01,9.689896502794826949e-01
4.659459459459459829e+00,8.886417937680060053e-01,9.750664805791773304e-01
4.663663663663664138e+00,8.948777079704022253e-01,9.811796939942223350e-01
4.667867867867868448e+00,9.011519717050078260e-01,9.873292787351856115e-01
4.672072072072071869e+00,9.074645207114275802e-01,9.935152381638492347e-01
4.676276276276276178e+00,9.138152899920959360e-01,9.997375450952543652e-01
4.680480480480480487e+00,9.202042138285964068e-01,1.005996173812657712e+00
4.684684684684684797e+00,9.266312257981754730e-01,1.012291111761100648e+00
4.688888888888889106e+00,9.330962587904263472e-01,1.018622322989581219e+00
4.693093093093093415e+00,9.395992450241479332e-01,1.024989780268181327e+00
4.697297297297297725e+00,9.461401160643700958e-01,1.031393470214932995e+00
4.701501501501502034e+00,9.527188028395463526e-01,1.037833355934910440e+00
4.705705705705705455e+00,9.593352356589016638e-01,1.044309399123041215e+00
4.709909909909909764e+00,9.659893442299455346e-01,1.050821564912712835e+00
4.714114114114114074e+00,9.726810576761202309e-01,1.057369855738355735e+00
4.718318318318318383e+00,9.794103045546117547e-01,1.063954257778829682e+00
4.722522522522522692e+00,9.861770128742934904e-01,1.070574731596043883e+00
4.726726726726727001e+00,9.929811101138115159e-01,1.077231237363581284e+00
4.730930930930931311e+00,9.998225232398014750e-01,1.083923753661455658e+00
4.735135135135135620e+00,1.006701178725235346e+00,1.090652256737148385e+00
4.739339339339339929e+00,1.013617002567889891e+00,1.097416709759577502e+00
4.743543543543543350e+00,1.020569920308936673e+00,1.104217099773137312e+00
4.747747747747747660e+00,1.027559857051649983e+00,1.111053415644148057e+00
4.751951951951951969e+00,1.034586737480213792e+00,1.117925624971970677e+00
4.756156156156156278e+00,1.041650485878645949e+00,1.124833686184445458e+00
4.760360360360360588e+00,1.048751026149817189e+00,1.131777557503587550e+00
4.764564564564564897e+00,1.055888281834566289e+00,1.138757196956079021e+00
4.768768768768769206e+00,1.063062176130907588e+00,1.145772562383813753e+00
4.772972972972973515e+00,1.070272631913321781e+00,1.152823611454487196e+00
4.777177177177176937e+00,1.077519571752130645e+00,1.159910313082132660e+00
4.781381381381381246e+00,1.084802917932952582e+00,1.167032652195776343e+00
4.785585585585585555e+00,1.092122592476214127e+00,1.174190613199215250e+00
4.789789789789789864e+00,1.099478517156747159e+00,1.181384158399860107e+00
4.793993993993994174e+00,1.106870613523435409e+00,1.188613268097652664e+00
4.798198198198198483e+00,1.114298802918921805e+00,1.195877924045714247e+00
4.802402402402402792e+00,1.121763006499367998e+00,1.203178104468398013e+00
4.806606606606606213e+00,1.129263145254258305e+00,1.210513766291126947e+00
4.810810810810810523e+00,1.136799140026252708e+00,1.217884866096704988e+00
4.815015015015014832e+00,1.144370911531062296e+00,1.225291360401598029e+00
4.819219219219219141e+00,1.151978380377371991e+00,1.232733205666862064e+00
4.823423423423423451e+00,1.159621467086781710e+00,1.240210358679671554e+00
4.827627627627627760e+00,1.167300092113772170e+00,1.247722797875960188e+00
4.831831831831832069e+00,1.175014175865685129e+00,1.255270492543411720e+00
4.836036036036036379e+00,1.182763638722719168e+00,1.262853399030906099e+00
4.840240240240239800e+00,1.190548401057927252e+00,1.270471473686680453e+00
4.844444444444444109e+00,1.198368383257225833e+00,1.278124672869299872e+00
4.848648648648648418e+00,1.206223505739383972e+00,1.285812952958611310e+00
4.852852852852852727e+00,1.214113688976022010e+00,1.293536270366706598e+00
4.857057057057057037e+00,1.222038853511585366e+00,1.301294581548871232e+00
4.861261261261261346e+00,1.229998919983306127e+00,1.309087843014522079e+00
4.865465465465465655e+00,1.237993809141137103e+00,1.316916011338131742e+00
4.869669669669669965e+00,1.246023441867660120e+00,1.324779043170138726e+00
4.873873873873873386e+00,1.254087739197959461e+00,1.332676907521484821e+00
4.878078078078077695e+00,1.262186622339463549e+00,1.340609583813043404e+00
4.882282282282282004e+00,1.270320012691728451e+00,1.348577029479550715e+00
4.886486486486486314e+00,1.278487831866187863e+00,1.356579201583966166e+00
4.890690690690690623e+00,1.286690001705844688e+00,1.364616057319417042e+00
4.894894894894894932e+00,1.294926444304901780e+00,1.372687554019949019e+00
4.899099099099099242e+00,1.303197082028333842e+00,1.380793653258834741e+00
4.903303303303303551e+00,1.311501837531388270e+00,1.388934339184171085e+00
4.907507507507507860e+00,1.319840633779014505e+00,1.397109574379895136e+00
4.911711711711711281e+00,1.328213394065213659e+00,1.405319316850513589e+00
4.915915915915915591e+00,1.336620042032313993e+00,1.413563524794637427e+00
4.920120120120119900e+00,1.345060501690142019e+00,1.421842156615474417e+00
4.924324324324324209e+00,1.353534697435117007e+00,1.430155170931284525e+00
4.928528528528528518e+00,1.362042554069242462e+00,1.438502526585772712e+00
4.932732732732732828e+00,1.370583996818994343e+00,1.446884182658427553e+00
4.936936936936937137e+00,1.379158951354106044e+00,1.455300098474801018e+00
4.941141141141141446e+00,1.387767343806237896e+00,1.463750233616725405e+00
4.945345345345344867e+00,1.396409100787533442e+00,1.472234547932464555e+00
4.949549549549549177e+00,1.405084149409060679e+00,1.480753001546807779e+00
4.953753753753753486e+00,1.413792417299110316e+00,1.489305572470017935e+00
4.957957957957957795e+00,1.422533832621383887e+00,1.497892239161539241e+00
4.962162162162162105e+00,1.431308324093037099e+00,1.506512962635608410e+00
4.966366366366366414e+00,1.440115821002585506e+00,1.515167704222524669e+00
4.970570570570570723e+00,1.448956253227667634e+00,1.523856425578445029e+00
4.974774774774775032e+00,1.457829551252660449e+00,1.532579088695017910e+00
4.978978978978979342e+00,1.466735646186140496e+00,1.541335655908928848e+00
4.983183183183182763e+00,1.475674469778187836e+00,1.550126089911361360e+00
4.987387387387387072e+00,1.484645954437539217e+00,1.558950353757375451e+00
4.991591591591591381e+00,1.493650033248554276e+00,1.567808410875177527e+00
4.995795795795795691e+00,1.502686639988033424e+00,1.576700225075313933e+00
5.000000000000000000e+00,1.511755709141849424e+00,1.585625760559761233e+00


==> plots/perturbation.txt <==
phi;err_r_0_0;err_phi_0_0;err_z_0_0;err_r_1_0;err_phi_1_0;err_z_1_0;err_r_2_0;err_phi_2_0;err_z_2_0;err_r_3_0;err_phi_3_0;err_z_3_0;err_r_0_1;err_phi_0_1;err_z_0_1;err_r_1_1;err_phi_1_1;err_z_1_1;err_r_2_1;err_phi_2_1;err_z_2_1;err_r_3_1;err_phi_3_1;err_z_3_1;err_r_0_2;err_phi_0_2;err_z_0_2;err_r_1_2;err_phi_1_2;err_z_1_2;err_r_2_2;err_phi_2_2;err_z_2_2;err_r_3_2;err_phi_3_2;err_z_3_2;err_r_0_3;err_phi_0_3;err_z_0_3;err_r_1_3;err_phi_1_3;err_z_1_3;err_r_2_3;err_phi_2_3;err_z_2_3;err_r_3_3;err_phi_3_3;err_z_3_3
0.000000000000000000e+00;-1.809906811112149683e-01;7.047322276685918929e-01;-2.196307327695656841e+00;4.731836581581827517e-01;6.647894881424698532e-01;-9.104334642386913146e-01;-2.130842677385280659e+00;4.434854505843687789e-01;-2.709687145277028808e+00;1.490510216098361873e+00;1.332921128525121623e-01;-2.481213973500873138e+00;-3.855661967903989407e+00;1.490391232249477227e-01;-1.484556791931934683e-01;-3.082676161700659279e+00;4.439977527224137077e-01;5.275366726039676379e-01;-2.005186163366978747e+00;-5.812505314390925548e-01;-2.509090329820273801e-01;-1.153177498656399180e+00;5.396560629922220187e-01;-3.463902239214666778e-02;-1.486716894130934996e+00;-2.332320761422312649e-01;-1.146013730037531708e+00;-8.941839848607413543e-01;-1.623014383566045715e-01;1.043790115811349395e+00;-1.010580563832408352e+00;-9.970978481441682417e-01;1.795923280106137554e+00;2.435983843530609150e-01;-1.084033091995450837e+00;1.952698995894119882e+00;-1.852591569649453263e+00;2.331956326869555340e+00;8.455154461060043758e-01;-5.144799229406249452e-01;1.673528045937677788e+00;1.740297415776415058e+00;-1.666794361854240236e+00;1.098624258978331270e+00;9.734602181600271464e-01;-2.330840101134601383e-01;1.890745137455684954e+00;6.992500649526389722e-01
4.188790204786391191e-02;-1.951061556286770582e-01;6.683489138734020063e-01;-2.180451411419037644e+00;4.450446044697020653e-01;6.498935448546099281e-01;-8.880226364574306253e-01;-2.158400573830210334e+00;4.190346962822460997e-01;-2.696109042890637575e+00;1.480410162612466607e+00;8.996239109804325673e-02;-2.448358077392354115e+00;-3.846602874950644235e+00;1.523638518311659085e-01;-1.682842982848042901e-01;-3.044243938489232804e+00;4.380985861717707763e-01;5.089891144265390466e-01;-1.960671335005992333e+00;-5.869591728247918194e-01;-2.537224717085173609e-01;-1.122337417632124357e+00;5.382364330587923185e-01;-4.866406094317099473e-02;-1.536773825531634330e+00;-2.352325554544639485e-01;-1.140042767716453742e+00;-9.196868912324518419e-01;-1.610842990140665953e-01;1.055308262579046641e+00;-1.049863758377789225e+00;-9.769909924355368869e-01;1.812471960851547159e+00;2.085258328246020199e-01;-1.075275340415915215e+00;1.957388190879538747e+00;-1.857509565774462246e+00;2.317550669757582948e+00;7.965491116272982453e-01;-5.463732036201651709e-01;1.662759171515458156e+00;1.695593030747066798e+00;-1.688871617043563589e+00;1.082093051898825431e+00;9.318035957659454027e-01;-2.479471443375125261e-01;1.874913865049076422e+00;6.470275304946149220e-01
8.377580409572782383e-02;-2.095254988623285186e-01;6.313496690342060846e-01;-2.164734996979278403e+00;4.160782257305317700e-01;6.344413490699023495e-01;-8.651789862054171110e-01;-2.186101603752321765e+00;3.943001075668478572e-01;-2.682248654415075872e+00;1.470310856319434478e+00;4.665656092274517164e-02;-2.415907863162647384e+00;-3.836368882629725974e+00;1.596010786351068356e-01;-1.878585685999856203e-01;-3.003718821744660872e+00;4.353985046412899296e-01;4.899297678961911373e-01;-1.914719300354805753e+00;-5.894398472755418839e-01;-2.571625727666448924e-01;-1.090266199284206650e+00;5.391709360858896183e-01;-6.339034866342796448e-02;-1.586157767754281522e+00;-2.356977162083201405e-01;-1.137081393745631441e+00;-9.437422727069932904e-01;-1.590371126534760038e-01;1.063353250191245714e+00;-1.087322227463660695e+00;-9.553399601441789901e-01;1.826174511892375563e+00;1.747713735074096775e-01;-1.064744792022126907e+00;1.958907413047605850e+00;-1.861722514597374811e+00;2.300393378279575796e+00;7.465639164548343309e-01;-5.776913116746218435e-01;1.649347165480457456e+00;1.650194039878816188e+00;-1.710441464554568469e+00;1.062005144496397602e+00;8.898238113584922004e-01;-2.623489104296439223e-01;1.855997013442953758e+00;5.936262656900392898e-01
1.256637061435917357e-01;-2.242300804298213990e-01;5.938903162888307108e-01;-2.149064689854485177e+00;3.863285251519688046e-01;6.185542199554615594e-01;-8.418241727213837677e-01;-2.213904448294057303e+00;3.694164835997677532e-01;-2.668010527532571619e+00;1.460222073019767919e+00;3.543469923417567717e-03;-2.383799160999566791e+00;-3.825111808470005315e+00;1.706775405053802541e-01;-2.070186726723100001e-01;-2.961308702536413762e+00;4.358438169621345892e-01;4.705168749128962880e-01;-1.867546517467788547e+00;-5.887469058420229384e-01;-2.611008078353127537e-01;-1.057157743238335001e+00;5.423989108027250650e-01;-7.866852537508073340e-02;-1.634701560960571953e+00;-2.345906273873302750e-01;-1.137102558750380243e+00;-9.662245309278727490e-01;-1.561262759110118858e-01;1.067941721886400686e+00;-1.122803756682611009e+00;-9.321438477727231886e-01;1.837039349353031259e+00;1.424761606221291999e-01;-1.052421531651210218e+00;1.957283891986960622e+00;-1.865118573276092206e+00;2.280649071560050700e+00;6.957603540301282585e-01;-6.082750851510443368e-01;1.633449145676336478e+00;1.604296122793114066e+00;-1.731362703985217522e+00;1.038527763184321051e+00;8.477115968978377047e-01;-2.761607827028722539e-01;1.834159392121928578e+00;5.392550998268297313e-01
1.675516081914556477e-01;-2.392013215881672039e-01;5.561331462653127389e-01;-2.133340597665289717e+00;3.558407418613462880e-01;6.023562930695812723e-01;-8.178689499644953287e-01;-2.241765790112371093e+00;3.445273806626286683e-01;-2.653291960789894155e+00;1.450157098365156827e+00;-3.920648762248878788e-02;-2.351959426691418997e+00;-3.812982676428156026e+00;1.855111496635718504e-01;-2.255996826872608274e-01;-2.917215416299301367e+00;4.393660993892844480e-01;4.509154204154208756e-01;-1.819365234669412246e+00;-5.849474438908591756e-01;-2.653940747764926833e-01;-1.023195632436912916e+00;5.478487240837276451e-01;-9.433788948831622889e-02;-1.682231529865907405e+00;-2.318756346337249030e-01;-1.140064170489729634e+00;-9.870065494472779477e-01;-1.523215656048234334e-01;1.069106583835410795e+00;-1.156163737536797242e+00;-9.074079933439130885e-01;1.845088132946259840e+00;1.117838838329276996e-01;-1.038290378445476447e+00;1.952562594531304097e+00;-1.867597445279978174e+00;2.258478126813372899e+00;6.443523686560093111e-01;-6.379756225314281437e-01;1.615222819582962099e+00;1.558103307301716978e+00;-1.751503584031421923e+00;1.011832979822505862e+00;8.056613017345393146e-01;-2.892631136985901463e-01;1.809570624402905947e+00;4.841334708155509148e-01
2.094395102393195318e-01;-2.544182719603771403e-01;5.182381127918800345e-01;-2.117456613558610368e+00;3.246625917903145364e-01;5.859734650743986251e-01;-7.932219155571962332e-01;-2.269639695505754062e+00;3.197726505187606372e-01;-2.637983555689726867e+00;1.440128979095733897e+00;-8.142241548492669401e-02;-2.320308811054550002e+00;-3.800120295961884054e+00;2.040029483865070103e-01;-2.434215707756148817e-01;-2.871634037133086181e+00;4.458879120390877304e-01;4.313041971450992662e-01;-1.770375609140284467e+00;-5.781211928039834413e-01;-2.698896416964413625e-01;-9.885564223381937410e-01;5.554371935143380679e-01;-1.102257162812203539e-01;-1.728576674781878708e+00;-2.275264700623337577e-01;-1.145908745866619505e+00;-1.005964683960192119e+00;-1.475991471822017675e-01;1.066896584521803693e+00;-1.187254599291032164e+00;-8.811428923637697475e-01;1.850357328366913912e+00;8.283609270010039438e-02;-1.022343917139451275e+00;1.944802245914312167e+00;-1.869073025017931045e+00;2.234037824683387186e+00;5.925582853369415481e-01;-6.666607765879462022e-01;1.594818855168575800e+00;1.511828468848175344e+00;-1.770747699498365080e+00;9.820871710396988918e-01;7.638784040315815815e-01;-3.015518463163058271e-01;1.782392357905899338e+00;4.284869060586782297e-01
2.513274122871834715e-01;-2.698530848228575252e-01;4.803643514709956541e-01;-2.101294996717073538e+00;2.928495207079606644e-01;5.695286873732717803e-01;-7.677859171598133692e-01;-2.297480368212756474e+00;2.952882456371994091e-01;-2.621969592146000672e+00;1.430153782991272493e+00;-1.229354819288101114e-01;-2.288758634658327740e+00;-3.786651795871565085e+00;2.260416979039505114e-01;-2.603012968266926741e-01;-2.824752356865412040e+00;4.553199493728823377e-01;4.118710427869487489e-01;-1.720772829811423321e+00;-5.683567477326588735e-01;-2.744295813379982185e-01;-9.534116004794590538e-01;5.650747158623143918e-01;-1.261528888648055791e-01;-1.773569240091532606e+00;-2.215199474611251884e-01;-1.154567077945478637e+00;-1.022973956531281203e+00;-1.419341418005337641e-01;1.061373388274389207e+00;-1.215927361306157195e+00;-8.533615684779655153e-01;1.852898525656510031e+00;5.577216018148867249e-02;-1.004578183020180093e+00;1.934072752979798526e+00;-1.869475878441662076e+00;2.207486748393346687e+00;5.406036799230906631e-01;-6.942132402358858201e-01;1.572387590754734443e+00;1.465690082687765017e+00;-1.788996812698728789e+00;9.494544246478079375e-01;7.225752057790635341e-01;-3.129397096526265187e-01;1.752784926165684487e+00;3.725522219254484568e-01
2.932153143350473834e-01;-2.854832601930645808e-01;4.426740538839732952e-01;-2.084738463544510978e+00;2.604522341622672599e-01;5.531466283458605915e-01;-7.414549671234116346e-01;-2.325239314360016962e+00;2.712150978532534285e-01;-2.605130487159101893e+00;1.420248234079712901e+00;-1.635805360793793906e-01;-2.257214547454367004e+00;-3.772702658928261954e+00;2.515079320070628954e-01;-2.760500589505388014e-01;-2.776748584583765833e+00;4.675608986616565099e-01;3.928067535107215846e-01;-1.670741335811687378e+00;-5.557552418164914965e-01;-2.788417681667265668e-01;-9.179161474170971502e-01;5.766608529128501859e-01;-1.419322327353422786e-01;-1.817035429902302823e+00;-2.138372303000423968e-01;-1.165955670578033843e+00;-1.037912432824139586e+00;-1.353110631744965930e-01;1.052613085077314103e+00;-1.242044851243795378e+00;-8.240857624880689736e-01;1.852774034561910366e+00;3.073202948922215683e-02;-9.849964950389100693e-01;1.920461687335950351e+00;-1.868750885113401594e+00;2.178972359629300470e+00;4.887229745451082685e-01;-7.205298810573079749e-01;1.548074638565661409e+00;1.419912470383921654e+00;-1.806161686829677038e+00;9.141017937185234032e-01;6.819638552281737098e-01;-3.233497713268640439e-01;1.720908881552782654e+00;3.165698648111558988e-01
3.351032163829112953e-01;-3.012799706014757106e-01;4.053174308600847597e-01;-2.067662733941100228e+00;2.275295744469385539e-01;5.369457021212064030e-01;-7.141277525474776233e-01;-2.352867108315281897e+00;2.476843531871977533e-01;-2.587341687001198931e+00;1.410429311570871036e+00;-2.031948037514394179e-01;-2.225579848893821655e+00;-3.758380733558386311e+00;2.802688321408813854e-01;-2.904742646518965188e-01;-2.727795077298589277e+00;4.825043613020241762e-01;3.743101169323970190e-01;-1.620454974151197547e+00;-5.404252042604090756e-01;-2.829582910808259300e-01;-8.822218240276402668e-01;5.900873806411200961e-01;-1.573705032837935391e-01;-1.858812553775290866e+00;-2.044707595964476987e-01;-1.179979352523619074e+00;-1.050664414134372393e+00;-1.277169890741935432e-01;1.040705289255039467e+00;-1.265465867188675375e+00;-7.933408898582757773e-01;1.850058017093370033e+00;7.848140703980988064e-03;-9.636087799259309694e-01;1.904064579854480854e+00;-1.866859695796474483e+00;2.148646709961317125e+00;4.371500953989637672e-01;-7.455277975749741159e-01;1.522020353311096974e+00;1.374724089488466028e+00;-1.822178212156133625e+00;8.761854515706264390e-01;6.422665557982432105e-01;-3.327285107013189247e-01;1.686915236933779649e+00;2.607835398277802419e-01
3.769911184307752072e-01;-3.172160073301455441e-01;3.684500651902419821e-01;-2.049943806111120814e+00;1.941375692955382704e-01;5.210446012838412244e-01;-6.856953583767033678e-01;-2.380315624905815497e+00;2.248272453501410084e-01;-2.568481129543609409e+00;1.400715150793985231e+00;-2.416219637948328613e-01;-2.193752353188638260e+00;-3.743786812324456648e+00;3.121840085376702545e-01;-3.033807828742296486e-01;-2.678050374669060929e+00;5.000320068432666520e-01;3.565807261340925294e-01;-1.570077031473715579e+00;-5.224846312575449625e-01;-2.866003905073188918e-01;-8.464636976615036446e-01;6.052412004478783247e-01;-1.722737661286610766e-01;-1.898733761308557533e+00;-1.934153017765450067e-01;-1.196532524834759137e+00;-1.061113595505869256e+00;-1.191451004367477251e-01;1.025749603924930309e+00;-1.286058640312282009e+00;-7.611605768255533810e-01;1.844836466723565049e+00;-1.274637627779462434e-02;-9.404319496786593957e-01;1.884990624246518642e+00;-1.863781883360227098e+00;2.116647098059095899e+00;3.861261080113087552e-01;-7.691377188949743982e-01;1.494359884399680816e+00;1.330354481937412459e+00;-1.836991480184124725e+00;8.358629171562927951e-01;6.037014114058658620e-01;-3.410319725658528256e-01;1.650953666004983944e+00;2.054430550804120514e-01
4.188790204786390636e-01;-3.332633420851660588e-01;3.322178440857034842e-01;-2.031455229460854550e+00;1.603348078875743710e-01;5.055548159141086684e-01;-6.560510508226702342e-01;-2.407535651395953380e+00;2.027676570052067417e-01;-2.548424200115750882e+00;1.391124114976660664e+00;-2.787122418922802214e-01;-2.161629364894501748e+00;-3.729011477268340258e+00;3.471036220751016477e-01;-3.145779390723024704e-01;-2.627666632136316238e+00;5.200178826667634091e-01;3.398184707382734260e-01;-1.519761346100212407e+00;-5.020587812755991086e-01;-2.895918454831059030e-01;-8.107684178737528669e-01;6.220009771989728486e-01;-1.864464187026904085e-01;-1.936638976232751830e+00;-1.806744064565413976e-01;-1.215499462855762491e+00;-1.069149919514122971e+00;-1.095949853241085098e-01;1.007857877327378304e+00;-1.303694675168109995e+00;-7.275841282398570753e-01;1.837204819957027890e+00;-3.092548144101314733e-02;-9.154898730638851845e-01;1.863358733381947907e+00;-1.859514827800223813e+00;2.083111213067599277e+00;3.358916751418639102e-01;-7.913107968176014140e-01;1.465224368776412822e+00;1.287034251568397458e+00;-1.850569616819841556e+00;7.932867733730956106e-01;5.664880037041797323e-01;-3.482384155339968146e-01;1.613169277513872180e+00;1.507974198635131380e-01
4.607669225265029755e-01;-3.493928293429870990e-01;2.967594924112803012e-01;-2.012071490258227069e+00;1.261810873822710732e-01;4.905805192003596105e-01;-6.250908144335154404e-01;-2.434477603936224810e+00;1.816216103186841235e-01;-2.527046295585866353e+00;1.381673786404302717e+00;-3.143227520082116366e-01;-2.129108348643493631e+00;-3.714132025312455454e+00;3.848710151049065109e-01;-3.238755799697123905e-01;-2.576783135799454172e+00;5.423310051732236348e-01;3.242220241607696174e-01;-1.469647399549689482e+00;-4.792794551340306408e-01;-2.917578366038453552e-01;-7.752495184241148252e-01;6.402414796450083267e-01;-1.996939737429759276e-01;-1.972373460761511765e+00;-1.662598497015635446e-01;-1.236754442106635654e+00;-1.074671022310624835e+00;-9.907207756748460936e-02;9.871516605418073631e-01;-1.318253650393508281e+00;-6.926583849197720522e-01;1.827267374324925697e+00;-4.656802631242129564e-02;-8.888152260618038536e-01;1.839296709998661239e+00;-1.854071411549362836e+00;2.048168965147805221e+00;2.866842949936776463e-01;-8.120151106008055564e-01;1.434736094204478229e+00;1.244992196365590775e+00;-1.862895585533097531e+00;7.486023833234286551e-01;5.308460151597915733e-01;-3.543413423643393401e-01;1.573699222899323180e+00;9.709555923492763085e-02
5.026548245743669430e-01;-3.655740150318997905e-01;2.622067688647413686e-01;-1.991670306725867867e+00;9.173828614450485475e-02;4.762204851869186739e-01;-5.927137407795712853e-01;-2.461092708543333174e+00;1.614979354695936231e-01;-2.504228921571538535e+00;1.372383086624129334e+00;-3.483197622421481121e-01;-2.096088109120375353e+00;-3.699214608222201051e+00;4.253198185157989752e-01;-3.310889519759219191e-01;-2.525529644096247139e+00;5.668331697655805135e-01;3.099861422876659667e-01;-1.419863896778617018e+00;-4.542862195884440624e-01;-2.929268944626972626e-01;-7.400101477887943702e-01;6.598308226573496027e-01;-2.118256573857002500e-01;-2.005788247924966683e+00;-1.501886824440705759e-01;-1.260164680158493145e+00;-1.077577863736634001e+00;-8.758636671176450728e-02;9.637618733683295247e-01;-1.329619710319418502e+00;-6.564351232101320877e-01;1.815137402531641353e+00;-5.955959546866118615e-02;-8.604463933172924461e-01;1.812940662815176740e+00;-1.847483488070400526e+00;2.011944660006889762e+00;2.387402280405459543e-01;-8.312367043010748802e-01;1.403012548938221249e+00;1.204455528900749695e+00;-1.873971123539597272e+00;7.019513130108846477e-01;4.969912737310955286e-01;-3.593518290814223803e-01;1.532675875989915504e+00;4.458320250960712272e-02
5.445427266222307994e-01;-3.817807901356218281e-01;2.286858809085254018e-01;-1.970132108247868441e+00;5.706444932318532892e-02;4.625677568443948839e-01;-5.588197166487285372e-01;-2.487334949866637501e+00;1.425008222546814973e-01;-2.479855294493682472e+00;1.363267845763571628e+00;-3.805789501128883368e-01;-2.062469066064887002e+00;-3.684315136777582822e+00;4.682807725532747711e-01;-3.360426745020461681e-01;-2.474023725590468459e+00;5.933806429530145143e-01;2.972991981316508436e-01;-1.370528730760822711e+00;-4.272215704926801139e-01;-2.929318425121119063e-01;-7.051408405711612204e-01;6.806361842263523032e-01;-2.226565350885723049e-01;-2.036739075707671986e+00;-1.324874774973615610e-01;-1.285590316651763487e+00;-1.077779987377125437e+00;-7.515482327804555440e-02;9.378262826035266286e-01;-1.337687697490430594e+00;-6.189745144018703460e-01;1.800934682017085731e+00;-6.979218314007162860e-02;-8.304292272115068041e-01;1.784435227217884279e+00;-1.839800331244534348e+00;1.974556054899551327e+00;1.922969149945608081e-01;-8.489804153810620591e-01;1.370166322590355534e+00;1.165646609185944094e+00;-1.883815160733437466e+00;6.534718052338739369e-01;4.651335964864222738e-01;-3.632983887198459882e-01;1.490226756819956755e+00;-6.495259062710978526e-03
5.864306286700947668e-01;-3.979845211443677755e-01;1.963130930721400103e-01;-1.947342548551889152e+00;2.221949200365003207e-02;4.497037727132687235e-01;-5.233175559508640440e-01;-2.513157893172079937e+00;1.247222292338218685e-01;-2.453815793274527479e+00;1.354344634718840368e+00;-4.109857442011365380e-01;-2.028157536561214780e+00;-3.669480465609442632e+00;5.135792517238462196e-01;-3.385686985241664892e-01;-2.422374529801762932e+00;6.218245734836801430e-01;2.863415757329290656e-01;-1.321748029605496200e+00;-3.982334562569001535e-01;-2.916109050568604921e-01;-6.707188285461906929e-01;7.025197382919675659e-01;-2.320084095562280346e-01;-2.065088967676320664e+00;-1.131874640137154886e-01;-1.312884270320835434e+00;-1.075192999454133158e+00;-6.180227944956982744e-02;9.094912049331105308e-01;-1.342360965213451607e+00;-5.803443326186323858e-01;1.784785599926896893e+00;-7.716447537475801255e-02;-7.988187735972066550e-01;1.753930668014935801e+00;-1.831085640984886354e+00;1.936112147882225853e+00;1.475799095850827136e-01;-8.652653410028410264e-01;1.336300507407824911e+00;1.128780598570577887e+00;-1.892460975287058034e+00;6.032947593894831817e-01;4.354768599869052181e-01;-3.662232531451703466e-01;1.446473734674668998e+00;-5.590209579714455757e-02
6.283185307179586232e-01;-4.141560481243367065e-01;1.651914033926781822e-01;-1.923194527632676731e+00;-1.273478554897344850e-02;4.377021350410122413e-01;-4.861235020197085532e-01;-2.538513899295047338e+00;1.082416342736236964e-01;-2.426006763045718273e+00;1.345630699631339411e+00;-4.394353056991252005e-01;-1.993062551439994667e+00;-3.654737951438224997e+00;5.610308430489894249e-01;-3.385083655801368607e-01;-2.370676946652716666e+00;6.520149580743543893e-01;2.772854585154083118e-01;-1.273610167265903925e+00;-3.674763540331947853e-01;-2.888169584885358354e-01;-6.368099293545537165e-01;7.253407070651047839e-01;-2.397127199585957769e-01;-2.090711361079744535e+00;-9.232968043449368833e-02;-1.341894666634035893e+00;-1.069744196803945613e+00;-4.755586044469023443e-02;8.789094252589779721e-01;-1.343548903051106080e+00;-5.406138583180981616e-01;1.766821712395394428e+00;-8.158700937777041418e-02;-7.656754874795124177e-01;1.721582974466895344e+00;-1.821419492634035464e+00;1.896720217645346374e+00;1.048069345083169068e-01;-8.801288692217301701e-01;1.301513320083580671e+00;1.094066355820322300e+00;-1.899960676637446610e+00;5.515454081277267884e-01;4.082173423758939101e-01;-3.681872185763435112e-01;1.401529268001526107e+00;-1.034099513577690921e-01
6.702064327658225906e-01;-4.302724624505316342e-01;1.354192868601366284e-01;-1.897586664750428032e+00;-4.774192884138273030e-02;4.266288968497070622e-01;-4.471589674233666933e-01;-2.563363573889976266e+00;9.313528977766914740e-02;-2.396333424099783560e+00;1.337137605363469817e+00;-4.658348323759161635e-01;-1.957102567798352233e+00;-3.640113779332487809e+00;6.104540647429402833e-01;-3.357197898821717708e-01;-2.319018703522024438e+00;6.837951210532291491e-01;2.702901390903011958e-01;-1.226200003522137649e+00;-3.351036594054472295e-01;-2.844084748574449151e-01;-6.034694700851606086e-01;7.489577139792207294e-01;-2.456116395559426735e-01;-2.113486659491181641e+00;-6.996167452818835564e-02;-1.372466654978088396e+00;-1.061365912661482724e+00;-3.245165423184577513e-02;8.462367106554791185e-01;-1.341175075110445647e+00;-4.998643506169033190e-01;1.747178380174185808e+00;-8.297545347746293487e-02;-7.310675616651439723e-01;1.687552764782995762e+00;-1.810898527452531326e+00;1.856477727382958021e+00;6.419236966215269291e-02;-8.936248928872458919e-01;1.265896834795832371e+00;1.061701961485805867e+00;-1.906382013789009733e+00;4.983436474942314343e-01;3.835418885733132832e-01;-3.692662002039437397e-01;1.355502093445769551e+00;-1.487956310127769299e-01
7.120943348136864470e-01;-4.463052674235079564e-01;1.070842625849345309e-01;-1.870426996237350981e+00;-8.274153889509250348e-02;4.165388043101290183e-01;-4.063569133483935225e-01;-2.587664726864336018e+00;7.946471972218999147e-02;-2.364709877801740578e+00;1.328879254935966259e+00;-4.901034365112742486e-01;-1.920201851617897582e+00;-3.625617709849260351e+00;6.616603838707900698e-01;-3.300730850186450738e-01;-2.267473651199169993e+00;7.170071500961564537e-01;2.655021405332802509e-01;-1.179586620604800018e+00;-3.012734980794748996e-01;-2.782579056838652143e-01;-5.707410450546124281e-01;7.732284634498682863e-01;-2.495615710459975212e-01;-2.133305105956440073e+00;-4.613408746280373007e-02;-1.404439410284508138e+00;-1.050002188833332184e+00;-1.652785838165946736e-02;8.116357181849331859e-01;-1.335171103202803522e+00;-4.581793158135651911e-01;1.725997192372263900e+00;-8.125712903583881541e-02;-6.950686139850088541e-01;1.652003004208313364e+00;-1.799630658087192359e+00;1.815476088387265818e+00;2.593699644087843481e-02;-9.058195310509553622e-01;1.229536245841953424e+00;1.031877204202835685e+00;-1.911802545830898481e+00;4.438059693590699628e-01;3.616259274640820642e-01;-3.695457100496568614e-01;1.308496700799320900e+00;-1.918459206571299092e-01
7.539822368615504145e-01;-4.622330918613304362e-01;8.026003612674451060e-02;-1.841636146960701215e+00;-1.176799668605177374e-01;4.074776071989091863e-01;-3.636600423541080929e-01;-2.611377216956922709e+00;6.728260816182636550e-02;-2.331062002771389086e+00;1.320866748062421436e+00;-5.121714853800637401e-01;-1.882294892963320976e+00;-3.611253159833571758e+00;7.144588260873452334e-01;-3.214550128785020888e-01;-2.216109026565993290e+00;7.514908874891134127e-01;2.630517865678250189e-01;-1.133827588363001126e+00;-2.661469389308993572e-01;-2.702520022190291193e-01;-5.386559611029184680e-01;7.980083977041543264e-01;-2.514318273922899749e-01;-2.150064565141329709e+00;-2.090744777933310414e-02;-1.437651943083484429e+00;-1.035606635362507078e+00;1.692602521311235581e-04;7.752709964605197790e-01;-1.325481770631631306e+00;-4.156475581059371760e-01;1.703418577318482896e+00;-7.636934478050250164e-02;-6.577592428110996536e-01;1.615102859561068360e+00;-1.787737358697638612e+00;1.773799766564578606e+00;-9.768584923575129864e-03;-9.167939012810766286e-01;1.192509982937508095e+00;1.004767506669335120e+00;-1.916316667899709003e+00;3.880422947527097932e-01;3.426314622960724421e-01;-3.691275803030524827e-01;1.260609189801362051e+00;-2.323639016224010589e-01
7.958701389094142709e-01;-4.780309510359348479e-01;5.501412823716702455e-02;-1.811142615670890965e+00;-1.524989546008992392e-01;3.994825609722978399e-01;-3.190235843448241404e-01;-2.634465180622713731e+00;5.663054436872198838e-02;-2.295326437928180141e+00;1.313109216916519273e+00;-5.319794529168646591e-01;-1.843324334470486381e+00;-3.597008264223822138e+00;7.686565632996372743e-01;-3.097677277087984571e-01;-2.164978651665760978e+00;7.870863548383482122e-01;2.630555412029833562e-01;-1.088969031845410385e+00;-2.298846738447197224e-01;-2.602932665041746141e-01;-5.072367911713726585e-01;8.231553822064148207e-01;-2.511080875558513448e-01;-2.163678420101788902e+00;5.652901951572665389e-03;-1.471939971659674828e+00;-1.018144666861342529e+00;1.759178263590636254e-02;7.373112457978447942e-01;-1.312061239262307666e+00;-3.723638197415083950e-01;1.679589184136687230e+00;-6.826136506310476193e-02;-6.192251298384936486e-01;1.577019373352084308e+00;-1.775351260552948673e+00;1.731529267100759162e+00;-4.274925230596249293e-02;-9.266408996140285126e-01;1.154891158313269717e+00;9.805362212169099756e-01;-1.920028277205387823e+00;3.311564815889552760e-01;3.267080323130500119e-01;-3.681224780327507773e-01;1.211930525940596803e+00;-2.701619431105251046e-01
8.377580409572781273e-01;-4.936810297373472878e-01;3.140193420133546159e-02;-1.778889541976358402e+00;-1.871464688565360746e-01;3.925786622425779249e-01;-2.724136171304847309e-01;-2.656894610869375839e+00;4.754014831506031546e-02;-2.257453528342445725e+00;1.305613811651173961e+00;-5.494816647485885053e-01;-1.803246759656096376e+00;-3.582867819492685513e+00;8.240627615113360616e-01;-2.949357619668746544e-01;-2.114129325694102945e+00;8.236318100985170476e-01;2.656109327132671893e-01;-1.045049016937360520e+00;-1.926485830682179434e-01;-2.482998305237127390e-01;-4.764931878613598570e-01;8.485263987550538678e-01;-2.484931416888991329e-01;-2.174066745666447531e+00;3.347784345678078005e-02;-1.507138964840004647e+00;-9.975911845505613940e-01;3.568497368232739775e-02;6.979254161647019394e-01;-1.294879174553287271e+00;-3.284267695365724604e-01;1.654653744853240571e+00;-5.689145823772889798e-02;-5.795578799340302956e-01;1.537923982121602862e+00;-1.762613295391624035e+00;1.688736311355026887e+00;-7.284218054426361277e-02;-9.354629247280144000e-01;1.116744417354769592e+00;9.593305716569799912e-01;-1.923051186945468061e+00;2.732476347805535832e-01;3.139896099247363459e-01;-3.666516910760808656e-01;1.162544712029169647e+00;-3.050686788236278701e-01
8.796459430051422057e-01;-5.091601543578683220e-01;9.468292378944007798e-03;-1.744829948040205192e+00;-2.215681136668035123e-01;3.867855474079752720e-01;-2.238121163005701852e-01;-2.678632468870345562e+00;4.003334252759324641e-02;-2.217406672625876762e+00;1.298388946207040817e+00;-5.646404862586327233e-01;-1.762029819793620167e+00;-3.568804123231350545e+00;8.804826929618768672e-01;-2.768993913185857636e-01;-2.063597435907560396e+00;8.609656231368723045e-01;2.707998070546890901e-01;-1.002092977451018996e+00;-1.545986946607659784e-01;-2.342070377607252674e-01;-4.464270872868159046e-01;8.739803543100620464e-01;-2.435053153137523019e-01;-2.181166148776059188e+00;6.249077878569860023e-02;-1.543084782839432290e+00;-9.739343875945216666e-01;5.439229579523673780e-02;6.572854696759722337e-01;-1.273914607669013321e+00;-2.839384547457216024e-01;1.628758927674389678e+00;-4.223294130878407771e-02;-5.388523805996048299e-01;1.497987077896278940e+00;-1.749672556916381794e+00;1.645489584202263433e+00;-9.990195227982390236e-02;-9.433713173918611972e-01;1.078131812645501286e+00;9.412810367955826152e-01;-1.925509457917584655e+00;2.144084344138730558e-01;3.045933772092834779e-01;-3.648443769561637851e-01;1.112531338847774220e+00;-3.369275890403589102e-01
9.215338450530059511e-01;-5.244519046381235228e-01;-1.075360160606239276e-02;-1.708934962697361559e+00;-2.557125826159190041e-01;3.821083244524782763e-01;-1.732141934815412121e-01;-2.699648537975996021e+00;3.411862346290215481e-02;-2.175163613214958769e+00;1.291437346622181792e+00;-5.774332231769563339e-01;-1.719652856445430533e+00;-3.554780872041751749e+00;9.377217505647660323e-01;-2.556195437544150906e-01;-2.013411801150999381e+00;8.989279794966393844e-01;2.786820623810748465e-01;-9.601163237662468930e-01;-1.158989880456140209e-01;-2.179711251020233220e-01;-4.170311469882115318e-01;8.993767470966613775e-01;-2.360844415013052533e-01;-2.184921549385876460e+00;9.261432760912285955e-02;-1.579612539074237709e+00;-9.471740844164688866e-01;7.365439814071922386e-02;6.155618450371935779e-01;-1.249161429562217762e+00;-2.390020156868606083e-01;1.602051039627350182e+00;-2.426921509912638442e-02;-4.972074943310511030e-01;1.457378619452331936e+00;-1.736685842092411391e+00;1.601851515257819880e+00;-1.238003185897729175e-01;-9.504881075088622566e-01;1.039107071632505708e+00;9.265040401221780186e-01;-1.927532986706337326e+00;1.547287535329714969e-01;2.986217186898287856e-01;-3.628375514557191650e-01;1.061963598354124905e+00;-3.656011037186379653e-01
9.634217471008700295e-01;-5.395394683416210313e-01;-2.923359179377266540e-02;-1.671187668847051722e+00;-2.895312909083624930e-01;3.785509636938054201e-01;-1.206274592270850654e-01;-2.719916575236069889e+00;2.980302261956301740e-02;-2.130718190493929853e+00;1.284762646901693728e+00;-5.878442659947991089e-01;-1.676108832653622205e+00;-3.540757612611189487e+00;9.955889438590984630e-01;-2.310793832883129006e-01;-1.963592298570793204e+00;9.373582253729195735e-01;2.892996409482595510e-01;-9.191278429312443876e-01;-7.670791114706634883e-02;-1.995617558548379300e-01;-3.882882479455673774e-01;9.245800932972914055e-01;-2.261880710442976117e-01;-2.185292479600864368e+00;1.237655321339261177e-01;-1.616560219692808609e+00;-9.173220788756264454e-01;9.340804770764807308e-02;5.729255628564855485e-01;-1.220629258372962767e+00;-1.937266507724492437e-01;1.574675413205717245e+00;-2.997703693718989371e-03;-4.547261129559388437e-01;1.416268466255310443e+00;-1.723811151025822497e+00;1.557874789642343716e+00;-1.444221046446036993e-01;-9.569355145795377382e-01;9.997190164629699005e-01;9.150955283158679343e-01;-1.929254188045792517e+00;9.429258798928716323e-02;2.961546536020542852e-01;-3.607683251860560603e-01;1.010910082175892066e+00;-3.909660662310132651e-01
1.005309649148733886e+00;-5.544040327771782017e-01;-4.595704640297757632e-02;-1.631585765470011662e+00;-3.229730874807490437e-01;3.761022501824921593e-01;-6.607800574431887952e-02;-2.739409149048022130e+00;2.707695770232781615e-02;-2.084078357664442827e+00;1.278368135950946893e+00;-5.958722152314455123e-01;-1.631405905986538230e+00;-3.526683817703046842e+00;1.053893308276546925e+00;-2.032799039676236319e-01;-1.914150002550130125e+00;9.760987958806052189e-01;3.026746610014230399e-01;-8.791248528012829411e-01;-3.718303193528622874e-02;-1.789705492837301293e-01;-3.601740849634715858e-01;9.494556856093508967e-01;-2.137922369870315364e-01;-2.182251245566924069e+00;1.558607612787180630e-01;-1.653765751819968877e+00;-8.844031640580229947e-01;1.135906921395103825e-01;5.295472202045958809e-01;-1.188337792975113771e+00;-1.482199033031006974e-01;1.546776698110818860e+00;2.157340130670704070e-02;-4.115117503722085512e-01;1.374823493156984711e+00;-1.711210598024148766e+00;1.513612064209042485e+00;-1.616754624411687047e-01;-9.628419717861991245e-01;9.600117474607726686e-01;9.071333974356998731e-01;-1.930809579843373314e+00;3.317955509168014211e-02;2.972559383532802357e-01;-3.587788099446154177e-01;9.594350798729636143e-01;-4.129198854667115448e-01
1.047197551196597853e+00;-5.690348914535459102e-01;-6.091613051151650166e-02;-1.590145071218462824e+00;-3.559946338349551098e-01;3.747479999420461616e-01;-9.605483408475778973e-03;-2.758103600061234673e+00;2.592638108824126680e-02;-2.035270523412818555e+00;1.272253819527779939e+00;-6.015216383717255644e-01;-1.585565797024068857e+00;-3.512504964018559050e+00;1.112446131814893713e+00;-1.722479702863932705e-01;-1.865092339516927211e+00;1.014995177980349883e+00;3.188074563084952739e-01;-8.400979060829705247e-01;2.519482882551407361e-03;-1.562095375293170996e-01;-3.326543425024031109e-01;9.738728865561743220e-01;-1.988952649633057845e-01;-2.175783049282120629e+00;1.888112004112171005e-01;-1.691071811957545190e+00;-8.484557071724019295e-01;1.341351496233458840e-01;4.855952685916820055e-01;-1.152325177873780859e+00;-1.025919441110303143e-01;1.518494635422834582e+00;4.941921511658620148e-02;-3.676720305365880348e-01;1.333210900382436614e+00;-1.699047796439367985e+00;1.469105081312833461e+00;-1.754856988971098541e-01;-9.683392254078437844e-01;9.200206768152402459e-01;9.026752735848686537e-01;-1.932340453413283754e+00;-2.853838549119482385e-02;3.019684170557368486e-01;-3.570143945761383719e-01;9.075933418767054839e-01;-4.313804089428885380e-01
1.089085453244461599e+00;-5.834150639187907217e-01;-7.410742051247347362e-02;-1.546894519820790626e+00;-3.885464956656647928e-01;3.744648888784949947e-01;4.873178584624549003e-02;-2.775979382175775001e+00;2.632737657198011214e-02;-1.984336515997470185e+00;1.266419063941981449e+00;-6.048069127603400430e-01;-1.538625153653550015e+00;-3.498156113644235177e+00;1.171062358710658335e+00;-1.380273796723618940e-01;-1.816415748996602630e+00;1.053896077726519609e+00;3.376818782167834154e-01;-8.020293371269193727e-01;4.224747706987339729e-02;-1.313081033783303209e-01;-3.056909371421667743e-01;9.977072537621243242e-01;-1.815131412779558140e-01;-2.165889134926102244e+00;2.225303385461522010e-01;-1.728322997137182737e+00;-8.095297511663268608e-01;1.549779823953039704e-01;4.412359107850427620e-01;-1.112638813194788412e+00;-5.695169413841927319e-02;1.489971113330573749e+00;8.050352975241814590e-02;-3.233138736939524804e-01;1.291590775463202778e+00;-1.687483358367325437e+00;1.424395056912932889e+00;-1.857986197178473908e-01;-9.735567528370570045e-01;8.797787442395749169e-01;9.017607524834936328e-01;-1.933983309450049148e+00;-9.079194822305053370e-02;3.103174666026220496e-01;-3.556166019924589250e-01;8.554376744715171954e-01;-4.462818806471313682e-01
1.130973355292325566e+00;-5.975338466444046759e-01;-8.553825834929235095e-02;-1.501881701733320806e+00;-4.205871344626910258e-01;3.752249858101422419e-01;1.088632120295474071e-01;-2.793015579387825298e+00;2.825293048134147958e-02;-1.931333582696037610e+00;1.260863456049809983e+00;-6.057529779896859701e-01;-1.490635681824947767e+00;-3.483573747209423033e+00;1.229560746140303307e+00;-1.006822764980375151e-01;-1.768113275829819031e+00;1.092652373370964325e+00;3.592581541398687239e-01;-7.648943259044305165e-01;8.185260368570806966e-02;-1.043117048677988379e-01;-2.792366872688134549e-01;1.020836153645707789e+00;-1.616796913064266761e-01;-2.152580072125598321e+00;2.569284391253223720e-01;-1.765367008586149478e+00;-7.676905223259478106e-01;1.760520972959338792e-01;3.966334303550922424e-01;-1.069346873713294954e+00;-1.141022798130339119e-02;1.461340190772458802e+00;1.147765312086157508e-01;-2.785451615035428041e-01;1.250124003732144828e+00;-1.676675324081999818e+00;1.379512612325932253e+00;-1.925776574513426986e-01;-9.786237179025825128e-01;8.393127305301631980e-01;9.044080949162369709e-01;-1.935872300212526653e+00;-1.535155916572770729e-01;3.223035126163897868e-01;-3.547232042282466580e-01;8.030164787176289343e-01;-4.575819738389386160e-01
1.172861257340189534e+00;-6.113751806198219896e-01;-9.522176746162551442e-02;-1.455168215918845043e+00;-4.520685679056946071e-01;3.769934269276192795e-01;1.706996734826271567e-01;-2.809193781241559051e+00;3.166574065001755145e-02;-1.876337229889724068e+00;1.255585893570554390e+00;-6.043914276359870774e-01;-1.441664660911889939e+00;-3.468685319093278707e+00;1.287763649167664726e+00;-6.029954168626505684e-02;-1.720171148554383578e+00;1.131120112396913235e+00;3.834793056119167876e-01;-7.286623382154466810e-01;1.211902500973836005e-01;-7.528872465945024572e-02;-2.532413599571903262e-01;1.043144119788884661e+00;-1.394512138632730824e-01;-2.135884827895173643e+00;2.919175500472089846e-01;-1.802057490970704334e+00;-7.230132872524386300e-01;1.972938110105731668e-01;3.519466312882912895e-01;-1.022526113446664553e+00;3.392566039221413948e-02;1.432735617893976521e+00;1.521754756232951422e-01;-2.334725189451199445e-01;1.208964668774847873e+00;-1.666777963687415820e+00;1.334487267416778256e+00;-1.958084419701744405e-01;-9.836667410407784473e-01;7.986434346647754978e-01;9.106146154662653203e-01;-1.938140583912728587e+00;-2.166504793033339760e-01;3.379102021724422755e-01;-3.544713296843582384e-01;7.503700045863688217e-01;-4.652574163815093033e-01
1.214749159388053501e+00;-6.249265428284189738e-01;-1.031817397517319074e-01;-1.406832696240534197e+00;-4.829475072618549802e-01;3.797305234247736472e-01;2.341317589730218529e-01;-2.824495903777979322e+00;3.651983798751825411e-02;-1.819440832305757594e+00;1.250585468592024796e+00;-6.007569715215395068e-01;-1.391794797255485605e+00;-3.453413767145585567e+00;1.345496960919617679e+00;-1.698179242867747796e-02;-1.672574045833652434e+00;1.169164234632572130e+00;4.102736977862342371e-01;-6.932953908482808458e-01;1.601217476884555235e-01;-4.432562348971602617e-02;-2.276491894497301161e-01;1.064521297300439873e+00;-1.148978657810051374e-01;-2.115848705483314163e+00;3.274057285413884966e-01;-1.838252609504237300e+00;-6.755915626794894990e-01;2.186389170826019135e-01;3.073323446196318809e-01;-9.722672800414056127e-01;7.895251332670924493e-02;1.404284825493706812e+00;1.926195249548623423e-01;-1.882026736904540976e-01;1.168263100158356549e+00;-1.657937952082688682e+00;1.289345363610416406e+00;-1.955001679347090349e-01;-9.888067656034227326e-01;7.577855407304805446e-01;9.203569031741576367e-01;-1.940919170434707297e+00;-2.801475550844967355e-01;3.571033762834463499e-01;-3.549936382527540957e-01;6.975307549818066111e-01;-4.693064713872929783e-01
1.256637061435917246e+00;-6.381764593219596549e-01;-1.094347360394946761e-01;-1.356970803758739130e+00;-5.131830504399026438e-01;3.833943696499220732e-01;2.990445125977403418e-01;-2.838906072259783642e+00;4.277538813581537036e-02;-1.760751013161060419e+00;1.245860109321261788e+00;-5.948977812501158313e-01;-1.341120231031944776e+00;-3.437684476863545058e+00;1.402597158655098486e+00;2.914607227685883650e-02;-1.625295578914220940e+00;1.206647509427309251e+00;4.395419041297587981e-01;-6.587512911599979759e-01;1.985128535859500554e-01;-1.151760327586237587e-02;-2.023952055167921316e-01;1.084865250714411200e+00;-8.811215041304443218e-02;-2.092518942961696382e+00;3.633109254599763416e-01;-1.873813322210093890e+00;-6.255259003178359478e-01;2.400265276231954015e-01;2.629432127322084423e-01;-9.186843413004908143e-01;1.235626519653562072e-01;1.376112318854760819e+00;2.360226622342143088e-01;-1.428400324082445549e-01;1.128165777030148975e+00;-1.650293711185302215e+00;1.244096432547251663e+00;-1.916732082226646483e-01;-9.941575300422833550e-01;7.167497901351967959e-01;9.335939686482552791e-01;-1.944318193354277469e+00;-3.439502538227354744e-01;3.798183544100330877e-01;-3.564053321902793670e-01;6.445357285445924012e-01;-4.697452524584089240e-01
1.298524963483781214e+00;-6.511099283859067555e-01;-1.140139676026598048e-01;-1.305692020094284533e+00;-5.427294460551568278e-01;3.879377139753788506e-01;3.652980165111952005e-01;-2.852409764018792870e+00;5.037553694842571844e-02;-1.700392490555313607e+00;1.241408269660349006e+00;-5.868624562355192475e-01;-1.289752889045953088e+00;-3.421411059245205166e+00;1.458901728238666484e+00;7.794673162792031818e-02;-1.578311145436606111e+00;1.243447564119745996e+00;4.711795758993997385e-01;-6.249811185179421358e-01;2.362374098254948485e-01;2.301646290869818756e-02;-1.774173914379506556e-01;1.104079321849577022e+00;-5.919708636351050934e-02;-2.065970660942717529e+00;3.995452360628517496e-01;-1.908609437228314665e+00;-5.729341660500875122e-01;2.613987088900728839e-01;2.189251640628553375e-01;-8.618931441390920156e-01;1.676585429472343680e-01;1.348335974034692297e+00;2.822774171387099074e-01;-9.748620967767941681e-02;1.088809597305062660e+00;-1.643976317915241125e+00;1.198756360229677576e+00;-1.843759997566807307e-01;-9.998267946196293110e-01;6.755407070449815921e-01;9.502642526000859569e-01;-1.948453920338488743e+00;-4.080210707756560806e-01;4.059819906066797213e-01;-3.588232227982324218e-01;5.914052754472997053e-01;-4.666119749501540515e-01
1.340412865531645181e+00;-6.637120009340691240e-01;-1.169540668749837892e-01;-1.253121242521498813e+00;-5.715427564929598248e-01;3.933089978519450081e-01;4.327431965273492720e-01;-2.864987739160440583e+00;5.926800811155735760e-02;-1.638505622483354962e+00;1.237233570470230859e+00;-5.767076426852154603e-01;-1.237819469414438878e+00;-3.404513306312528798e+00;1.514260116423376212e+00;1.292625875387587442e-01;-1.531589519585541126e+00;1.279443483889723732e+00;5.050604700969213434e-01;-5.919329957826402477e-01;2.731744041756161145e-01;5.914761851133487625e-02;-1.526434705676482650e-01;1.122075130064903004e+00;-2.827295073111468771e-02;-2.036285438660412339e+00;4.360265411115684664e-01;-1.942516270198341166e+00;-5.179441162526110531e-01;2.826986500602712282e-01;1.754201149841011498e-01;-8.020323332962320251e-01;2.111439871009020419e-01;1.321068532825111941e+00;3.312678826219439543e-01;-5.224007736409130853e-02;1.050331435215309916e+00;-1.639101800475994963e+00;1.153332133652001268e+00;-1.736721865593232605e-01;-1.005910586817204688e+00;6.341580894343791241e-01;9.702822533782379244e-01;-1.953425442825063030e+00;-4.723186031060905843e-01;4.354947634772760034e-01;-3.623495752904659639e-01;5.381612182606805295e-01;-4.599652777082241517e-01
1.382300767579508927e+00;-6.759689949387137631e-01;-1.182904724512542360e-01;-1.199399162288006249e+00;-5.995813658139503843e-01;3.994587190680734534e-01;5.012123733515450041e-01;-2.876627465475234402e+00;6.939401360991778733e-02;-1.575245114144238734e+00;1.233332886252158644e+00;-5.644913083510437746e-01;-1.185456815364388516e+00;-3.386905974686715837e+00;1.568525890398002387e+00;1.829249476971578359e-01;-1.485098115523886264e+00;1.314524813227848865e+00;5.410457100436666389e-01;-5.595515475740331368e-01;3.092116128656198226e-01;9.673242487769073694e-02;-1.280039799700372072e-01;1.138773065575205523e+00;4.526208285060562275e-03;-2.003559640445073953e+00;4.726743723536229735e-01;-1.975415674723493442e+00;-4.606980747878797189e-01;3.038739800447892159e-01;1.325630753620382629e-01;-7.392500813405700200e-01;2.539275011671233706e-01;1.294416312828075455e+00;3.828635101950084163e-01;-7.197026161966669708e-03;1.012856122745140031e+00;-1.635778060748549478e+00;1.107822548064184565e+00;-1.596445671203233774e-01;-1.012497536065470882e+00;5.925936142786109029e-01;9.935500550097703387e-01;-1.959323235062315760e+00;-5.368118196838296274e-01;4.682416533406813519e-01;-3.670757838254434802e-01;4.848143665313277562e-01;-4.498809998985525693e-01
1.424188669627372894e+00;-6.878637713809698795e-01;-1.180598993145097614e-01;-1.144678166737258973e+00;-6.268006014638061174e-01;4.063320308446463636e-01;5.705298809030590057e-01;-2.887314064314638884e+00;8.069451705897735805e-02;-1.510780519552959333e+00;1.229710552307805571e+00;-5.502795066811841940e-01;-1.132815239960269338e+00;-3.368502147494290000e+00;1.621564336444298204e+00;2.387478846959251166e-01;-1.438799751813490957e+00;1.348587096162508159e+00;5.789830353996466838e-01;-5.277769618967642629e-01;3.442457228744320585e-01;1.356173007588251656e-01;-1.034228481313625991e-01;1.154103125944187624e+00;3.905205124538069228e-02;-1.967899717807419790e+00;5.094143635776886558e-01;-2.007195901455649523e+00;-4.013456548308536043e-01;3.248778392848599150e-01;9.048349254987819723e-02;-6.737070960709523604e-01;2.959198620165843785e-01;1.268480559412421549e+00;4.369248226732125318e-01;3.755172743722377804e-02;9.765028476856341122e-01;-1.634099500590568965e+00;1.062222529117655245e+00;-1.423927034538696734e-01;-1.019662591299042020e+00;5.508392029233423193e-01;1.019949510501286127e+00;-1.966222134600181803e+00;-6.014694657846405557e-01;5.040865533205429738e-01;-3.730781816155825936e-01;4.313797020009084160e-01;-4.364512134299586288e-01
1.466076571675236861e+00;-6.993777789485733365e-01;-1.163088940338181942e-01;-1.089126075577546926e+00;-6.531543460466249229e-01;4.138749550615254957e-01;6.404997494478883446e-01;-2.897029164593334372e+00;9.310445909679626597e-02;-1.445293937338436363e+00;1.226369977568975145e+00;-5.341360684423884786e-01;-1.080059309589535887e+00;-3.349215819547390893e+00;1.673247354417799260e+00;2.965395537805545767e-01;-1.392657983599887572e+00;1.381539235327478243e+00;6.187110460856779515e-01;-4.965455933974016745e-01;3.781806651193660995e-01;1.756357262054294988e-01;-7.882514439661036931e-02;1.168003397475627203e+00;7.515001054467923547e-02;-1.929429252392367289e+00;5.461709245962821369e-01;-2.037753900741144708e+00;-3.400522118595095122e-01;3.456635376360836509e-01;4.930345484101955611e-02;-6.055762282810572827e-01;3.370411000032880744e-01;1.243354179019336092e+00;4.932965231050356891e-01;8.191786070078206639e-02;9.413856483957081522e-01;-1.634143753212580208e+00;1.016523618350737346e+00;-1.220385196016859908e-01;-1.027470730288193579e+00;5.088738684190550199e-01;1.049343981015415928e+00;-1.974189651140267898e+00;-6.662734785112324198e-01;5.428815584077804068e-01;-3.804256121533455826e-01;3.778541473731940048e-01;-4.197910617559433288e-01
1.507964473723100829e+00;-7.104910724533564093e-01;-1.130793343206045326e-01;-1.032919889388861368e+00;-6.785975641738772879e-01;4.220313935003469630e-01;7.109228006075343220e-01;-2.905757909791528704e+00;1.065617774624439684e-01;-1.378981132090707717e+00;1.223317058031803128e+00;-5.161338222492528605e-01;-1.027360024066694466e+00;-3.328961463726853864e+00;1.723457501211588472e+00;3.560945186647790361e-01;-1.346633436072997014e+00;1.413294361417685829e+00;6.600585281948609939e-01;-4.657950445690062224e-01;4.109300135003958188e-01;2.166172155105769437e-01;-5.413421713962307535e-02;1.180423057309445634e+00;1.126531030680236189e-01;-1.888280119063390217e+00;5.828778900795722473e-01;-2.066995469905588578e+00;-2.769904662169864196e-01;3.661932649139736373e-01;9.136348604353583536e-03;-5.350442591700588224e-01;3.772148423196869382e-01;1.219123056068353916e+00;5.518150316174974535e-01;1.258206174299753566e-01;9.076073402511029009e-01;-1.635977634924179469e+00;9.707090540022881298e-01;-9.871103396088404258e-02;-1.035973167309967025e+00;4.666783893028810248e-01;1.081583752320099068e+00;-1.983275682507557036e+00;-7.312027140043999562e-01;5.844585233048399386e-01;-3.891676911182972987e-01;3.242391315871842594e-01;-4.000253244439179179e-01
1.549852375770964574e+00;-7.211818871208919290e-01;-1.084185943882180203e-01;-9.762494929211745776e-01;-7.030827564611374925e-01;4.307451036611141260e-01;7.815804027552081257e-01;-2.913482135911138471e+00;1.209996602459272041e-01;-1.312047646406432122e+00;1.220558253294257156e+00;-4.963422382259006782e-01;-9.749048406209551709e-01;-3.307653099038798672e+00;1.772089119478629682e+00;4.171995577045926051e-01;-1.300685234740139862e+00;1.443779786269719034e+00;7.028437672811135295e-01;-4.354571176763410989e-01;4.424193475347154569e-01;2.583781408444629224e-01;-2.927186109280555115e-02;1.191321012302130944e+00;1.513873853927448498e-01;-1.844596912289775403e+00;6.194688104582901644e-01;-2.094832364322687823e+00;-2.123434297707227358e-01;3.864301800954246247e-01;-2.990938640522362857e-02;-4.623031255632792380e-01;4.163697097039310013e-01;1.195865516508427095e+00;6.123074590256294414e-01;1.691818083141645446e-01;8.752635597763340769e-01;-1.639650151229687935e+00;9.247609689049275383e-01;-7.256266042043185704e-02;-1.045207603218578640e+00;4.242236396311764302e-01;1.116502724209770481e+00;-1.993518775901259588e+00;-7.962486666042442041e-01;6.286383834426118034e-01;-3.993436336662270492e-01;2.705254417966110880e-01;-3.772985212097488272e-01
1.591740277818828542e+00;-7.314271973968278218e-01;-1.023742761626226933e-01;-9.193147074993430756e-01;-7.265614308940016031e-01;4.399607802583523908e-01;8.522534533057877226e-01;-2.920182661117598499e+00;1.363519278039286853e-01;-1.244710940906052388e+00;1.218106062355950314e+00;-4.748367166550889751e-01;-9.228826777293690498e-01;-3.285206293363485130e+00;1.819045882751325172e+00;4.796361739093403243e-01;-1.254774505458522427e+00;1.472932551469632090e+00;7.468835862297785733e-01;-4.054645198536821482e-01;4.725814568793524906e-01;3.007354193603692383e-01;-4.159274594517370360e-03;1.200666749305047798e+00;1.911754496424586947e-01;-1.798534687511343932e+00;6.558832794930723464e-01;-2.121188206550696176e+00;-1.463032974133859909e-01;4.063437422535546850e-01;-6.773622653463012844e-02;-3.875610824817243838e-01;4.544418878507179849e-01;1.173651546315773286e+00;6.745870026103606421e-01;2.119283385730894032e-01;8.444421511729048868e-01;-1.645195562095080888e+00;8.786529561141196432e-01;-4.375368618651266639e-02;-1.055198474172236445e+00;3.814789067503183140e-01;1.153922164940784922e+00;-2.004942034892209790e+00;-8.614034488915121024e-01;6.752267900941386625e-01;-4.109759816013358602e-01;2.166995186959954078e-01;-3.517682517288622801e-01
1.633628179866692509e+00;-7.412004149984774415e-01;-9.499262136327708828e-02;-8.623223144273994833e-01;-7.489849321349328903e-01;4.496225613010690347e-01;9.227098437982541590e-01;-2.925841382766636301e+00;1.525554693064323231e-01;-1.177195067199932055e+00;1.215970874722804851e+00;-4.516944590718028896e-01;-8.714952550262361486e-01;-3.261543197872196487e+00;1.864245367178791302e+00;5.431796601380080025e-01;-1.208858233899157142e+00;1.500697364942237710e+00;7.919847747027766172e-01;-3.757504243342424388e-01;5.013627731968232082e-01;3.435033105937019826e-01;2.127880116575830982e-02;1.208443614422773260e+00;2.318313886996853368e-01;-1.750254069018852832e+00;6.920701708452916545e-01;-2.145994324986348456e+00;-7.906839895599482304e-02;4.259103714963902720e-01;-1.042552559904486031e-01;-3.110335405001052322e-01;4.913728135830188193e-01;1.152542692699522142e+00;7.384649141484178614e-01;2.539963121412675551e-01;8.152199626441578584e-01;-1.652632470483972327e+00;8.323538055855438378e-01;-1.245445789728460984e-02;-1.065955806362595126e+00;3.384073263579189805e-01;1.193652606523286419e+00;-2.017550328385686598e+00;-9.266607707655292181e-01;7.240166740579007110e-01;-4.240698907982398680e-01;1.627489030556499017e-01;-3.235998798946926325e-01
1.675516081914556255e+00;-7.504760841445801134e-01;-8.631962158929570861e-02;-8.054879459229793426e-01;-7.703071841018704902e-01;4.596778199294534462e-01;9.927137824653486931e-01;-2.930439596237954802e+00;1.695460345640577571e-01;-1.109734554653032834e+00;1.214166476700029307e+00;-4.269936953296992743e-01;-8.209462037103709697e-01;-3.236585444523543131e+00;1.907615811646006021e+00;6.076021022680191397e-01;-1.162897466172374550e+00;1.527032806482772065e+00;8.379525270338777920e-01;-3.462481700291508702e-01;5.287211825162763112e-01;3.864919119278970028e-01;4.712030529474553475e-02;1.214645021185804863e+00;2.731688208651439354e-01;-1.699926742636526100e+00;7.279777370840327944e-01;-2.169192324146064443e+00;-1.084454717537042256e-02;4.451080498756905257e-01;-1.393852648763349578e-01;-2.329435376449140449e-01;5.271078011162834143e-01;1.132590676253014683e+00;8.037416965696042581e-01;2.953223177667469446e-01;7.876638897478873691e-01;-1.661965739475412818e+00;7.858266751700380137e-01;2.115325230531150957e-02;-1.077477286244077348e+00;2.949690189161240372e-01;1.235495075093122397e+00;-2.031338404248517193e+00;-9.920228038193448228e-01;7.747913354230819838e-01;-4.386181796582899750e-01;1.086522969838555203e-01;-2.929720963881429774e-01
1.717403983962420444e+00;-7.592191887360044689e-01;-7.641374678801592102e-02;-7.490315009317793926e-01;-7.904686059416743404e-01;4.700693198257256955e-01;1.062017267131496023e+00;-2.933951418578439885e+00;1.872495474778733127e-01;-1.042567243116604425e+00;1.212711388572706994e+00;-4.008098993269621491e-01;-7.714479065136226055e-01;-3.210252033674754202e+00;1.949095146100884968e+00;6.726792817606658259e-01;-1.116854447616555390e+00;1.551913457140198016e+00;8.845969388027591362e-01;-3.168870175449534088e-01;5.546234608533852084e-01;4.295051651163894757e-01;7.343635105638846028e-02;1.219274580901182015e+00;3.150033481213593278e-01;-1.647738069328275046e+00;7.635565515144638882e-01;-2.190733402099937166e+00;5.815372439954558104e-02;4.639199202756842944e-01;-1.730567018578127447e-01;-1.535155477581096051e-01;5.616046809764305703e-01;1.113839838235458624e+00;8.702086507568207452e-01;3.358515321907238893e-01;7.618319354009001065e-01;-1.673182434341891067e+00;7.390419406791429724e-01;5.686903897050843426e-02;-1.089748933555290122e+00;2.511191399855165485e-01;1.279237943215258522e+00;-2.046291299593550050e+00;-1.057500138057075434e+00;8.273324831459816231e-01;-4.546048535296609572e-01;5.437863581921292822e-02;-2.600773394844935194e-01
1.759291886010284411e+00;-7.674002589037609567e-01;-6.531993914785522160e-02;-6.931790110255020565e-01;-8.094204100188573392e-01;4.807446622686638027e-01;1.130375159969970733e+00;-2.936356005383000678e+00;2.056039440937865448e-01;-9.759379615232599559e-01;1.211625490138867889e+00;-3.732252909323976464e-01;-7.232148665199528148e-01;-3.182474789430456141e+00;1.988638706446890225e+00;7.381809792639804080e-01;-1.070691254093203426e+00;1.575319319333162493e+00;9.317214089936409760e-01;-2.876024014371036941e-01;5.790514973060090220e-01;4.723588608827600233e-01;1.003011304752110533e-01;1.222351120408130321e+00;3.571474222570508728e-01;-1.593871831793602922e+00;7.987674974300381647e-01;-2.210579495824566365e+00;1.277101687224835302e-01;4.823347990561585585e-01;-2.052069003513484757e-01;-7.298860745397206529e-02;5.948208725625454552e-01;1.096323602412740961e+00;9.376548211081914275e-01;3.755320292554640838e-01;7.377718233057273256e-01;-1.686254957030008939e+00;6.919533438114754409e-01;9.449818331826176365e-02;-1.102738467136488154e+00;2.068104430898395074e-01;1.324667126619522017e+00;-2.062370831143800487e+00;-1.123099593820214848e+00;8.814062811120931817e-01;-4.719905299095383810e-01;-9.789677560174510015e-05;-2.251092332201110047e-01
1.801179788058148157e+00;-7.749836819750388628e-01;-5.308967310772050308e-02;-6.381587710006103586e-01;-8.271098240364427312e-01;4.916520333915384566e-01;1.197539551461401786e+00;-2.937628655732993366e+00;2.245447206384577066e-01;-9.100934347546218994e-01;1.210930053455516742e+00;-3.443226514575762898e-01;-6.764611515885921023e-01;-3.153188241759474764e+00;2.026212938634347704e+00;8.038815967396500950e-01;-1.024372683478880219e+00;1.597244745409071243e+00;9.791312433117954628e-01;-2.583309243595621751e-01;6.019981951696764533e-01;5.148672977600965428e-01;1.277820550333874650e-01;1.223904800342186405e+00;3.994155490494033511e-01;-1.538517074366030357e+00;8.335749676169954547e-01;-2.228702814234859275e+00;1.976057491792637677e-01;5.003457913245036304e-01;-2.357872786911546781e-01;8.397300912621474822e-03;6.267216611556438721e-01;1.080065775840757691e+00;1.005866359124585330e+00;4.143203433715679784e-01;7.155189302216896641e-01;-1.701143375232305743e+00;6.445165685428024815e-01;1.338368592534167067e-01;-1.116406072586118015e+00;1.619946975704715242e-01;1.371561982454888584e+00;-2.079529334387597572e+00;-1.188829656039745108e+00;9.367745729308152303e-01;-4.907248619632209596e-01;-5.480522225183019625e-02;-1.882692161411791965e-01
1.843067690106011902e+00;-7.819340930388385402e-01;-3.977802701905843591e-02;-5.842011339466379738e-01;-8.434810825663774381e-01;5.027380633786914244e-01;1.263257937226841543e+00;-2.937744032472933142e+00;2.440031944810278630e-01;-8.452832483590577706e-01;1.210649265787733242e+00;-3.141815561262286116e-01;-6.314058486021068006e-01;-3.122330231267067546e+00;2.061795791759334140e+00;8.695571982288707868e-01;-9.778695630122680171e-01;1.617698251027457124e+00;1.026638075351943291e+00;-2.290103106206142769e-01;6.234662430909632125e-01;5.568449355873583695e-01;1.559442423426649071e-01;1.223976149817593173e+00;4.416270049059367597e-01;-1.481873456064652927e+00;8.679430030970186616e-01;-2.245088265034916652e+00;2.676158928935912229e-01;5.179479830649448280e-01;-2.647572118343044512e-01;9.039936724364316945e-02;6.572795495562282486e-01;1.065078829525611948e+00;1.074622339995334741e+00;4.521739465185127260e-01;6.950996913766549490e-01;-1.717792874108559076e+00;5.966879235329515252e-01;1.746732006209505972e-01;-1.130699550935476694e+00;1.166179347717583026e-01;1.419696678208515195e+00;-2.097711862480755585e+00;-1.254710007839757724e+00;9.932032454447181635e-01;-5.107513018813847339e-01;-1.097827247996883554e-01;-1.497649436902892539e-01
1.884955592153876092e+00;-7.882080040861882964e-01;-2.543811832154082436e-02;-5.315347584455010210e-01;-8.584747462401232099e-01;5.139529983887708431e-01;1.327277723535136289e+00;-2.936675472432037637e+00;2.639118202330177354e-01;-7.817563525284454418e-01;1.210810923711003184e+00;-2.828854256160146519e-01;-5.882635505181366131e-01;-3.089840125811038618e+00;2.095377047813951510e+00;9.349937484831594148e-01;-9.311524868804710309e-01;1.636699968838363217e+00;1.074059944214528217e+00;-1.995805452263965662e-01;6.434743529107256332e-01;5.981150521182920787e-01;1.848446309964391077e-01;1.222620333123971559e+00;4.836070430807859477e-01;-1.424143823056667202e+00;9.018417878200656324e-01;-2.259728868339999863e+00;3.375154574487559955e-01;5.351436609437827396e-01;-2.920877660852749802e-01;1.727764230075035101e-01;6.864721328478263773e-01;1.051368851398976068e+00;1.143699550610444149e+00;4.890585264222484518e-01;6.765264846334551052e-01;-1.736135579318842659e+00;5.484233512196469151e-01;2.167932314802445415e-01;-1.145554715587193684e+00;7.062872467663117160e-02;1.468845464276724577e+00;-2.116847858207426825e+00;-1.320757973449104838e+00;1.050450841552891257e+00;-5.319950182769428437e-01;-1.650658018257527004e-01;-1.098060583054338846e-01
1.926843494201740059e+00;-7.937712481729253255e-01;-1.011870162752000375e-02;-4.803904143040049757e-01;-8.720419447856286865e-01;5.252467725254736930e-01;1.389355360139815643e+00;-2.934397984196923659e+00;2.842103535797289027e-01;-7.197611532911707410e-01;1.211441529231471748e+00;-2.505206888830765477e-01;-5.472472002835127025e-01;-3.055676409785545999e+00;2.126965867742596217e+00;9.999730198062273256e-01;-8.841981000626830678e-01;1.654278307495186118e+00;1.121210176612486009e+00;-1.699907223606800244e-01;6.620506343898971968e-01;6.385096434144699185e-01;2.145416424779167386e-01;1.219904010100454128e+00;5.251805922881491728e-01;-1.365523149719605200e+00;9.352477418765523520e-01;-2.272630836496952966e+00;4.070824417077290036e-01;5.519345453763427889e-01;-3.177601604464896923e-01;2.552762820244858233e-01;7.142773020818716789e-01;1.038927215546492366e+00;1.212879992475990321e+00;5.249408600186558083e-01;6.598035148801806304e-01;-1.756092557755328798e+00;4.996689897943294989e-01;2.599910319255327451e-01;-1.160897132500338103e+00;2.397428812203152015e-02;1.518783228665887552e+00;-2.136851602174028031e+00;-1.386985900408656214e+00;1.108274156978700242e+00;-5.543690922231725438e-01;-2.206865746362569880e-01;-6.859973506731509296e-02
1.968731396249603804e+00;-7.985771637470939766e-01;6.122120105128918584e-03;-4.309923114874658623e-01;-8.841210836505464243e-01;5.365685364186392192e-01;1.449244893805073930e+00;-2.930880838265315091e+00;3.048299325078947519e-01;-6.595425489458461854e-01;1.212574384131359650e+00;-2.171718341502347493e-01;-5.085675284274004948e-01;-3.019794064052172544e+00;2.156578128917532755e+00;1.064292653519566256e+00;-8.369869964295340026e-01;1.670477636431187962e+00;1.167919851450621715e+00;-1.401885511209677304e-01;6.792355763174672267e-01;6.778659860786073743e-01;2.450837241703140990e-01;1.215903978200606472e+00;5.661875063363019933e-01;-1.306218936068859193e+00;9.681367493732326857e-01;-2.283811339760494441e+00;4.760923108750869659e-01;5.683269974920689416e-01;-3.417680985725313203e-01;3.376544798154856863e-01;7.406830705605826903e-01;1.027736974250098578e+00;1.281939642900908893e+00;5.597939784685576070e-01;6.449221027279017360e-01;-1.777572292559703726e+00;4.503835876014295470e-01;3.040518436802641666e-01;-1.176644010309368937e+00;-2.339586222374668428e-02;1.569282056571835726e+00;-2.157634785317164017e+00;-1.453411532856888844e+00;1.166435732329662578e+00;-5.777802390132258381e-01;-2.766815814258397066e-01;-2.635741848239225860e-02
2.010619298297467772e+00;-8.025865369485352119e-01;2.323241935161956401e-02;-3.835641969480441116e-01;-8.946603961055288323e-01;5.478723592027924250e-01;1.506707908893401004e+00;-2.926099988855845879e+00;3.257090788901612077e-01;-6.013436879949429770e-01;1.214238954935886738e+00;-1.829254165534241749e-01;-4.724280038306272189e-01;-2.982160406151290744e+00;2.184244665356515736e+00;1.127752835654360908e+00;-7.895065761447384034e-01;1.685352129185878622e+00;1.214019040240488234e+00;-1.101299693753166054e-01;6.950815873466952288e-01;7.160289596759572550e-01;2.765134921229872589e-01;1.210710767770429408e+00;6.064671816302102947e-01;-1.246430704266110467e+00;1.000487913255827754e+00;-2.293298622008943521e+00;5.443250776353547593e-01;5.843288491409215357e-01;-3.641160108328878042e-01;4.196656167578804997e-01;7.656769241697114481e-01;1.017770801363560018e+00;1.350659785663843593e+00;5.935927923907536874e-01;6.318616704025503683e-01;-1.800476320617638848e+00;4.005177198684226614e-01;3.487688391480281425e-01;-1.192704609392025716e+00;-7.153221802938138085e-02;1.620122202580842607e+00;-2.179095880639358995e+00;-1.520050173516075187e+00;1.224698170187749069e+00;-6.021239019815549653e-01;-3.330841283602476999e-01;1.671476122827586508e-02
2.052507200345331295e+00;-8.057525874021198575e-01;4.115062044621785320e-02;-3.383205002931433114e-01;-9.036002936406717367e-01;5.591062913010890201e-01;1.561507845381809867e+00;-2.920024767461892878e+00;3.467776960912926643e-01;-5.453976540671368056e-01;1.216468545095716891e+00;-1.478687589896865162e-01;-4.390277787506280394e-01;-2.942748396478345185e+00;2.210006321228831894e+00;1.190166666850484001e+00;-7.417487867920069533e-01;1.698969158785476941e+00;1.259352173208078129e+00;-7.977629369859684516e-02;7.096510685688880438e-01;7.528505614727010187e-01;3.088634810488599669e-01;1.204422774298851806e+00;6.458742698407793359e-01;-1.186363172752891160e+00;1.032281461080416296e+00;-2.301130999793010723e+00;6.115624989813106538e-01;5.999503793364170390e-01;-3.848180861205363623e-01;5.010712760247226782e-01;7.892549743512596860e-01;1.008991295302907876e+00;1.418822081500792365e+00;6.263160597601287183e-01;6.205907598290372196e-01;-1.824695521713159962e+00;3.500359554031020060e-01;3.939335867531590374e-01;-1.208984858056094680e+00;-1.204818215443629603e-01;1.671084333158795454e+00;-2.201132830522034567e+00;-1.586917259098350463e+00;1.282834294655449403e+00;-6.272937440170434087e-01;-3.899288268804337321e-01;6.041058485309336312e-02
2.094395102393195707e+00;-8.080348200609765996e-01;5.982279145280853389e-02;-2.954707625378305558e-01;-9.108895366456426501e-01;5.702234575873414979e-01;1.613420980959984208e+00;-2.912629542251909953e+00;3.679719350482315021e-01;-4.919343339917503499e-01;1.219297409414732414e+00;-1.120900444178117294e-01;-4.085575564478638455e-01;-2.901546239580721220e+00;2.233918935336733469e+00;1.251348733963847382e+00;-6.937152794082024343e-01;1.711403877767745163e+00;1.303766992194893559e+00;-4.909672027997302735e-02;7.230184503271259722e-01;7.881953686718623509e-01;3.421648428947321463e-01;1.197150927301557921e+00;6.842663722543274041e-01;-1.126212948585836315e+00;1.063501110260579807e+00;-2.307360734065566632e+00;6.775928863467228780e-01;6.152013680183119337e-01;-4.039009728548093037e-01;5.816312225359610011e-01;8.114103113108004361e-01;1.001347875372621266e+00;1.486213870643071644e+00;6.579429947088681896e-01;6.110663296073903794e-01;-1.850115043011690830e+00;2.988973216921473885e-01;4.393458904055624892e-01;-1.225381307568440548e+00;-1.702866613481432423e-01;1.721955881459458215e+00;-2.223632332154945601e+00;-1.654022188197618259e+00;1.340616962475338347e+00;-6.531716790161290476e-01;-4.472409169395727413e-01;1.045319002431210897e-01
2.136283004441059674e+00;-8.093869991809832243e-01;7.919153977246454201e-02;-2.552173107008282038e-01;-9.164755869732754689e-01;5.811789896283805490e-01;1.662232785836825766e+00;-2.903889475861953784e+00;3.892295522429477517e-01;-4.411756006802991514e-01;1.222759048784327618e+00;-7.568034262932592238e-02;-3.811959226135974710e-01;-2.858546559429964162e+00;2.256045309245068964e+00;1.311131185800396004e+00;-6.454119736849506239e-01;1.722739848617045988e+00;1.347121865131917229e+00;-1.806681834093382122e-02;7.352657218651056370e-01;8.219391942361764514e-01;3.764328875246469863e-01;1.189014887628724315e+00;7.215121692742409998e-01;-1.066174171165723550e+00;1.094129930279648333e+00;-2.312047604694611458e+00;7.422106755017310320e-01;6.300937965679423991e-01;-4.214019075088337729e-01;6.611130878542148537e-01;8.321419634458582237e-01;9.947851076639868673e-01;1.552627563875974559e+00;6.884574607539323265e-01;6.032346805820987257e-01;-1.876614255716502200e+00;2.470659362565038875e-01;4.848168988511036837e-01;-1.241787495185331380e+00;-2.209826033210613994e-01;1.772533396637465675e+00;-2.246474953883303982e+00;-1.721368140323559892e+00;1.397826958439096767e+00;-6.796330855336485399e-01;-5.050430243571145672e-01;1.488871013488046735e-01
2.178170906488923197e+00;-8.097658390617823443e-01;9.919219309866394996e-02;-2.177502134125264277e-01;-9.203041203005302151e-01;5.919230576004552713e-01;1.707733065069549916e+00;-2.893777652474449624e+00;4.104820072721529489e-01;-3.933306897226929166e-01;1.226887401867937655e+00;-3.872923797679536650e-02;-3.571171327373945381e-01;-2.813754188167649772e+00;2.276460271338991870e+00;1.369353250090077356e+00;-5.968541536356397614e-01;1.733075072771922409e+00;1.389288322036941192e+00;1.333058838715039940e-02;7.464858664324459658e-01;8.539631789289403585e-01;4.116771109003991569e-01;1.180142165152650469e+00;7.574933067273081910e-01;-1.006442125695006240e+00;1.124149528664445175e+00;-2.315263997660188533e+00;8.052136483838179259e-01;6.446379984656899209e-01;-4.373685744655797514e-01;7.392919994384516968e-01;8.514506504726196967e-01;9.892339384238724165e-01;1.617858535752469962e+00;7.178423907424202888e-01;5.970314276955157595e-01;-1.904065196367765722e+00;1.945223355385573838e-01;5.301546156938896637e-01;-1.258095521057933652e+00;-2.726016287367331037e-01;1.822617475036369949e+00;-2.269544734167627809e+00;-1.788959324702627640e+00;1.454259216452535863e+00;-7.065570361672879329e-01;-5.633554309218594680e-01;1.932871803942970423e-01
2.220058808536787165e+00;-8.091309013671388328e-01;1.197695923634544135e-01;-1.832517202212669005e-01;-9.223304331040793613e-01;6.024100616988846690e-01;1.749730046770925362e+00;-2.882272295458454536e+00;4.316659339087275948e-01;-3.486017761329951448e-01;1.231716106486979712e+00;-1.328699680234889926e-03;-3.364781914256820272e-01;-2.767187453386110718e+00;2.295249261771796334e+00;1.425860868160822026e+00;-5.480665378423399403e-01;1.742511125100328684e+00;1.430139868604185516e+00;4.510096296783672187e-02;7.567783038975773868e-01;8.841632475206639974e-01;4.478982138347298303e-01;1.170669331052653472e+00;7.920942802543406991e-01;-9.471965468208498606e-01;1.153546010880707184e+00;-2.317090566454738099e+00;8.664125791959520484e-01;6.588438947335409912e-01;-4.518574599078895027e-01;8.159471047148869616e-01;8.693359982702207889e-01;9.846177897301910953e-01;1.681714454834448702e+00;7.460811529503171835e-01;5.923815861419434725e-01;-1.932340312585267839e+00;1.412416585833525806e-01;5.751841380909894497e-01;-1.274194776180515021e+00;-3.251654185572017131e-01;1.872021729417250313e+00;-2.292715740060069507e+00;-1.856784789910358890e+00;1.509710599155666966e+00;-7.338122217466214181e-01;-6.221846815627700700e-01;2.375569955840317604e-01
2.261946710584651132e+00;-8.074409977543162142e-01;1.408579139712413941e-01;-1.518928375874306624e-01;-9.225076251575536901e-01;6.125934956838432477e-01;1.788038871120833928e+00;-2.869353041444089314e+00;4.527145655084782727e-01;-3.071774770521118469e-01;1.237276320507740834e+00;3.642786088322345905e-02;-3.194281167097634544e-01;-2.718874911002977512e+00;2.312502582397161888e+00;1.480515236665036483e+00;-4.990832345701523565e-01;1.751157295726524232e+00;1.469563850605037914e+00;7.724285933385921510e-02;7.662508120782255405e-01;9.124417818866525920e-01;4.850823497868361756e-01;1.160737233670090518e+00;8.252134974934821621e-01;-8.886180559284362346e-01;1.182299913312596651e+00;-2.317618469317328511e+00;9.256236434180831196e-01;6.727202586976956944e-01;-4.649368481554061461e-01;8.908702961447634294e-01;8.857998291157981319e-01;9.808512249748213563e-01;1.744007961248295047e+00;7.731586377831257684e-01;5.892000314078882361e-01;-1.961308008556317262e+00;8.721599664302243093e-02;6.197353944800143566e-01;-1.289975731383563584e+00;-3.786870489692524266e-01;1.920568319836557514e+00;-2.315867197106191711e+00;-1.924832397093854564e+00;1.563994069735674675e+00;-7.612712852904657268e-01;-6.815336783876914106e-01;2.815258833577249931e-01
2.303834612632515100e+00;-8.046595412531942770e-01;1.623971580321402208e-01;-1.238292943169239102e-01;-9.207952669147978497e-01;6.224289337247648213e-01;1.822493197378649565e+00;-2.855002955316487956e+00;4.735667933500819493e-01;-2.692337401737354696e-01;1.243598332169026932e+00;7.444776709954079030e-02;-3.061000936745439382e-01;-2.668859796703726417e+00;2.328321963891952784e+00;1.533183321442421754e+00;-4.499469064112027183e-01;1.759129719729670471e+00;1.507456650607308379e+00;1.097425357927672707e-01;7.750163252783774936e-01;9.387160635207503212e-01;5.232077713206439995e-01;1.150494678355792777e+00;8.567580328238122434e-01;-8.308748272400912072e-01;1.210392700836044888e+00;-2.316948427352194528e+00;9.826761931239769154e-01;6.862728447714608881e-01;-4.766832352391947580e-01;9.638591554061992639e-01;9.008429465681357939e-01;9.778397750561107493e-01;1.804563110050283470e+00;7.990578756338908573e-01;5.873936129550672014e-01;-1.990836442947951923e+00;3.244422302782043466e-02;6.636531226172914799e-01;-1.305328722574383704e+00;-4.331694368535735640e-01;1.968090017516688217e+00;-2.338876220317587240e+00;-1.993076362096098064e+00;1.616931088551210038e+00;-7.888055630849155619e-01;-7.413942790101940572e-01;3.250362021446351335e-01
2.345722514680379067e+00;-8.007484463612435377e-01;1.843182828909327164e-01;-9.920615700748092181e-02;-9.171533113234708878e-01;6.318685067407437961e-01;1.852933828065839172e+00;-2.839204137294215613e+00;4.941524110235028799e-01;-2.349334643036438131e-01;1.250712684681687392e+00;1.126371211288977325e-01;-2.966147861376833283e-01;-2.617192465006024094e+00;2.342811129996759778e+00;1.583747734308804667e+00;-4.007128520435720986e-01;1.766550984156526338e+00;1.543725943162155279e+00;1.425787419644386489e-01;7.831936373464369883e-01;9.629078585164374537e-01;5.622398617839419188e-01;1.140092681962258547e+00;8.866468963734663866e-01;-7.741345570966284839e-01;1.237801315036566763e+00;-2.315187338875701606e+00;1.037404115907580859e+00;6.995054156703097714e-01;-4.871802489116450197e-01;1.034723866555564697e+00;9.144669638598931227e-01;9.754823999374995225e-01;1.863207475599981677e+00;8.237615111345444330e-01;5.868591972282288793e-01;-2.020792827901685129e+00;-2.306026780244629579e-02;7.067846330253146903e-01;-1.320146094454965890e+00;-4.886048817336642314e-01;2.014431961589568942e+00;-2.361623182828065381e+00;-2.061486903264012849e+00;1.668358268049285886e+00;-8.162880391888727161e-01;-8.017499200494886402e-01;3.679372665918445584e-01
2.387610416728242591e+00;-7.956786802969517680e-01;2.065636160345424299e-01;-7.815402460525922024e-02;-9.115527720475746776e-01;6.408695779269786286e-01;1.879224581168181807e+00;-2.821950943951545554e+00;5.144119832397054948e-01;-2.044264612852120244e-01;1.258641642770008673e+00;1.509005570569419974e-01;-2.910774750404243605e-01;-2.563946455054644247e+00;2.356083332565251265e+00;1.632092242510096991e+00;-3.514438969975941518e-01;1.773542729113771532e+00;1.578280230055073563e+00;1.757147379519707897e-01;7.909039878468063778e-01;9.849540944475987381e-01;6.021319247850875911e-01;1.129687936135105097e+00;9.147989865354033689e-01;-7.185437758392421159e-01;1.264505942500548263e+00;-2.312450337495275399e+00;1.089661660338192561e+00;7.124190113130034474e-01;-4.965211253191159635e-01;1.103283769355201116e+00;9.266696563077481130e-01;9.736729725431381155e-01;1.919790150655131811e+00;8.472501549917805796e-01;5.874873391294999081e-01;-2.051048161720636642e+00;-7.927946332508045701e-02;7.489982375751824684e-01;-1.334324146126997235e+00;-5.449728272423848274e-01;2.059450115928007641e+00;-2.383986591616427120e+00;-2.130013041693375797e+00;1.718120260708944080e+00;-8.435909760096116372e-01;-8.625660599686674201e-01;4.100958772653706674e-01
2.429498318776107002e+00;-7.894201402598444162e-01;2.290629478672914221e-01;-6.078833008993367315e-02;-9.039636412147000755e-01;6.493891402746072572e-01;1.901239551067135380e+00;-2.803234025519074635e+00;5.342820202868042712e-01;-1.778448275036037529e-01;1.267409344776426749e+00;1.891436935321869628e-01;-2.895781194185431673e-01;-2.509203512881308384e+00;2.368251515629550052e+00;1.678118110668591623e+00;-3.022179246385814366e-01;1.780232307562681360e+00;1.611044493889934870e+00;2.091042656569008784e-01;7.982722941257097693e-01;1.004797637848109382e+00;6.428226052794805412e-01;1.119435572838361814e+00;9.411520373862614086e-01;-6.642474131606235233e-01;1.290477698095478853e+00;-2.308859358149617513e+00;1.139309644059061100e+00;7.250106711252781722e-01;-5.048056366205866397e-01;1.169371956079245933e+00;9.374502961358527342e-01;9.722972001529606167e-01;1.974163778305948469e+00;8.695040134040501467e-01;5.891614067584649561e-01;-2.081474896487911508e+00;-1.361741557683125436e-01;7.901684078325810212e-01;-1.347763840544802250e+00;-6.022367777077664019e-01;2.103014616846254903e+00;-2.405854824695019545e+00;-2.198599320264411627e+00;1.766077070342209066e+00;-8.705949368748022721e-01;-9.238007832697642252e-01;4.513825740230514860e-01
2.471386220823970969e+00;-7.819490025418041057e-01;2.517493016395354610e-01;-4.720886700054771623e-02;-8.943614616903072800e-01;6.573816359664973463e-01;1.918866064640312175e+00;-2.783051434414707259e+00;5.536936819241220498e-01;-1.553072260342958089e-01;1.277034671796739573e+00;2.272756365873638273e-01;-2.921937379798955625e-01;-2.453055004567605835e+00;2.379432911482934454e+00;1.721733823993765178e+00;-2.531228954423259125e-01;1.786751516629511150e+00;1.641953737120616097e+00;2.426913513149386858e-01;8.054245605154237708e-01;1.022388206452451431e+00;6.842405514435601077e-01;1.109492977522065216e+00;9.656498735399754452e-01;-6.113863224712634548e-01;1.315684297606604547e+00;-2.304541338509435988e+00;1.186217546991219507e+00;7.372715927294244409e-01;-5.121370800464930539e-01;1.232834289599749056e+00;9.468043233486405086e-01;9.712369113362151474e-01;2.026189463288696757e+00;8.904969804915696674e-01;5.917578553268909580e-01;-2.111945220515831778e+00;-1.936915130229334703e-01;8.301750209327440899e-01;-1.360368053354044093e+00;-6.603515510990692894e-01;2.145005144725931068e+00;-2.427119377813591328e+00;-2.267182258917626925e+00;1.812106196065699226e+00;-8.971834310993465067e-01;-9.854036589707479976e-01;4.916811103199414390e-01
2.513274122871834493e+00;-7.732469100680816609e-01;2.745616850177917678e-01;-3.750309196498546882e-02;-8.827367250010542676e-01;6.648098859330090482e-01;1.932019046899935422e+00;-2.761409316219598509e+00;5.725948656471870901e-01;-1.369168950437482657e-01;1.287530635377454047e+00;2.651968976749268236e-01;-2.989779729669628239e-01;-2.395617903961033690e+00;2.389745838784590681e+00;1.762851918376162619e+00;-2.042562643029821601e-01;1.793222279115284534e+00;1.670937005973371914e+00;2.764032619104739297e-01;8.124847415070833856e-01;1.037690755650855223e+00;7.262988166023554015e-01;1.100016903775846489e+00;9.882362208288864025e-01;-5.600705978376918637e-01;1.340097945883258701e+00;-2.299628332198933034e+00;1.230280125611216135e+00;7.491937322003429101e-01;-5.186277324467636340e-01;1.293526604273731451e+00;9.547250425018497522e-01;9.703701496296401885e-01;2.075753941105595857e+00;9.102073118703103427e-01;5.951485915673959681e-01;-2.142343690361370179e+00;-2.517742360647658995e-01;8.689278621871743269e-01;-1.372049896004146063e+00;-7.192490084694345143e-01;2.185319448776479323e+00;-2.447671470209966671e+00;-2.335666985817671293e+00;1.856087108114579109e+00;-9.232394862190851370e-01;-1.047293765671562182e+00;5.308931069533673330e-01
2.555162024919698460e+00;-7.633006997764812951e-01;2.974317412477844869e-01;-3.173891016372554219e-02;-8.690769850161483845e-01;6.716322935305043540e-01;1.940616847010578905e+00;-2.738317317510841065e+00;5.909190024682869913e-01;-1.227599948188662360e-01;1.298905942342720721e+00;3.028210075868932316e-01;-3.099768838633609747e-01;-2.337014148034777250e+00;2.399307580350992897e+00;1.801399684672799761e+00;-1.557321967589064826e-01;1.799775190781373269e+00;1.697947258550103200e+00;3.101574932167228127e-01;8.195775501639381844e-01;1.050670722722524264e+00;7.688971051700299597e-01;1.091159799830512922e+00;1.008871946573952627e+00;-5.104212889786019502e-01;1.363676119653201457e+00;-2.294254305529652704e+00;1.271392857000730459e+00;7.607567436622916235e-01;-5.243902516964271676e-01;1.351321672105054716e+00;9.612029463572124843e-01;9.695734622088281185e-01;2.122743029714824203e+00;9.286010253986300977e-01;5.992024159290898488e-01;-2.172552078468337200e+00;-3.103370202190762761e-01;9.063284792968362424e-01;-1.382725725295186336e+00;-7.788541940661537488e-01;2.223862475447813125e+00;-2.467416331899840998e+00;-2.403964799562208654e+00;1.897926329492538589e+00;-9.486605426867189550e-01;-1.109394532789019561e+00;5.689242515796166799e-01
2.597049926967562428e+00;-7.521007714463845417e-01;3.202940624591472107e-01;-2.996994181131418244e-02;-8.533794966116836633e-01;6.778114575948380738e-01;1.944603981318571151e+00;-2.713788399653749295e+00;6.086114845910630677e-01;-1.129054419424790900e-01;1.311168608916446487e+00;3.400526940807233056e-01;-3.252146507226050254e-01;-2.277383608083383137e+00;2.408236330696856609e+00;1.837308725396336051e+00;-1.076713305150356348e-01;1.806531970755840710e+00;1.722934872913750581e+00;3.438593538451772957e-01;8.268247854870239832e-01;1.061306312934884311e+00;8.119244453042018250e-01;1.083072224575921449e+00;1.027520480105792444e+00;-4.625357861050005681e-01;1.386378768546465690e+00;-2.288556512127670750e+00;1.309471345348311999e+00;7.719421707866322979e-01;-5.295409925303307119e-01;1.406102033768785731e+00;9.662258953493052527e-01;9.687203435477242941e-01;2.167061154220162322e+00;9.456492901502417947e-01;6.037862836310026182e-01;-2.202458247496208443e+00;-3.692852869689606243e-01;9.423037117856636335e-01;-1.392317224605532644e+00;-8.390676050376925099e-01;2.260554646672519041e+00;-2.486258915348482645e+00;-2.471959287529473137e+00;1.937533252841350251e+00;-9.733420314761431769e-01;-1.171600943510640036e+00;6.056949006190692764e-01
2.638937829015426395e+00;-7.396476243413108165e-01;3.430876785469659795e-01;-3.223412180120011072e-02;-8.356538816611802645e-01;6.833114674010469791e-01;1.943940261746046616e+00;-2.687847368903151235e+00;6.256159526420984607e-01;-1.074061015870486635e-01;1.324314480711574760e+00;3.768019153305758318e-01;-3.446989833013058835e-01;-2.216886001959350594e+00;2.416645924381750188e+00;1.870516633275254303e+00;-6.021079180529298469e-02;1.813609864833660934e+00;1.745854361816512323e+00;3.773979925141279779e-01;8.343421504195217553e-01;1.069581280441933568e+00;8.552540363950811297e-01;1.075898857962169552e+00;1.044148392402355352e+00;-4.164982377921067069e-01;1.408164655307021951e+00;-2.282673021324455043e+00;1.344446231288598526e+00;7.827234354421472862e-01;-5.341994494303947683e-01;1.457766028736484643e+00;9.697790030156794305e-01;9.676836281522493977e-01;2.208629721278887459e+00;9.613160443059667326e-01;6.087633093285194086e-01;-2.231960288709311513e+00;-4.285096297404582533e-01;9.767881648417020557e-01;-1.400757252896900340e+00;-8.997786045503375352e-01;2.295329887523622769e+00;-2.504112560205662419e+00;-2.539520280037173006e+00;1.974834901098176942e+00;-9.971894289668714606e-01;-1.233794031401022062e+00;6.411397486122960565e-01
2.680825731063290362e+00;-7.259447464498247626e-01;3.657477716256423705e-01;-3.855031767135974619e-02;-8.159117531125748002e-01;6.881012041407467139e-01;1.938599691382936197e+00;-2.660523705086292878e+00;6.418782161872647052e-01;-1.062980437644966969e-01;1.338336966279163320e+00;4.129836596398940296e-01;-3.684215242848454253e-01;-2.155684048491313121e+00;2.424643151917831307e+00;1.900971318348432249e+00;-1.349780597803551530e-02;1.821123882740950828e+00;1.766674027780579248e+00;4.106538946189175476e-01;8.422413349910323754e-01;1.075481812803702475e+00;8.987426307207613263e-01;1.069776580332192806e+00;1.058732950734941891e+00;-3.723913140853962744e-01;1.428979891708965333e+00;-2.276741777387791821e+00;1.376258267809182811e+00;7.930708091861558007e-01;-5.384837027566091727e-01;1.506229705611650260e+00;9.718444516521926868e-01;9.663392920616908910e-01;2.247375501216009042e+00;9.755624924709599410e-01;6.139962086812444930e-01;-2.260960798181388398e+00;-4.878792760849641752e-01;1.009724689266910946e+00;-1.407984794806305118e+00;-9.608573797405998151e-01;2.328132890785428177e+00;-2.520904149339697753e+00;-2.606510358632001534e+00;2.009772481149141310e+00;-1.020118392311974986e+00;-1.295845482735860532e+00;6.752003761567593187e-01
2.722713633111154330e+00;-7.110063422104406783e-01;3.882153888086006255e-01;-4.892620963203864193e-02;-7.941768476629196272e-01;6.921506510319439531e-01;1.928578064584518525e+00;-2.631851839594245845e+00;6.573524193860594833e-01;-1.096008781361068607e-01;1.353222589572933288e+00;4.485120694106279893e-01;-3.963593119726271929e-01;-2.093965356720461912e+00;2.432335174534895561e+00;1.928626103914476975e+00;3.231102511480621331e-02;1.829178488074046260e+00;1.785360473207542320e+00;4.434944185234268588e-01;8.506259697169419320e-01;1.079006437711471644e+00;9.422425356080399439e-01;1.064835339775680678e+00;1.071254709575308883e+00;-3.302754064353763397e-01;1.448772165319139438e+00;-2.270898485107919473e+00;1.404863934221234345e+00;8.029450137365236051e-01;-5.425120190368781792e-01;1.551413912735499778e+00;9.723992240222720795e-01;9.645629391944465780e-01;2.283245228178021335e+00;9.883462000134850545e-01;6.193536443553360193e-01;-2.289364439454821820e+00;-5.472525886521378835e-01;1.041072510973350962e+00;-1.413944832985292166e+00;-1.022158523347612036e+00;2.358919533658465628e+00;-2.536557119642512959e+00;-2.672767182618039250e+00;2.042296242742769330e+00;-1.042044823819532340e+00;-1.357604697755607326e+00;7.078300132882797691e-01
2.764601535159017853e+00;-6.948498390793034218e-01;4.104310992166988470e-01;-6.334927361922870759e-02;-7.704800658345778430e-01;6.954326576064424614e-01;1.913883702386320884e+00;-2.601876423396376481e+00;6.719901786838323732e-01;-1.173169232112636351e-01;1.368952091597153142e+00;4.833056449894819195e-01;-4.284712264158163642e-01;-2.031925053220362543e+00;2.439818215319875527e+00;1.953438830464671039e+00;7.704544927067402682e-02;1.837871827797384894e+00;1.801888816376828739e+00;4.757738003005052008e-01;8.595929321554486302e-01;1.080154728373194928e+00;9.855856539899843227e-01;1.061196201540675066e+00;1.081698665225450107e+00;-2.902077543542880278e-01;1.467485246050139969e+00;-2.265276565199980663e+00;1.430232449199042577e+00;8.123074953123602393e-01;-5.463995413437783277e-01;1.593260883927083427e+00;9.714207233632990990e-01;9.622351510563120769e-01;2.316194171703589433e+00;9.996232828748007337e-01;6.247014745732748509e-01;-2.317086680748925431e+00;-6.064684921644042381e-01;1.070797610289331292e+00;-1.418590971263400391e+00;-1.083520782414297834e+00;2.387658498336109325e+00;-2.551010471859793682e+00;-2.738120775332024248e+00;2.072371148746976477e+00;-1.062896723003525778e+00;-1.418909104583377490e+00;7.389938343905777529e-01
2.806489437206882265e+00;-6.775002702126275977e-01;4.323381743023315127e-01;-8.179110341871576040e-02;-7.448588276803835839e-01;6.979244211083938110e-01;1.894544259085861881e+00;-2.570647465392372766e+00;6.857453343337241991e-01;-1.294315326796358079e-01;1.385499858164163101e+00;5.172858746559307885e-01;-4.646977342125380162e-01;-1.969769884214267464e+00;2.447181263553115382e+00;1.975375571510451511e+00;1.205256563843182249e-01;1.847293914209480414e+00;1.816238171500228482e+00;5.073369795447479902e-01;8.692305022323876251e-01;1.078930583882420358e+00;1.028594933570214920e+00;1.058969574528745738e+00;1.090053905482224472e+00;-2.522278719385706580e-01;1.485059101546307270e+00;-2.260004790906211536e+00;1.452349631411609110e+00;8.211144710318595275e-01;-5.502584055577797173e-01;1.631728482115901713e+00;9.688836286376218965e-01;9.592408338999769413e-01;2.346193755028203043e+00;1.009346890038293587e+00;6.299097448692614343e-01;-2.344050034638556212e+00;-6.653506898598871011e-01;1.098874753065581800e+00;-1.421886032916486187e+00;-1.144764760456223884e+00;2.414329800701053852e+00;-2.564209243982817910e+00;-2.802384724488652168e+00;2.099973744467742431e+00;-1.082608731648670997e+00;-1.479579368361700897e+00;7.686663785826386430e-01
2.848377339254745788e+00;-6.589941035710644712e-01;4.538860578984651450e-01;-1.042099437664201211e-01;-7.173635748414231017e-01;6.996087364896396155e-01;1.870606003044728016e+00;-2.538224286914747552e+00;6.985844093647053388e-01;-1.459153580612992940e-01;1.402831903047685458e+00;5.503797084730386313e-01;-5.049666124939955480e-01;-1.907724095987051172e+00;2.454506004483293147e+00;1.994405183996350583e+00;1.625625168477640159e-01;1.857520557303836917e+00;1.828391134841789167e+00;5.380157929606443901e-01;8.796136850159977927e-01;1.075346898056217526e+00;1.071083487530710698e+00;1.058252978798759347e+00;1.096315329960129148e+00;-2.163676516093726576e-01;1.501429675382150553e+00;-2.255208802401931223e+00;1.471211433037522553e+00;8.293152097546252488e-01;-5.541985443427432934e-01;1.666779664634132629e+00;9.647576109087903085e-01;9.554692743681814093e-01;2.373225699059400284e+00;1.017466925128664990e+00;6.348555016526535866e-01;-2.370179855728071772e+00;-7.237098512823978425e-01;1.125295035731166404e+00;-1.423796982833014368e+00;-1.205696936468347857e+00;2.438922971400747652e+00;-2.576102976620253671e+00;-2.865356981415920767e+00;2.125090556451603163e+00;-1.101120072749983692e+00;-1.539421999939631469e+00;7.968322261653892902e-01
2.890265241302609756e+00;-6.393718408581605672e-01;4.750252444222984871e-01;-1.305473270465928870e-01;-6.880507229278798320e-01;7.004708485141366570e-01;1.842126983219893877e+00;-2.504673472610408069e+00;7.104717885339322248e-01;-1.667205659050541300e-01;1.420907709367424943e+00;5.825167989183739348e-01;-5.491892626519057075e-01;-1.846019030864010091e+00;2.461862556504088140e+00;2.010504518992206613e+00;2.029584814495777323e-01;1.868618644222190373e+00;1.838334815511655229e+00;5.676336360689315796e-01;8.908095061816914129e-01;1.069417353319113140e+00;1.112850683997468337e+00;1.059133323815230288e+00;1.100479860060177284e+00;-1.826463253031818113e-01;1.516530892121464191e+00;-2.251004677576440294e+00;1.486828163027364980e+00;8.368575982337239649e-01;-5.583204226994875619e-01;1.698398524175859237e+00;9.590114622306040726e-01;9.508187117084898610e-01;2.397286865210235263e+00;1.023931818195014776e+00;6.394192703488288387e-01;-2.395410737577652327e+00;-7.813417685020203063e-01;1.150051887585934463e+00;-1.424301578051734296e+00;-1.266109782649519566e+00;2.461438528014725513e+00;-2.586650347739860578e+00;-2.926826037468748254e+00;2.147719789654001232e+00;-1.118379182438289376e+00;-1.598231075958938208e+00;8.234838564480373435e-01
2.932153143350473723e+00;-6.186819569988788459e-01;4.957096502030410856e-01;-1.607319399317130859e-01;-6.569852950788490631e-01;7.005019010174114991e-01;1.809185071061869543e+00;-2.470065305323343452e+00;7.213801494264808767e-01;-1.917862524324354112e-01;1.439682768672456703e+00;6.136339439986737698e-01;-5.972617110269751173e-01;-1.784895867878111275e+00;2.469310520776716089e+00;2.023656298607456883e+00;2.415080038680184060e-01;1.880642772728158052e+00;1.846060354951273297e+00;5.960080844220616569e-01;9.028694329354294279e-01;1.061161617232520005e+00;1.153691198567674547e+00;1.061681512660464843e+00;1.102550839643723357e+00;-1.510742463826098003e-01;1.530293935552402562e+00;-2.247501919510230817e+00;1.499220455434047139e+00;8.436845478449274127e-01;-5.627201926454716840e-01;1.726575614601877362e+00;9.516143153131189081e-01;9.451940093153088362e-01;2.418383049154648745e+00;1.028688481431335067e+00;6.434917584043353678e-01;-2.419678830188676244e+00;-8.380281696430074145e-01;1.173150852689319734e+00;-1.423378954122922480e+00;-1.325780725760765666e+00;2.481886046201198237e+00;-2.595813498098564764e+00;-2.986565336026467676e+00;2.167869912354236650e+00;-1.134336993465767662e+00;-1.655785824256648775e+00;8.486219381093618175e-01
2.974041045398337690e+00;-5.969806086107976029e-01;5.158994610814775506e-01;-1.946744854887660914e-01;-6.242428560889745626e-01;6.996990631807851191e-01;1.771871970858818202e+00;-2.434485728844304475e+00;7.312860935281536579e-01;-2.210351637245699941e-01;1.459100786558975571e+00;6.436704403366811933e-01;-6.490638370199586227e-01;-1.724606327379918369e+00;2.476896914911213887e+00;2.033845267040423899e+00;2.779990459573777883e-01;1.893631853181943159e+00;1.851563641740272548e+00;6.229432790001432352e-01;9.158340197345145040e-01;1.050604091147044894e+00;1.193385324543605464e+00;1.065956486224321598e+00;1.102531827557984290e+00;-1.216493154156950141e-01;1.542650801565240259e+00;-2.244803071707157649e+00;1.508427139657930738e+00;8.497404268604217270e-01;-5.674861429760258424e-01;1.751321350082157835e+00;9.425334081689068499e-01;9.385115386855158448e-01;2.436534128323675219e+00;1.031684123646125828e+00;6.469683588524177686e-01;-2.442932973051537004e+00;-8.935411627776168597e-01;1.194606073791182332e+00;-1.421021627242780028e+00;-1.384475601587664251e+00;2.500284939955632613e+00;-2.603566925399203313e+00;-3.044340370643081606e+00;2.185558150775979147e+00;-1.148955990363020874e+00;-1.711855926216371948e+00;8.722583475655465435e-01
3.015928947446201658e+00;-5.743329143461650688e-01;5.355572649792288420e-01;-2.322732467255339550e-01;-5.899060912311071547e-01;6.980612190590902433e-01;1.730294763662099111e+00;-2.398017625117265794e+00;7.401714511805227437e-01;-2.543732045270918896e-01;1.479104685218501913e+00;6.725747188144047817e-01;-7.044646970714718570e-01;-1.665409503720072237e+00;2.484660037878751115e+00;2.041063550699495632e+00;3.122139256634959281e-01;1.907614936019243368e+00;1.854843568100061901e+00;6.482408740198231101e-01;9.297312821896194235e-01;1.037771477640780926e+00;1.231714686648732737e+00;1.072000256236140592e+00;1.100434442099562649e+00;-9.436393105710649820e-02;1.553530218397096263e+00;-2.242998469899060154e+00;1.514489038196176196e+00;8.549623270157487021e-01;-5.726963506215709820e-01;1.772649694594896630e+00;9.317355100862810824e-01;9.306935600355004112e-01;2.451768107510021721e+00;1.032864443737166127e+00;6.497571041605976205e-01;-2.465118699143342695e+00;-9.476392401589288639e-01;1.214435250462941873e+00;-1.417221569425697325e+00;-1.441950710844719596e+00;2.516660385110891518e+00;-2.609884947825324986e+00;-3.099907387749442300e+00;2.200813238741661237e+00;-1.162200241729971495e+00;-1.766201056043216422e+00;8.944077509379089186e-01
3.057816849494065625e+00;-5.508073726707696238e-01;5.546522979155357191e-01;-2.734139980936634018e-01;-5.540647004633747486e-01;6.955962890698370593e-01;1.684574178758613261e+00;-2.360758344034152856e+00;7.480244260981511184e-01;-2.916946099732475872e-01;1.499626762299532956e+00;7.002982075355170810e-01;-7.633180491383173560e-01;-1.607570719937889692e+00;2.492621784556054987e+00;2.045308217481944801e+00;3.439312051358722755e-01;1.922603108542373596e+00;1.855902325037128708e+00;6.716953260976765705e-01;9.445728151576310294e-01;1.022696028405489788e+00;1.268446635919628918e+00;1.079840662095143289e+00;1.096269532615157249e+00;-6.919671683802697260e-02;1.562862862587745649e+00;-2.242168272673761287e+00;1.517466786561394443e+00;8.592908243338595042e-01;-5.784193546286564569e-01;1.790593079872060400e+00;9.191879427694320537e-01;9.216782535764744821e-01;2.464127502896262811e+00;1.032176921373230361e+00;6.517744536288505586e-01;-2.486191552925287596e+00;-1.000074091291398126e+00;1.232667581493152031e+00;-1.411980368243082040e+00;-1.497949721378669885e+00;2.531048722864082112e+00;-2.614749759553669506e+00;-3.153012531911701277e+00;2.213670498566300271e+00;-1.174040184422908695e+00;-1.818570338941577269e+00;9.150962440281906751e-01
3.099704751541929149e+00;-5.264796444992558833e-01;5.731568534297822870e-01;-3.179685933567544254e-01;-5.168168229632286170e-01;6.923172951512714945e-01;1.634846667222245031e+00;-2.322806248440389965e+00;7.548394071557923413e-01;-3.328791701507349821e-01;1.520597044401661435e+00;7.268005259309184840e-01;-8.254615552462096773e-01;-1.551357281522003362e+00;2.500788151985350538e+00;2.046582840610877696e+00;3.729253122790598951e-01;1.938593225718305613e+00;1.854747910353504725e+00;6.930986592452725858e-01;9.603541689871827325e-01;1.005411919232035434e+00;1.303348405762072559e+00;1.089486907368106383e+00;1.090054465604006761e+00;-4.612120305647060547e-02;1.570579306307605671e+00;-2.242381485916489225e+00;1.517425681047512853e+00;8.626652082538145416e-01;-5.847137608833152811e-01;1.805192452889015087e+00;9.048621018898919122e-01;9.114141220131766197e-01;2.473659875602107761e+00;1.029570606914271158e+00;6.529484061030266240e-01;-2.506110486518497993e+00;-1.050588727780861431e+00;1.249336367822484473e+00;-1.405302569583488648e+00;-1.552209929685766765e+00;2.543492772322297757e+00;-2.618148925382035586e+00;-3.203397652026582332e+00;2.224174157833491705e+00;-1.184450932847358473e+00;-1.868708108275482171e+00;9.343523915023022042e-01
3.141592653589793116e+00;-5.014345416956000889e-01;5.910521228429388430e-01;-3.657957769350739241e-01;-4.782698930065887311e-01;6.882431442296887969e-01;1.581262101181757362e+00;-2.284271461446940599e+00;7.606180446200204726e-01;-3.777933110327147403e-01;1.541936534362187139e+00;7.520458185585886524e-01;-8.907250878384953552e-01;-1.497042642403689783e+00;2.509157865858258063e+00;2.044894053845391912e+00;3.989738354546190635e-01;1.955567568199922945e+00;1.851392016866681978e+00;7.122393988070463422e-01;9.770600774121618315e-01;9.859627084463085112e-01;1.336185398423506143e+00;1.100934827214850031e+00;1.081809694081503626e+00;-2.510038394809566142e-02;1.576612821764133754e+00;-2.243695013790292236e+00;1.514444771141043589e+00;8.650250944119973751e-01;-5.916265247661867122e-01;1.816498304048952406e+00;8.887277407336745538e-01;8.998614181605080198e-01;2.480426529687718151e+00;1.024996401320254824e+00;6.532186074766355155e-01;-2.524837740246921314e+00;-1.098922563093962523e+00;1.264484490253958704e+00;-1.397196271343270624e+00;-1.604462556678454277e+00;2.554041551788732711e+00;-2.620072143780349805e+00;-3.250799839884299658e+00;2.232375537062236681e+00;-1.193410754355639369e+00;-1.916351861547704871e+00;9.522155039280444377e-01
3.183480555637657083e+00;-4.757622431720287537e-01;6.083201282476310423e-01;-4.167446232953841978e-01;-4.385359353169526742e-01;6.833964703481572034e-01;1.523980661023771610e+00;-2.245261819011079574e+00;7.653679186811661594e-01;-4.262885419142881105e-01;1.563564327508148999e+00;7.760088963484732538e-01;-9.589274532362246362e-01;-1.444900910337998390e+00;2.517713496082040869e+00;2.040259105452080224e+00;4.218523532423246181e-01;1.973492705375322620e+00;1.845851147246280188e+00;7.289090568645129053e-01;9.946573161172022060e-01;9.643932839538682522e-01;1.366726308488441788e+00;1.114160446752599398e+00;1.071563935373831544e+00;-6.092310709360226895e-03;1.580897389794902130e+00;-2.246150561449722360e+00;1.508606252641819800e+00;8.663078184353805167e-01;-5.991903314150892612e-01;1.824567155586764855e+00;8.707581046811245784e-01;8.869936250285315182e-01;2.484495198560421336e+00;1.018407018862048208e+00;6.525405574343556836e-01;-2.542333765300663906e+00;-1.144809691758260861e+00;1.278153657228220386e+00;-1.387672654755145452e+00;-1.654436821754971421e+00;2.562748639102441217e+00;-2.620511840230710376e+00;-3.294955409922036615e+00;2.238334013416443113e+00;-1.200901445077451335e+00;-1.961237778129027109e+00;9.687239618329512858e-01
3.225368457685521495e+00;-4.495527083410166824e-01;6.249523692440860367e-01;-4.706491337233553729e-01;-3.977315579406504042e-01;6.778084900043392924e-01;1.463178101578532786e+00;-2.205897798929656872e+00;7.691001512513190308e-01;-4.782077536977791254e-01;1.585393633953380288e+00;7.986655556205807249e-01;-1.029870343339511773e+00;-1.395202725350319639e+00;2.526420441553513641e+00;2.032696447564874553e+00;4.413379403204187312e-01;1.992319716259883355e+00;1.838147108080001590e+00;7.428940724389931916e-01;1.013098546931244348e+00;9.407528847785728843e-01;1.394729443111253353e+00;1.129125945890441463e+00;1.059343868540618683e+00;1.095281516028112634e-02;1.583374003163919408e+00;-2.249778419937509266e+00;1.500007517223900244e+00;8.664628702355900991e-01;-6.074287599810435090e-01;1.829473670376668970e+00;8.509335700649688361e-01;8.728010809638253598e-01;2.485941015414105948e+00;1.009763186167648374e+00;6.508770443812705864e-01;-2.558572414474213907e+00;-1.187982344448782701e+00;1.290398125493752435e+00;-1.376749607322591551e+00;-1.701854552083059913e+00;2.569678368681438396e+00;-2.619469202873925262e+00;-3.335598488476515300e+00;2.242115006261702348e+00;-1.206909840179570814e+00;-2.003098397450033819e+00;9.839288034987347942e-01
3.267256359733385018e+00;-4.229067007105458131e-01;6.409439419659644921e-01;-5.273357117386301418e-01;-3.559824509894449207e-01;6.715149056215504730e-01;1.399040069416379595e+00;-2.166298251739195990e+00;7.718365433359181127e-01;-5.333777425782226800e-01;1.607333585044279367e+00;8.200036357405576792e-01;-1.103350312894990637e+00;-1.348217538330032106e+00;2.535234000100395235e+00;2.022234691600011125e+00;4.572154366999647834e-01;2.011985750485318469e+00;1.828305939701901917e+00;7.539908973175357687e-01;1.032320473305929909e+00;9.150976014823952731e-01;1.419967328371463111e+00;1.145774308084130277e+00;1.045186582648405249e+00;2.608905210332856939e-02;1.583985931437728034e+00;-2.254593907629720562e+00;1.488746634686455295e+00;8.654346209657202138e-01;-6.163485882298980201e-01;1.831291588778150015e+00;8.292363995239594443e-01;8.572848405040134345e-01;2.484845566547932982e+00;9.990270719441746161e-01;6.482093712372183347e-01;-2.573519039083316251e+00;-1.228173701728381362e+00;1.301272014324283965e+00;-1.364443064038378672e+00;-1.746442745762128990e+00;2.574897308999180012e+00;-2.616941470159450667e+00;-3.372465940121208039e+00;2.243791037628006801e+00;-1.211422471259160361e+00;-2.041669149392022042e+00;9.978792519010903916e-01
3.309144261781248986e+00;-3.959247775402463532e-01;6.562971711943162978e-01;-5.866207108216059396e-01;-3.134167789664576986e-01;6.645584493137101090e-01;1.331764477569719052e+00;-2.126587411978464459e+00;7.736047832994548124e-01;-5.916195250766920211e-01;1.629292154172401474e+00;8.400135485108831679e-01;-1.179152165756869319e+00;-1.304213261399178592e+00;2.544094781052608667e+00;2.008908027377354077e+00;4.692741305557524001e-01;2.032408982966030564e+00;1.816360353550428020e+00;7.619950619675019965e-01;1.052244826427850999e+00;8.874916823350398332e-01;1.442212535139431040e+00;1.164033809839669198e+00;1.029132424934964263e+00;3.938076378884325379e-02;1.582683374067888726e+00;-2.260597748997839052e+00;1.474934304968700260e+00;8.631746530861730271e-01;-6.259456948559116718e-01;1.830105098512335715e+00;8.056548253894417755e-01;8.404632490697783176e-01;2.481300737532832201e+00;9.861681961940943486e-01;6.445322765304961621e-01;-2.587146642512361261e+00;-1.265121378341160785e+00;1.310839257077867082e+00;-1.350772145965684068e+00;-1.787926759230254570e+00;2.578477383053334737e+00;-2.612929759079452019e+00;-3.405295377343957153e+00;2.243438373015327336e+00;-1.214427994133737698e+00;-2.076685472492310947e+00;1.010633715340047978e+00
3.351032163829112509e+00;-3.687095474103063708e-01;6.710144730808542679e-01;-6.483104519338644955e-01;-2.701625948702268687e-01;6.569856396586676306e-01;1.261553555118422043e+00;-2.086889978861306005e+00;7.744311302417020704e-01;-6.527409769159220332e-01;1.651174226635743203e+00;8.586988185297130816e-01;-1.257053509682803938e+00;-1.263441747481164334e+00;2.552927118593068201e+00;1.992762151092675182e+00;4.773107700446477253e-01;2.053499829336197902e+00;1.802353054094096851e+00;7.667151018331264112e-01;1.072780026818501931e+00;8.579968540452509451e-01;1.461243924440913666e+00;1.183815122200779335e+00;1.011229856864637178e+00;5.088605051661865275e-02;1.579418608790925216e+00;-2.267776193572712540e+00;1.458679965611997531e+00;8.596399041745529379e-01;-6.362011014336421688e-01;1.826009532336581032e+00;7.801860600727426043e-01;8.223687659885126067e-01;2.475396873760971062e+00;9.711617795413380883e-01;6.398529565236343863e-01;-2.599427841075363510e+00;-1.298560806888148456e+00;1.319156576686131288e+00;-1.335760091212279121e+00;-1.826040209595468644e+00;2.580494751426520850e+00;-2.607442417786320910e+00;-3.433840157035684904e+00;2.241144145628870543e+00;-1.215922569923422181e+00;-2.107896169528743258e+00;1.022248758941024516e+00
3.392920065876976921e+00;-3.413708801351944544e-01;6.851119613665894725e-01;-7.122027190019641907e-01;-2.263598684147938300e-01;6.488525267854328149e-01;1.188627033911315856e+00;-2.047337519414771378e+00;7.743594399629663005e-01;-7.165415570526967315e-01;1.672880596778503204e+00;8.760640078533302733e-01;-1.336821936644638775e+00;-1.226155792159788760e+00;2.561647203596691291e+00;1.973844941199454084e+00;4.811340070149938697e-01;2.075147649280134399e+00;1.786326987510855613e+00;7.679629247735464403e-01;1.093820486542236736e+00;8.266909370220343334e-01;1.476849758569431792e+00;1.205014887753391495e+00;9.915300646601288292e-01;6.067923383712425789e-02;1.574154908696575594e+00;-2.276100909822220686e+00;1.440105659422541429e+00;8.547918312393191220e-01;-6.470830971139762688e-01;1.819099782217059591e+00;7.528295008355854190e-01;8.030479161477144245e-01;2.467236356457180868e+00;9.539911275349757247e-01;6.341938963413951136e-01;-2.610337354252423303e+00;-1.328244635601843360e+00;1.326298799634362258e+00;-1.319427881779189349e+00;-1.860519362999025761e+00;2.581032087540513498e+00;-2.600481686682254434e+00;-3.457851741301784632e+00;2.236993796958464120e+00;-1.215895539618871979e+00;-2.135048248359151746e+00;1.032791994771797839e+00
3.434807967924840888e+00;-3.140175227012154124e-01;6.986092394828218310e-01;-7.780881836197406365e-01;-1.821461836507554111e-01;6.402157386757622026e-01;1.113211160952864986e+00;-2.008058058444173177e+00;7.734356832391712233e-01;-7.828103593536805960e-01;1.694314571124455604e+00;8.921209132490753868e-01;-1.418218655573733056e+00;-1.192595678054408914e+00;2.570159874343746154e+00;1.952213969424798634e+00;4.805653099891893376e-01;2.097231661939273017e+00;1.768333375532227247e+00;7.655627252329821886e-01;1.115248188200250956e+00;7.936555790036270430e-01;1.488832912153292831e+00;1.227515481849259738e+00;9.700933755829033167e-01;6.883364859155971516e-02;1.566866092473610195e+00;-2.285528229260702648e+00;1.419334076539713330e+00;8.486015173539979140e-01;-6.585441927918211924e-01;1.809475943094551731e+00;7.235944835939875919e-01;7.825628082410718278e-01;2.456924071099653162e+00;9.346481745802707186e-01;6.275928632082927727e-01;-2.619849110480854115e+00;-1.353929741346412197e+00;1.332336486761120931e+00;-1.301798112276153496e+00;-1.891110941704033488e+00;2.580173512278016723e+00;-2.592050825438785289e+00;-3.477093650684010218e+00;2.231078772395145293e+00;-1.214339202978420573e+00;-2.157898498202637239e+00;1.042328906007028433e+00
3.476695869972704411e+00;-2.867551460788986262e-01;7.115253961795388049e-01;-8.457493991865794314e-01;-1.376573037968897850e-01;6.311381842948450283e-01;1.035537699370925324e+00;-1.969179531703169062e+00;7.717058041662627765e-01;-8.513301729862754463e-01;1.715378979479043053e+00;9.068880323080532602e-01;-1.500996992291669940e+00;-1.162985118923098860e+00;2.578352865142745642e+00;1.927937252086175945e+00;4.754374871680511205e-01;2.119617755335748033e+00;1.748433324582521209e+00;7.593521765630883991e-01;1.136930206898489892e+00;7.589760379467236362e-01;1.497002366601218881e+00;1.251183345974419714e+00;9.469846095932488161e-01;7.542336730215204454e-02;1.557530371461713470e+00;-2.296001265618519138e+00;1.396491945309330518e+00;8.410465525871481107e-01;-6.705261603479617527e-01;1.797248760393665989e+00;6.925019294399363812e-01;7.609895302495006675e-01;2.444566904049594314e+00;9.131341432701823857e-01;6.200998648633326837e-01;-2.627940296762387717e+00;-1.375382042946311723e+00;1.337344018161212844e+00;-1.282895548091689264e+00;-1.917571678846508254e+00;2.578009518642399023e+00;-2.582159604121780916e+00;-3.491344943846336868e+00;2.223499325352928935e+00;-1.211250573527333785e+00;-2.176220252867063998e+00;1.050931302497615238e+00
3.518583772020568823e+00;-2.596940411003778593e-01;7.238873643059149376e-01;-9.149632515849659420e-01;-9.303267783900004417e-02;6.216893290156189078e-01;9.558458687503046391e-01;-1.930831911828190250e+00;7.692261128838303597e-01;-9.218761344277348613e-01;1.735975313049920032e+00;9.203930944005956905e-01;-1.584907786450651113e+00;-1.137533705340088019e+00;2.586107603810228195e+00;1.901091940258947677e+00;4.656005134385798883e-01;2.142162120890104049e+00;1.726696032527230695e+00;7.491836724636824485e-01;1.158724797213679603e+00;7.227464309468856207e-01;1.501184998179305730e+00;1.275871841250445948e+00;9.222795074887990552e-01;8.052299619476510628e-02;1.546133853932620150e+00;-2.307449188103494198e+00;1.371708444759867085e+00;8.321107309037246713e-01;-6.829568226242033191e-01;1.782528649681425215e+00;6.595779992818360249e-01;7.384185949900201607e-01;2.430274222247286176e+00;8.894585183924805794e-01;6.117790493631036775e-01;-2.634588191511189059e+00;-1.392383250021242080e+00;1.341398515201708275e+00;-1.262745321419345146e+00;-1.939673709907952182e+00;2.574631174833530434e+00;-2.570818330303592525e+00;-3.500402104958349803e+00;2.214357153890733620e+00;-1.206627651495706388e+00;-2.189801879268052254e+00;1.058670540235673307e+00
3.560471674068431902e+00;-2.329416041583209918e-01;7.357288435240099123e-01;-9.855024100302589574e-01;-4.841148352152657708e-02;6.119405032209536133e-01;8.743827852041308191e-01;-1.893139617141326170e+00;7.660579873400347184e-01;-9.942169406198519965e-01;1.756009897131316499e+00;9.326648249788317413e-01;-1.669695231571066696e+00;-1.116438569807476355e+00;2.593296507545233887e+00;1.871762301502100101e+00;4.509232794412953993e-01;2.164707103140300237e+00;1.703195278470237550e+00;7.349239095981729974e-01;1.180478276104073743e+00;6.850714524939682804e-01;1.501225830485508617e+00;1.301423876446777150e+00;8.960589465329960035e-01;8.421202186925658140e-02;1.532676582000888521e+00;-2.319785597443335678e+00;1.345113648759554970e+00;8.217879224416161366e-01;-6.957499844348902229e-01;1.765426544640957829e+00;6.248590008005370233e-01;7.149539932574389134e-01;2.414157733868882438e+00;8.636401379278799695e-01;6.027106643569646316e-01;-2.639768095028860451e+00;-1.404731070081355337e+00;1.344580575497522634e+00;-1.241370497088056801e+00;-1.957201612561869863e+00;2.570132996633833766e+00;-2.558031616097133920e+00;-3.504071329487778552e+00;2.203755120134875956e+00;-1.200463868744727769e+00;-2.198441745046758822e+00;1.065620980100823179e+00
3.602359576116296314e+00;-2.066004362496487445e-01;7.470853068299406763e-01;-1.057132874808131007e+00;-3.927588308472174106e-03;6.019676169096129792e-01;7.913987100693908872e-01;-1.856226045055753282e+00;7.622629552134794206e-01;-1.068115541238479071e+00;1.775390120716924258e+00;9.437415696448070435e-01;-1.755098089926465654e+00;-1.099871275641484125e+00;2.599780972790084466e+00;1.840045686469782282e+00;4.312929591052672151e-01;2.187089424510852087e+00;1.678017530022446469e+00;7.164606520150273994e-01;1.202028645324190181e+00;6.460598048590449061e-01;1.496985538700479346e+00;1.327670719756424367e+00;8.684123786521502630e-01;8.656752564539793582e-02;1.517166757835788360e+00;-2.332912111195462046e+00;1.316839782729339881e+00;8.100820831272876887e-01;-7.088078574836731427e-01;1.746060089616197075e+00;5.883922672538346443e-01;6.907134721760299634e-01;2.396330267014912252e+00;8.357100607892672395e-01;5.929834625706398299e-01;-2.643458226643802256e+00;-1.412238090498971310e+00;1.346970033781147436e+00;-1.218795492661239876e+00;-1.969958279965069003e+00;2.564613539646931617e+00;-2.543809053863865799e+00;-3.502182457297267959e+00;2.191803093548494452e+00;-1.192756797200988927e+00;-2.201959489833639427e+00;1.071861288072128993e+00
3.644247478164160281e+00;-1.807738289226756834e-01;7.579952498349067369e-01;-1.129617685538542027e+00;4.028206899597819302e-02;5.918496686349329350e-01;7.071509078078741517e-01;-1.820212799108378299e+00;7.579108732561266049e-01;-1.143330756650462465e+00;1.794026260683367902e+00;9.536621582394749774e-01;-1.840854650543566340e+00;-1.087989012010570633e+00;2.605417556502653831e+00;1.806044000752737855e+00;4.066179339089481815e-01;2.209133747714238094e+00;1.651252609851383557e+00;6.936980089687905249e-01;1.223205916910015123e+00;6.058280707862961911e-01;1.488343912890210952e+00;1.354433670183449401e+00;8.394354411912496872e-01;8.766953282790534985e-02;1.499624053171166871e+00;-2.346719424729915016e+00;1.287022317157049400e+00;7.970062279132021921e-01;-7.220228167489906035e-01;1.724549050002299744e+00;5.502350285174270050e-01;6.658263338684689003e-01;2.376907405346684321e+00;8.057099848043821622e-01;5.827008206552020120e-01;-2.645641518256858227e+00;-1.414739214218253993e+00;1.348653008394040675e+00;-1.195049106897494440e+00;-1.977764873307951810e+00;2.558172055473484363e+00;-2.528164436044866292e+00;-3.494584633747734870e+00;2.178611829703580582e+00;-1.183507680438955489e+00;-2.200193344439201670e+00;1.077470062132324102e+00
3.686135380212023804e+00;-1.555613024394331134e-01;7.685009356675246428e-01;-1.202717768569450119e+00;8.408731187137252761e-02;5.816678567430710878e-01;6.218990101946042515e-01;-1.785213404448926511e+00;7.530729534062363673e-01;-1.219617224555491486e+00;1.811834735261586005e+00;9.624728935291714249e-01;-1.926700905354739035e+00;-1.080927082873439637e+00;2.610057064941008864e+00;1.769870586499633358e+00;3.768285603228394010e-01;2.230659959513496826e+00;1.623000981632871653e+00;6.665621185554249095e-01;1.243832586676448138e+00;5.645022340145522399e-01;1.475206372175019709e+00;1.381524759964076976e+00;8.092335627468694170e-01;8.759580654760235063e-02;1.480077632951602107e+00;-2.361085223318182269e+00;1.255793245554803761e+00;7.825809916601610405e-01;-7.352749953875026279e-01;1.701009001349729211e+00;5.104535356292572157e-01;6.404322130340034391e-01;2.356002617070473981e+00;7.736904777468771588e-01;5.719782141986873292e-01;-2.646296126685432348e+00;-1.412088048061197254e+00;1.349713660765805567e+00;-1.170156177380476947e+00;-1.980463907163807269e+00;2.550908852994526743e+00;-2.511107763570663565e+00;-3.481148576109546422e+00;2.164293806999284531e+00;-1.172715951840208604e+00;-2.193003609366921403e+00;1.082525955496571601e+00
3.728023282259888216e+00;-1.310537077806595008e-01;7.786477552233487254e-01;-1.276191909085566678e+00;1.273644160956211024e-01;5.715062298917016337e-01;5.359038368030755173e-01;-1.751337153985565998e+00;7.478229237690974252e-01;-1.296726365239420087e+00;1.828735416132265534e+00;9.702243832423176340e-01;-2.012371628648035315e+00;-1.078792488422686269e+00;2.613544176272984743e+00;1.731652059905885999e+00;3.418806421955356001e-01;2.251483980706908472e+00;1.593373985805279780e+00;6.350043656733195263e-01;1.263726019336014916e+00;5.222153432704601528e-01;1.457496385409817741e+00;1.408750557628837718e+00;7.779207978706459414e-01;8.642009168446929124e-02;1.458567374016994656e+00;-2.375875588244036329e+00;1.223281788573560291e+00;7.668390898348924622e-01;-7.484348459882439464e-01;1.675558865982917922e+00;4.691252705484749708e-01;6.146841821703663555e-01;2.333726698260929489e+00;7.397144389716306945e-01;5.609401362215438169e-01;-2.645403467081641757e+00;-1.404159808721304747e+00;1.350236300274865187e+00;-1.144143101848293931e+00;-1.977919307605171095e+00;2.542926903365161362e+00;-2.492650849626687481e+00;-3.461769297528382694e+00;2.148965085646215023e+00;-1.160382356866662690e+00;-2.180273285472251743e+00;1.087108800313929535e+00
3.769911184307752183e+00;-1.073403736588929291e-01;7.884830954830375216e-01;-1.349797393631113618e+00;1.699896689418833873e-01;5.614502495336255450e-01;4.494299928456402249e-01;-1.718690508735187805e+00;7.422359115034673493e-01;-1.374410307433182599e+00;1.844654366544129509e+00;9.769671715710599447e-01;-2.097599106016534432e+00;-1.081671599288180907e+00;2.615720943372921159e+00;1.691516822497685091e+00;3.017515435157491765e-01;2.271415754642289286e+00;1.562486300212495571e+00;5.989937435645353858e-01;1.282701303957612060e+00;4.791050872755553414e-01;1.435160813705427252e+00;1.435912429140642654e+00;7.456136788350220534e-01;8.421867923469328332e-02;1.435144636944980068e+00;-2.390950618409659612e+00;1.189621821062525342e+00;7.498229639856242024e-01;-7.613655313464251506e-01;1.648320624342836105e+00;4.263378303086500232e-01;5.887428714229092641e-01;2.310192702287050537e+00;7.038550254735225220e-01;5.497185728322029341e-01;-2.642953047651608323e+00;-1.390857079573053490e+00;1.350309357873336058e+00;-1.117041770545279533e+00;-1.970019533833029080e+00;2.534329936005219608e+00;-2.472812717515537884e+00;-3.436368363719043639e+00;2.132740799631382966e+00;-1.146513088413403381e+00;-2.161909944141761741e+00;1.091301676741984750e+00
3.811799086355615707e+00;-8.450246584501552860e-02;7.980591076296837949e-01;-1.423292806087050888e+00;2.118482520916398215e-01;5.515849856388874706e-01;3.627435997620720443e-01;-1.687368459734606141e+00;7.363945772383647670e-01;-1.452418194711369015e+00;1.859524924176514382e+00;9.827566114823077514e-01;-2.182121296744887751e+00;-1.089628288345689811e+00;2.616431455350383128e+00;1.649605345385163346e+00;2.564497258216169584e-01;2.290260726112399059e+00;1.530460306436665086e+00;5.585275178716653244e-01;1.300569521947590568e+00;4.353223246804094337e-01;1.408176941866678966e+00;1.462806913645945173e+00;7.124393056419098258e-01;8.106525139650599954e-02;1.409874272730652134e+00;-2.406157065815262008e+00;1.154940712679186632e+00;7.315830289410439891e-01;-7.739207946897419532e-01;1.619405078270852449e+00;3.821866774306005854e-01;5.627779186321291149e-01;2.285512111363741106e+00;6.661964193031898462e-01;5.384591081039058480e-01;-2.638928733092016365e+00;-1.372106823401658016e+00;1.350021316812333172e+00;-1.088879719576496541e+00;-1.956675922204434759e+00;2.525220101113501148e+00;-2.451604569608134554e+00;-3.404886177096702937e+00;2.115737219760105425e+00;-1.131110464586693176e+00;-2.137841296541996616e+00;1.095186431041395014e+00
3.853686988403480118e+00;-6.261798579032529233e-02;8.074210963647778794e-01;-1.496436472507800541e+00;2.528303153752631260e-01;5.419960559825860447e-01;2.761053688599690581e-01;-1.657461378624769388e+00;7.303727825330001977e-01;-1.530498983721817474e+00;1.873285261009272062e+00;9.876520470504314142e-01;-2.265676072614575265e+00;-1.102693654155939562e+00;2.615515665580001592e+00;1.606067910901953777e+00;2.060050954041381388e-01;2.307829844431059652e+00;1.497429583371456818e+00;5.136291667163783714e-01;1.317142305973366234e+00;3.910155097027745441e-01;1.376544362919007725e+00;1.489227568124437129e+00;6.785334100946061042e-01;7.702657549790714597e-02;1.382824642426641715e+00;-2.421338801679939756e+00;1.119363393457972755e+00;7.121786083534425993e-01;-7.859488587207974497e-01;1.588932810839716048e+00;3.367789822286457735e-01;5.369642355113057874e-01;2.259789893790276061e+00;6.268312444571356723e-01;5.273099818817184037e-01;-2.633324403272019332e+00;-1.347855819658763998e+00;1.349453309063219919e+00;-1.059694389107912471e+00;-1.937828918878751638e+00;2.515700164266276850e+00;-2.429054665799901258e+00;-3.367301793845388858e+00;2.098074013897499590e+00;-1.114191601093938999e+00;-2.108030362394972546e+00;1.098839689460839875e+00
3.895574890451343641e+00;-4.174963831271583103e-02;8.166206502972274128e-01;-1.568990670659575759e+00;2.928376571810220597e-01;5.327701253352741251e-01;1.897788543932521499e-01;-1.629047827334972887e+00;7.242511538162148543e-01;-1.608404793417561596e+00;1.885885770866013722e+00;9.917112167639725584e-01;-2.348003283603294911e+00;-1.120874192454213158e+00;2.612814430974926605e+00;1.561063344408697429e+00;1.504781704910751472e-01;2.323929879655137754e+00;1.463533133859995505e+00;4.643467162208647636e-01;1.332230086765558097e+00;3.463473828121954590e-01;1.340286953752323207e+00;1.514968192836409600e+00;6.440350769196245828e-01;7.216947586530242376e-02;1.354078938435509638e+00;-2.436330425890420592e+00;1.083010917669380291e+00;6.916799534479237677e-01;-7.972922603131094021e-01;1.557014615194196594e+00;2.902310719588577226e-01;5.114863087314347467e-01;2.233129286501878141e+00;5.858641464828302503e-01;5.164282379003792833e-01;-2.626133565548083304e+00;-1.318085166847586809e+00;1.348692258163974866e+00;-1.029519317767069175e+00;-1.913441544796228300e+00;2.505872361519556613e+00;-2.405181882790818904e+00;-3.323611868639635869e+00;2.079864974035339209e+00;-1.095765019758054848e+00;-2.072460642322584867e+00;1.102341603000489556e+00
3.937462792499207609e+00;-2.196202820947679157e-02;8.257066002985917752e-01;-1.640719580391636345e+00;3.317723418467810603e-01;5.239898855117623988e-01;1.040216408212946142e-01;-1.602204300532039660e+00;7.181073515832648857e-01;-1.685889569099430219e+00;1.897278095767673811e+00;9.949935964559966095e-01;-2.428850404569249388e+00;-1.144150528036402825e+00;2.608176212548340089e+00;1.514753326160744873e+00;8.995438581205217332e-02;2.338372612508144766e+00;1.428912458002362662e+00;4.107526680028339428e-01;1.345649867789162402e+00;3.014784468861608779e-01;1.299456598699788579e+00;1.539824012632053263e+00;6.090884469180379845e-01;6.655459704763000417e-02;1.323725781276325231e+00;-2.450963381177895251e+00;1.046001491728953958e+00;6.701625495152137013e-01;-8.077906895421760325e-01;1.523762472437240056e+00;2.426640870306993325e-01;4.865295708323391644e-01;2.205631661546192390e+00;5.434061202550743985e-01;5.059730614116464409e-01;-2.617358034125105704e+00;-1.282800397253550440e+00;1.347821586561326335e+00;-9.983970556720622724e-01;-1.883509026471053893e+00;2.495837267219080946e+00;-2.380018978571318833e+00;-3.273849311367547976e+00;2.061227903471629652e+00;-1.075852481107641978e+00;-2.031147514060253734e+00;1.105769513299159623e+00
3.979350694547071576e+00;-3.305007500897794159e-03;8.347284536185366477e-01;-1.711391105845450067e+00;3.695514026156310194e-01;5.157369801834433831e-01;1.909050591480943027e-02;-1.576991800449678571e+00;7.120180074562448835e-01;-1.762710770839948093e+00;1.907428981962389081e+00;9.975601882040942003e-01;-2.507967355454721048e+00;-1.172471687870157986e+00;2.601451579376735435e+00;1.467307917150273422e+00;2.454881175717460451e-02;2.350974097456237644e+00;1.393721489732990815e+00;3.529480979299615129e-01;1.357219754619066299e+00;2.565776870979696866e-01;1.254135377067200352e+00;1.563592305912220093e+00;5.738461724356658245e-01;6.023696214640938962e-02;1.291865094562773875e+00;-2.465066277259342353e+00;1.008447189244310316e+00;6.477120745590182471e-01;-8.172792608592827079e-01;1.489282711289452443e+00;1.942100809591544852e-01;4.622845152532084612e-01;2.177390135190360176e+00;4.995780239911292164e-01;4.961085839182421964e-01;-2.607001830467581271e+00;-1.242031307468139500e+00;1.346919762423126610e+00;-9.663703588062011463e-01;-1.848048838231163726e+00;2.485691325456007572e+00;-2.353599332763023355e+00;-3.218071335937814137e+00;2.042276520389518790e+00;-1.054478107666345643e+00;-1.984131487735323107e+00;1.109197242770254555e+00
4.021238596594935544e+00;1.417662895608629015e-02;8.437340896562297576e-01;-1.780781492240923747e+00;4.060951960397352067e-01;5.080908587272697785e-01;-6.476485929324260482e-02;-1.553466304494599548e+00;7.060602359576307885e-01;-1.838630949713093710e+00;1.916308535074073838e+00;9.994688711769948997e-01;-2.585113418060780432e+00;-1.205765376280698575e+00;2.592498206576324904e+00;1.418901730314947596e+00;-4.559552094174357251e-02;2.361553924808225791e+00;1.358108518042522306e+00;2.910594057308202309e-01;1.366763454599914995e+00;2.118186020118595358e-01;1.204428455460204717e+00;1.586074962357955531e+00;5.384585279399334290e-01;5.327420788581171962e-02;1.258605404654108861e+00;-2.478463511514594764e+00;9.704581617119290016e-01;6.244188680612742237e-01;-8.255939279543378362e-01;1.453676974954132284e+00;1.450057354338077087e-01;4.389428730661171230e-01;2.148499713062634875e+00;4.545077740960765111e-01;4.870016886180938975e-01;-2.595076926683814733e+00;-1.195842645502392054e+00;1.346067512596471616e+00;-9.334888948141495391e-01;-1.807111756354281562e+00;2.475530525159141959e+00;-2.325958964140339980e+00;-3.156361920286508749e+00;2.023120194447669551e+00;-1.031669173200633338e+00;-1.931480411816154374e+00;1.112697641741933197e+00
4.063126498642799511e+00;3.045017986458287140e-02;8.527657540665180003e-01;-1.848670971517030193e+00;4.413384031051181822e-01;5.011273532263097463e-01;-1.473008226384187047e-01;-1.531670525036110675e+00;7.003034431033271501e-01;-1.913418106116504536e+00;1.923900430218838942e+00;1.000779037105158586e+00;-2.660053901485770478e+00;-1.243923954257764031e+00;2.581180447319042504e+00;1.369716429721390405e+00;-1.203106500089479169e-01;2.369943559019584089e+00;1.322234979942271682e+00;2.252399008081384935e-01;1.374114681565538287e+00;1.673716741140141018e-01;1.150468147697814025e+00;1.607078947153024684e+00;5.030853749358743521e-01;4.570810157678018015e-02;1.224056041425004349e+00;-2.490981885765242154e+00;9.321342733646931222e-01;6.003793266590693456e-01;-8.325696378492786209e-01;1.417046268121446850e+00;9.519412090081277866e-02;4.166961571394067754e-01;2.119042551432359645e+00;4.083291227253550426e-01;4.788177455435915775e-01;-2.581600609140255465e+00;-1.144319612053768864e+00;1.345335102184486153e+00;-8.998068043196694177e-01;-1.760772254553201854e+00;2.465444937449823293e+00;-2.297146585724552104e+00;-3.088841046688979297e+00;2.003868578016265722e+00;-1.007464080553854835e+00;-1.873296325609280943e+00;1.116334958384535003e+00
4.105014400690662590e+00;4.548752274535772244e-02;8.618693023875206860e-01;-1.914848773273525318e+00;4.752172983174540732e-01;4.949185514668876240e-01;-2.282798787537343443e-01;-1.511643395028294812e+00;6.948203095160208065e-01;-1.986848610226188416e+00;1.930192345280579147e+00;1.001544756750959886e+00;-2.732562925961967704e+00;-1.286819531609695311e+00;2.567373241125774808e+00;1.319930617250220095e+00;-1.994000047607080717e-01;2.375978066051910087e+00;1.286256652329231809e+00;1.556658884249717545e-01;1.379114354788922192e+00;1.234145894924432163e-01;1.092413263740543705e+00;1.626420807005147573e+00;4.678811659482584595e-01;3.758518673813160405e-02;1.188339194417990408e+00;-2.502446960890969407e+00;8.935742449969197310e-01;5.756963350516677291e-01;-8.380433340071657966e-01;1.379483525743685490e+00;4.492132483814459398e-02;3.957352890853749194e-01;2.089101546855709479e+00;3.611825079622309476e-01;4.717214817955839301e-01;-2.566599797543700490e+00;-1.087582551945374121e+00;1.344797091161031855e+00;-8.653848830587618224e-01;-1.709135307391673964e+00;2.455523137585013949e+00;-2.267211862932883015e+00;-3.015649043947112418e+00;1.984622832399529635e+00;-9.819035688992672206e-01;-1.809700836987698791e+00;1.120177026640578610e+00
4.146902302738527446e+00;5.927019264129196330e-02;8.710807795273755039e-01;-1.979112441298891412e+00;5.076826991927685384e-01;4.895280558140700511e-01;-3.074726937173366537e-01;-1.493406266264485360e+00;6.896744036630089170e-01;-2.058703305217124413e+00;1.935184594731187424e+00;1.001820934088537562e+00;-2.802428096555120707e+00;-1.334298208105155759e+00;2.550965621722734333e+00;1.269729985849565868e+00;-2.826429324037649238e-01;2.379508279680627947e+00;1.250333474640930032e+00;8.253915226630326174e-02;1.381613851201707099e+00;8.012180425837067688e-02;1.030450436630192534e+00;1.643923809844717088e+00;4.330076463207599424e-01;2.893906682510660744e-02;1.151577836326500792e+00;-2.512687329678797710e+00;8.548658097148331692e-01;5.504721503890753764e-01;-8.418550552817816168e-01;1.341073678809090453e+00;-5.662387267365399414e-03;3.762467245160272533e-01;2.058750606154680085e+00;3.132100664281357583e-01;4.658786745997955947e-01;-2.550105579101513698e+00;-1.025771521423217703e+00;1.344515212377384028e+00;-8.302904009837019927e-01;-1.652332082980666916e+00;2.445844168457611545e+00;-2.236214540690006913e+00;-2.936957805863830817e+00;1.965483775258236587e+00;-9.550401288466181526e-01;-1.740848125661878187e+00;1.124277606909251936e+00
4.188790204786391413e+00;7.179359522468953259e-02;8.804335938782598125e-01;-2.041269729184169712e+00;5.386960632264292670e-01;4.850195509001358762e-01;-3.846644915591057590e-01;-1.476977790972888727e+00;6.849235821433709015e-01;-2.128778379669626908e+00;1.938884456276657176e+00;1.001658794883791614e+00;-2.869443899899681849e+00;-1.386169350031773995e+00;2.531850192404491828e+00;1.219301986296550400e+00;-3.697931601599480089e-01;2.380396707508450227e+00;1.214630491419038671e+00;6.089417802446206451e-03;1.381477710413295368e+00;3.766423874737578892e-02;9.647840107904759321e-01;1.659424414775753975e+00;3.986222804873706949e-01;1.979799770712720175e-02;1.113895705546543935e+00;-2.521536513523159329e+00;8.160931979915853063e-01;5.248169775194024833e-01;-8.438505283935304746e-01;1.301907457673112667e+00;-5.640289466575171967e-02;3.584152525774597642e-01;2.028057090427859421e+00;2.645601245525792122e-01;4.614446240622238626e-01;-2.532161772672014699e+00;-9.590551051251631209e-01;1.344545846364342268e+00;-7.945971727878475832e-01;-1.590521012761285435e+00;2.436484733978922179e+00;-2.204224689521638858e+00;-2.852970227746419507e+00;1.946544746605161080e+00;-9.269338856946474081e-01;-1.666921771345688974e+00;1.128690194291737114e+00
4.230678106834254493e+00;8.305560923527188777e-02;8.899573649139829179e-01;-2.101139931420331841e+00;5.682218336128253000e-01;4.814468371453868301e-01;-4.596452557983077281e-01;-1.462361721729976693e+00;6.806256290957343191e-01;-2.196874860686870434e+00;1.941309261325518953e+00;1.001103892618663727e+00;-2.933419505738971367e+00;-1.442231683570716072e+00;2.509941101909404448e+00;1.168829013317274068e+00;-4.605799033011725996e-01;2.378516960034720018e+00;1.179301882467315155e+00;-7.343667088144378852e-02;1.378582177921446883e+00;-3.785150181123686508e-03;8.956488658174999173e-01;1.672768904121930911e+00;3.648815931407423108e-01;1.018741865088657050e-02;1.075423673900234744e+00;-2.528832167054462232e+00;7.773304471693220918e-01;4.988382810504298215e-01;-8.438792188547872275e-01;1.262056066825834044e+00;-1.071479720260567342e-01;3.424170627318312565e-01;1.997082171449227062e+00;2.153805740785899869e-01;4.585753084600796559e-01;-2.512815128120848840e+00;-8.876305499797046972e-01;1.344943774189810703e+00;-7.583846431918894737e-01;-1.523886559124441265e+00;2.427513605947201114e+00;-2.171312931020796810e+00;-2.763908628258175071e+00;1.927890955831013109e+00;-8.976485621062790798e-01;-1.588126047332196089e+00;1.133458166430373337e+00
4.272566008882119348e+00;9.306135755504651996e-02;8.996787402977881598e-01;-2.158553104915472698e+00;5.962336601832429750e-01;4.788572138938237410e-01;-5.322188604309219251e-01;-1.449559385821919122e+00;6.768308593974536880e-01;-2.262809329391102242e+00;1.942482015789837035e+00;1.000197167197365511e+00;-2.994180443152111515e+00;-1.502258458428995525e+00;2.485167351607980635e+00;1.118488390962429913e+00;-5.547121766309448532e-01;2.373757081574458638e+00;1.144503314109396319e+00;-1.557724947651717429e-01;1.372821390456603341e+00;-4.405913164853836328e-02;8.232984960698797039e-01;1.683819456260663872e+00;3.319368733023797535e-01;1.248040335521949373e-04;1.036291568399036578e+00;-2.534420241764784087e+00;7.386499280988001459e-01;4.726448271654216660e-01;-8.417996061709231981e-01;1.221592176518071504e+00;-1.577467370798345536e-01;3.284224784801115238e-01;1.965882825025078162e+00;1.658197707212129557e-01;4.574183578758550528e-01;-2.492127135796384785e+00;-8.117169867896834035e-01;1.345755747066190722e+00;-7.217424535805871955e-01;-1.452636725779838711e+00;2.418990831272893605e+00;-2.137566249823641407e+00;-2.670023235451630672e+00;1.909601704287416934e+00;-8.672627811233679651e-01;-1.504690023610217642e+00;1.138622112014070487e+00
4.314453910929983316e+00;1.018295404801028425e-01;9.096138929522132877e-01;-2.213352816711616988e+00;6.227179239735036731e-01;4.772919156243778938e-01;-6.022025764549077120e-01;-1.438558790567090462e+00;6.735778164305787907e-01;-2.326408215402253621e+00;1.942433747654126464e+00;9.989774145976982878e-01;-3.051558761639039385e+00;-1.565994563747952206e+00;2.457465856065557563e+00;1.068462627451749469e+00;-6.518802371658916073e-01;2.366025278043441649e+00;1.110386607110963597e+00;-2.406265058271239710e-01;1.364099681536307562e+00;-8.299977521991630525e-02;7.480023315753481228e-01;1.692451262447810523e+00;2.999345469832104261e-01;-1.038000659137061632e-02;9.966295361586025026e-01;-2.538154381621887445e+00;7.001105737937107776e-01;4.463465276692166750e-01;-8.374812489961580564e-01;1.180583341031660183e+00;-2.080445036887711985e-01;3.165924814702292256e-01;1.934505802697272792e+00;1.160277398292841183e-01;4.581093842520589376e-01;-2.470168189568910933e+00;-7.315560708406716461e-01;1.347016349365126597e+00;-6.847692748775946470e-01;-1.377005600800794705e+00;2.410972084690543582e+00;-2.103077653922369450e+00;-2.571589424953312886e+00;1.891750462019781143e+00;-8.358618766842740300e-01;-1.416872063386328540e+00;1.144211388809213137e+00
4.356341812977846395e+00;1.093839414901820462e-01;9.197729640361208547e-01;-2.265396494118609994e+00;6.476668239595584353e-01;4.767818445870534716e-01;-6.694281153252212846e-01;-1.429338546688363465e+00;6.709028222343393910e-01;-2.387512113786238732e+00;1.941206080990798277e+00;9.974744514375940563e-01;-3.105409233201461561e+00;-1.633172091183632268e+00;2.426798144365556187e+00;1.018923109933705939e+00;-7.517522370006357590e-01;2.355243651248074332e+00;1.077097716694286333e+00;-3.276938657776895525e-01;1.352343722750074306e+00;-1.204517476858790737e-01;6.700539369259850275e-01;1.698555577508053194e+00;2.690181962732296483e-01;-2.132228629503352124e-02;9.565662228142463031e-01;-2.539897354533138252e+00;6.617670378021855981e-01;4.200505181967706392e-01;-8.307989072653398921e-01;1.139088510897723339e+00;-2.578928433168375944e-01;3.070784096433909482e-01;1.902993630071958542e+00;6.615316582825911396e-02;4.607793625526213077e-01;-2.447014790551871322e+00;-6.474106150522890291e-01;1.348754763046855487e+00;-6.475678479849200642e-01;-1.297247035725358044e+00;2.403500150468751428e+00;-2.067948460151125545e+00;-2.468902760551240139e+00;1.874398374945240864e+00;-8.035404784997313143e-01;-1.324946997162807616e+00;1.150246456616016433e+00
4.398229715025710362e+00;1.157523089668766048e-01;9.301629130284384539e-01;-2.314557827259172917e+00;6.710794239724870991e-01;4.773510880618245245e-01;-7.337419521934451794e-01;-1.421872054299777588e+00;6.688325489005740865e-01;-2.445977229829865429e+00;1.938843763211295368e+00;9.957168021592472940e-01;-3.155601618826025856e+00;-1.703502097356368594e+00;2.393139848606047781e+00;9.700359871018526814e-01;-8.539835522853866934e-01;2.341354450633169826e+00;1.044775310677648061e+00;-4.166517418513482340e-01;1.337494058858296642e+00;-1.562705445526668679e-01;5.897621252738405317e-01;1.702040776524714305e+00;2.393212423401347433e-01;-3.270672413324682282e-02;9.162261110538943987e-01;-2.539523024003564888e+00;6.236630863117875734e-01;3.938567693966685268e-01;-8.216425752982092767e-01;1.097158206361026345e+00;-3.071491680423416581e-01;3.000193870685285980e-01;1.871378001396029056e+00;1.633575683188373540e-02;4.655466416460252166e-01;-2.422753513755093735e+00;-5.595642440611604540e-01;1.350987177107604298e+00;-6.102502661895492508e-01;-1.213638228820222986e+00;2.396609613277450812e+00;-2.032288813246019288e+00;-2.362281935913842279e+00;1.857600698503436565e+00;-7.704021601008248510e-01;-1.229214358151952124e+00;1.156738198535123274e+00
4.440117617073574330e+00;1.209732348566028293e-01;9.407814563271664765e-01;-2.360724332256092239e+00;6.929617680972999239e-01;4.790161340268604406e-01;-7.950020504740029637e-01;-1.416125510037891111e+00;6.673884772020233225e-01;-2.501673670079834544e+00;1.935400294352462858e+00;9.937191163502975266e-01;-3.202018395112943061e+00;-1.776682873687374098e+00;2.356484970613190733e+00;9.219599620871876677e-01;-9.582110921804165571e-01;2.324313779504763922e+00;1.013549044845379887e+00;-5.071649517757181869e-01;1.319511221381427291e+00;-1.903168920671383102e-01;5.074483157766485064e-01;1.702833513371045493e+00;2.109682289167247315e-01;-4.453816866278881292e-02;8.757345867326611355e-01;-2.536919471264720283e+00;5.858401926333023368e-01;3.678679231342905642e-01;-8.099153943623149665e-01;1.054839141395591540e+00;-3.556724181006900576e-01;2.955421211652264901e-01;1.839689067910987852e+00;-3.327981452578084032e-02;4.725162858670584054e-01;-2.397480771649473930e+00;-4.683229922135137002e-01;1.353730254418122891e+00;-5.729342809100979039e-01;-1.126472769856980971e+00;2.390327475822823011e+00;-1.996213560610748949e+00;-2.252059699841876927e+00;1.841398458310189445e+00;-7.365550225326700229e-01;-1.129988508781412104e+00;1.163692014030964783e+00
4.482005519121438297e+00;1.250862404478247925e-01;9.516180040701710530e-01;-2.403799755362631796e+00;7.133255890654499609e-01;4.817803104291556449e-01;-8.530886835937806500e-01;-1.412057734866412062e+00;6.665809580365932296e-01;-2.554486936405836239e+00;1.930930690808962957e+00;9.914967264281661086e-01;-3.244565609111613291e+00;-1.852397251664306133e+00;2.316846893963734555e+00;8.748432395391109173e-01;-1.064064053296953638e+00;2.304102712939758657e+00;9.835377689618451935e-01;-5.988876975548951265e-01;1.298373924841004001e+00;-2.224697026882854756e-01;4.234465433272660562e-01;1.700877244459762405e+00;1.840736172652318592e-01;-5.683459746319563521e-02;8.352084004457972499e-01;-2.531985428156940721e+00;5.483262568464208897e-01;3.421756822947047416e-01;-7.955322753293858629e-01;1.012170504995912879e+00;-4.033295748762098509e-01;2.937589983474236943e-01;1.807946068125065864e+00;-8.256157879704217883e-02;4.817814585973273500e-01;-2.371302536135933003e+00;-3.740017732419562146e-01;1.356978738880840307e+00;-5.357493112656541712e-01;-1.036064938185239148e+00;2.384667639646981030e+00;-1.959852379702864411e+00;-2.138590995294543440e+00;1.825828162835246848e+00;-7.021235667751257736e-01;-1.027605006474901161e+00;1.171098395385747448e+00
4.523893421169302265e+00;1.281387761531416203e-01;9.626546022515786172e-01;-2.443705058308875966e+00;7.321883475973622879e-01;4.856409690435335991e-01;-9.078940949519137549e-01;-1.409621631858204438e+00;6.664128823320308870e-01;-2.604320553318037579e+00;1.925499333868208041e+00;9.890533350835607473e-01;-3.283163900459213025e+00;-1.930318922541696125e+00;2.274258456057792976e+00;8.288238129446068303e-01;-1.171160064254217481e+00;2.280718448770691964e+00;9.548515351346931190e-01;-6.914639990249771273e-01;1.274082153774040993e+00;-2.526134167669946695e-01;3.381024080922889752e-01;1.696136148278161615e+00;1.587418019472486286e-01;-6.961469591193480966e-02;7.947616417479931306e-01;-2.524636850967667989e+00;5.111467822892512558e-01;3.168694231445622900e-01;-7.784241861092389136e-01;9.691857487880151112e-01;-4.499944408352387071e-01;2.947659998084745103e-01;1.776163435440514249e+00;-1.313781113400902256e-01;4.934210822691853515e-01;-2.344331457329040802e+00;-2.769360953172018136e-01;1.360725871138501741e+00;-4.988262155574130219e-01;-9.427405917269597868e-01;2.379634182890735694e+00;-1.923337668674363066e+00;-2.022242084412059882e+00;1.810910338180982126e+00;-6.672333665378449297e-01;-9.224108706494951182e-01;1.178940620365082070e+00
4.565781323217166232e+00;1.301805823533674911e-01;9.738682663040346688e-01;-2.480380301282766986e+00;7.495720147883133677e-01;4.905843648514128241e-01;-9.593309754866857775e-01;-1.408766910650616211e+00;6.668782142415236036e-01;-2.651094884919158456e+00;1.919169622147554044e+00;9.863865582032930179e-01;-3.317753267436954090e+00;-2.010110772914575072e+00;2.228769049895323207e+00;7.840299154325131026e-01;-1.279109966142666366e+00;2.254178503520318344e+00;9.275868785558888385e-01;-7.845316907371113757e-01;1.246651012319123231e+00;-2.806484979281098635e-01;2.517662206099613442e-01;1.688592283829012608e+00;1.350623920751553575e-01;-8.290475551375742214e-02;7.545013223294302351e-01;-2.514802751575603956e+00;4.743168898715399706e-01;2.920291961860537189e-01;-7.585381512431044193e-01;9.259103925576273042e-01;-4.955496197685387849e-01;2.986464515810777209e-01;1.744348211283552885e+00;-1.796094107534625672e-01;5.074975384506130727e-01;-2.316688905695474254e+00;-1.774744578965765929e-01;1.364949438751358990e+00;-4.623046800280583568e-01;-8.468442764022605651e-01;2.375221928493931323e+00;-1.886807723434524853e+00;-1.903393960667579154e+00;1.796656739311106143e+00;-6.320192506736876936e-01;-8.147688779026284189e-01;1.187189850090100585e+00
4.607669225265030200e+00;1.312680508652741551e-01;9.852197069398852536e-01;-2.513777361088070705e+00;7.655076240932201515e-01;4.965845185729905187e-01;-1.007330214218525644e+00;-1.409436456010659811e+00;6.679556725955052565e-01;-2.694745622850019728e+00;1.912013048676164395e+00;9.834877425667165607e-01;-3.348294352587134703e+00;-2.091427259800160421e+00;2.180448911278795254e+00;7.405734680178410745e-01;-1.387521124967983077e+00;2.224522745479939445e+00;9.018308588516626978e-01;-8.777246000031269091e-01;1.216120816232043600e+00;-3.064946829193990196e-01;1.647932637269811096e-01;1.678247621541313794e+00;1.131133635484879441e-01;-9.674246272961539717e-02;7.145259192786100888e-01;-2.502430824956117128e+00;4.378445400232688911e-01;2.677307439875492578e-01;-7.358375225427273847e-01;8.823713068782934599e-01;-5.398820473935342923e-01;3.054634116123541854e-01;1.712499530118871682e+00;-2.271393155400656116e-01;5.240571977290220396e-01;-2.288504873543928397e+00;-7.596713203515306767e-02;1.369614038190108962e+00;-4.263311443062356432e-01;-7.487261272996872385e-01;2.371409478942279492e+00;-1.850416875360361146e+00;-1.782442075557981509e+00;1.783070308794890035e+00;-5.966291659690314830e-01;-7.050555339063332427e-01;1.195805771190293409e+00
4.649557127312894167e+00;1.314534696398306224e-01;9.966737879547916679e-01;-2.543873828155261752e+00;7.800192684402906806e-01;5.036107347167393389e-01;-1.051836733768574117e+00;-1.411572530769844569e+00;6.696288436567739977e-01;-2.735228419348791018e+00;1.904097274696481268e+00;9.803386564108513834e-01;-3.374765035675124203e+00;-2.173924217712008833e+00;2.129388062157878014e+00;6.985547548997925738e-01;-1.495994896869135005e+00;2.191805936872320171e+00;8.776482380021612961e-01;-9.706731318337435965e-01;1.182546850809001127e+00;-3.300774272758932870e-01;7.754557479267010223e-02;1.665123321186372296e+00;9.295631090463357671e-02;-1.111587909315980838e-01;6.749299011036240525e-01;-2.487483915776848686e+00;4.017327917303914475e-01;2.440379641923241527e-01;-7.103034128650917989e-01;8.385773103241067616e-01;-5.828961886471945020e-01;3.152630130409533882e-01;1.680615393029383231e+00;-2.738631696399103643e-01;5.431303871157866503e-01;-2.259911393818758718e+00;2.721367362487074268e-02;1.374682567558346058e+00;-3.910515844623985160e-01;-6.487492941706043403e-01;2.368171339970567946e+00;-1.814306882534033605e+00;-1.659780861699984733e+00;1.770136314701520330e+00;-5.612026621123478165e-01;-5.936474110275946625e-01;1.204739238792444045e+00
4.691445029360758134e+00;1.307968427284311730e-01;1.008177576141532361e+00;-2.570658797233145609e+00;7.931420996201143936e-01;5.116199370362620735e-01;-1.092817367093110503e+00;-1.415113724240635307e+00;6.718606421394529571e-01;-2.772516367103983637e+00;1.895496503173055292e+00;9.769160058321220141e-01;-3.397162993953307453e+00;-2.257251924601577642e+00;2.075693040603880490e+00;6.580578003933332809e-01;-1.604138795633036629e+00;2.156106268869398157e+00;8.550960700871561571e-01;-1.063011368238053755e+00;1.146007131769952503e+00;-3.513470371131616199e-01;-9.620062943915819176e-03;1.649260353434994553e+00;7.463818407603753369e-02;-1.261981437166159736e-01;6.357961312475768345e-01;-2.469944241064763624e+00;3.659776397810232673e-01;2.210092712936156945e-01;-6.819350273287518860e-01;7.945423572424115122e-01;-6.244986792339055626e-01;3.280734427503779194e-01;1.648682846016713555e+00;-3.196824513885808128e-01;5.647297028953252029e-01;-2.231050644371901370e+00;1.317000252768095736e-01;1.380099767451738568e+00;-3.566201803121282765e-01;-5.472821420854071528e-01;2.365465237430135037e+00;-1.778640113102025744e+00;-1.535820326949538961e+00;1.757834312738723703e+00;-5.258968163204258417e-01;-4.809356083839192442e-01;1.213929795912765286e+00
4.733332931408622102e+00;1.293597623387987561e-01;1.019670019601349509e+00;-2.594141807762668783e+00;8.049145677630487050e-01;5.205556040066378065e-01;-1.130257593172888431e+00;-1.419993287450682651e+00;6.746043105292637287e-01;-2.806598707213037613e+00;1.886284461366294352e+00;9.731869458585422628e-01;-3.415507497378909463e+00;-2.341059221777741506e+00;2.019489275938994410e+00;6.191561183187203055e-01;-1.711558308709060228e+00;2.117520659982359721e+00;8.342164735017764121e-01;-1.154372016919369415e+00;1.106596073676633374e+00;-3.702667067210125840e-01;-9.634651746692757257e-02;1.630717836212064009e+00;5.819299352100015810e-02;-1.419093996165576854e-01;5.972012198937612926e-01;-2.449810615842505701e+00;3.305673599696690168e-01;1.986932899979466094e-01;-6.507501178250711948e-01;7.502725437683599452e-01;-6.646083693392859093e-01;3.439047809179265891e-01;1.616685698035136287e+00;-3.645087049331964257e-01;5.888498079628847748e-01;-2.202063142810017915e+00;2.371182481314679791e-01;1.385798159900336612e+00;-3.231898554546530633e-01;-4.446991450308107607e-01;2.363238829102080718e+00;-1.743573250275520792e+00;-1.410972520106465566e+00;1.746131957875103557e+00;-4.908670794645519919e-01;-3.673153995659522164e-01;1.223303753835065733e+00
4.775220833456485181e+00;1.271951447945340874e-01;1.031093365514965665e+00;-2.614352575108520149e+00;8.153649983312361016e-01;5.303588364833915492e-01;-1.164155531031972002e+00;-1.426149115574815163e+00;6.778164511996703778e-01;-2.837483704218542790e+00;1.876531878987564017e+00;9.691118434499277345e-01;-3.429832928393446334e+00;-2.425007090980368929e+00;1.960921689413233082e+00;5.818995471037133882e-01;-1.817865522925066202e+00;2.076159628965704496e+00;8.150263771648305067e-01;-1.244397688609844010e+00;1.064426802900565461e+00;-3.868142953461078948e-01;-1.822773401405353155e-01;1.609572767215932343e+00;4.363244919371178643e-02;-1.583350468805644340e-01;5.592150434637828127e-01;-2.427101751927014828e+00;2.954873593762341599e-01;1.771284787837977548e-01;-6.167848489119602817e-01;7.057622922921336084e-01;-7.031580319852194227e-01;3.627445336696830114e-01;1.584606735271998357e+00;-4.082642306457260339e-01;6.154666903489952601e-01;-2.173096703876109537e+00;3.430848762418023945e-01;1.391709593313521287e+00;-2.909148490760626871e-01;-3.413748512893742815e-01;2.361432308468427888e+00;-1.709260920818356233e+00;-1.285644368927979952e+00;1.734980075220327045e+00;-4.562661946051482786e-01;-2.531751277125512400e-01;1.232781566899550318e+00
4.817108735504350037e+00;1.243649437899785326e-01;1.042370508488872138e+00;-2.631332638004344027e+00;8.245330305202136500e-01;5.409556002142092979e-01;-1.194533693500664295e+00;-1.433517190154831589e+00;6.814329846746338681e-01;-2.865197152795095903e+00;1.866309837376567415e+00;9.646437502810243370e-01;-3.440196284844474039e+00;-2.508750912729285076e+00;1.900148926240426528e+00;5.463257857660706041e-01;-1.922680403397269977e+00;2.032156575391348863e+00;7.975361551564654761e-01;-1.332736884409935207e+00;1.019631572841344092e+00;-4.009905024883603231e-01;-2.670721682639376482e-01;1.585921844225591348e+00;3.095589298273554446e-02;-1.755324955149406563e-01;5.218961692060132274e-01;-2.401854376629257271e+00;2.607181258159618764e-01;1.563486230380752018e-01;-5.800942098386080437e-01;6.610138843089474747e-01;-7.400867324300319794e-01;3.845646640086020085e-01;1.552418680695333286e+00;-4.508784763270460294e-01;6.445374771185328200e-01;-2.144301009070037622e+00;4.492268536674053347e-01;1.397747873266831586e+00;-2.599516380856758957e-01;-2.376859821083975310e-01;2.359972157109493818e+00;-1.675867986780210650e+00;-1.160250971223686367e+00;1.724325788218454614e+00;-4.222571339680403213e-01;-1.389127418989706264e-01;1.242270812756643306e+00
4.858996637552214004e+00;1.209274184739150826e-01;1.053421118305737147e+00;-2.645142628473068136e+00;8.324571596662888595e-01;5.522657156641425091e-01;-1.221429221337805293e+00;-1.442030896124713024e+00;6.853850487179952156e-01;-2.889779562782010647e+00;1.855688978822267465e+00;9.597329596704908816e-01;-3.446671515115365292e+00;-2.591957580759696178e+00;1.837347886565883881e+00;5.124581456342619523e-01;-2.025632794290355143e+00;1.985662028824450642e+00;7.817370757679381610e-01;-1.419045876454028132e+00;9.723595349724274417e-01;-4.128129725733675759e-01;-3.503934704459643612e-01;1.559878004497328829e+00;2.014512112806510213e-02;-1.935571906754862681e-01;4.852947813726296022e-01;-2.374123299009281318e+00;2.262334031162271941e-01;1.363747942817374326e-01;-5.407532044296031737e-01;6.160208541449163633e-01;-7.753438422723729628e-01;4.093170031592568980e-01;1.520094342495448281e+00;-4.922911731624307063e-01;6.760022586346225992e-01;-2.115823005732542228e+00;5.551717211101039329e-01;1.403815598324129166e+00;-2.304529483164730053e-01;-1.340066472544136633e-01;2.358773743258324451e+00;-1.643553237219097518e+00;-1.035202680604169423e+00;1.714104044468270249e+00;-3.889984513911759478e-01;-2.492087435227388625e-02;1.251669833849167190e+00
4.900884539600077083e+00;1.169340477101821207e-01;1.064160453980030008e+00;-2.655861278112708668e+00;8.391681189477973035e-01;5.642017405889362403e-01;-1.244893383815101728e+00;-1.451628171890706476e+00;6.895986668081804938e-01;-2.911289825172677759e+00;1.844736225281917719e+00;9.543185757718475326e-01;-3.449345641454687694e+00;-2.674303535151856259e+00;1.772707338397044863e+00;4.802993468688704359e-01;-2.126366860034090145e+00;1.936838311041369831e+00;7.676004443048778381e-01;-1.502996574909154504e+00;9.227731800570176945e-01;-4.223166968369829188e-01;-4.319163559751704184e-01;1.531568335832119931e+00;1.116346091224740267e-02;-2.124629572155534163e-01;4.494543429921369904e-01;-2.343983458214460303e+00;1.920047963128723723e-01;1.172212904018864049e-01;-4.988542687545810539e-01;5.707726510860711144e-01;-8.088903464203974769e-01;4.369317212099682601e-01;1.487601985018183193e+00;-5.324514352695086661e-01;7.097807347355156171e-01;-2.087812868478700068e+00;6.605465108311856515e-01;1.409813158393641297e+00;-2.025706731316745390e-01;-3.070511469022931678e-02;2.357749152033447704e+00;-1.612472814316756597e+00;-9.109030639336717083e-01;1.704238388342119048e+00;-3.566463280494369670e-01;8.841464639680177151e-02;1.260868536909987014e+00
4.942772441647941939e+00;1.124385120898629964e-01;1.074496851767330119e+00;-2.663581117231111683e+00;8.447016881864000126e-01;5.766669043074497125e-01;-1.264998670468309161e+00;-1.462246016759594092e+00;6.939928523309903952e-01;-2.929800923661310286e+00;1.833515292422038812e+00;9.483388683564778487e-01;-3.448331870954904232e+00;-2.755479777489133753e+00;1.706435518427404263e+00;4.498386064069048729e-01;-2.224535537870275803e+00;1.885865670827653551e+00;7.550848738143017824e-01;-1.584272038156808726e+00;8.710532450984397324e-01;-4.295509953753107180e-01;-5.113277423880457917e-01;1.501137678712447743e+00;3.961006853209214640e-03;-2.323084391795404713e-01;4.144093406001880808e-01;-2.311526234816479786e+00;1.580007743011702104e-01;9.889191499565373744e-02;-4.545087061872538081e-01;5.252561291526625098e-01;-8.406972701155820404e-01;4.673217111740429752e-01;1.454909332314180404e+00;-5.713180544853280196e-01;7.457780395629665104e-01;-2.060412311554737919e+00;7.649922479297811551e-01;1.415628852189709797e+00;-1.764480290959991038e-01;7.185461107622853616e-02;2.356794346018639796e+00;-1.582777377713617817e+00;-7.877480592281507210e-01;1.694645882820464244e+00;-3.253538363986452353e-01;2.007144659630258898e-01;1.269749569815806112e+00
4.984660343695805018e+00;1.074906757815297098e-01;1.084333911598145850e+00;-2.668406990725541661e+00;8.490903121043391621e-01;5.895577123098728611e-01;-1.281827580798894362e+00;-1.473827165406671469e+00;6.984776804899104352e-01;-2.945401402454611350e+00;1.822087003004679850e+00;9.417232331792857458e-01;-3.443751942736716920e+00;-2.835185800352357788e+00;1.638749877227734908e+00;4.210464767986643597e-01;-2.319811754006306792e+00;1.832936411887265526e+00;7.441327401828679022e-01;-1.662574466921085126e+00;8.173934957199010531e-01;-4.345846887513216128e-01;-5.883341647706652466e-01;1.468743776299175963e+00;-1.532489746824960974e-03;-2.531516344648210293e-01;3.801886956441278831e-01;-2.276862590677664056e+00;1.241892268757371909e-01;8.138816577403129582e-02;-4.078468710727034541e-01;4.794604253154366447e-01;-8.707430465332471892e-01;5.003815726475069336e-01;1.421981842148256625e+00;-6.088564209603790633e-01;7.838769926666044885e-01;-2.033765260710196365e+00;8.681540637817567463e-01;1.421145353678543444e+00;-1.522255084517309953e-01;1.733200450852929175e-01;2.355802357515424106e+00;-1.554614514104546430e+00;-6.661261914366772841e-01;1.685233172875416630e+00;-2.952698901071970639e-01;3.116082693051408503e-01;1.278188972831328929e+00
5.026548245743668986e+00;1.021372905878337178e-01;1.093570814001621594e+00;-2.670461157428083432e+00;8.523629190878567741e-01;6.027680030326239002e-01;-1.295480964419004621e+00;-1.486314363927543347e+00;7.029588664662878017e-01;-2.958194433546363022e+00;1.810506868211492204e+00;9.344011671812850750e-01;-3.435741099009903543e+00;-2.913134830134223030e+00;1.569875149048143514e+00;3.938824669014462376e-01;-2.411886278754882262e+00;1.778256903623499863e+00;7.346709589313438205e-01;-1.737620345503732011e+00;7.619976531512063778e-01;-4.375056353257689157e-01;-6.626580083778366159e-01;1.434557494225104701e+00;-5.400300081753739434e-03;-2.750494268549674715e-01;3.468121278469345481e-01;-2.240118225519865724e+00;9.053386793878015482e-02;6.470103744114795441e-02;-3.590144480070944777e-01;4.333735593484711046e-01;-8.990145228468463534e-01;5.359892310641267699e-01;1.388782365603913327e+00;-6.450401862396653030e-01;8.239468288663009954e-01;-2.008009876405925098e+00;9.696898096162750447e-01;1.426236999150759521e+00;-1.300376162689520498e-01;2.733478733743992528e-01;2.354659705439549278e+00;-1.528125319142370486e+00;-5.464141914764496510e-01;1.675901643200361502e+00;-2.665385793957364413e-01;4.207362160310447741e-01;1.286056159769566332e+00
5.068436147791533841e+00;9.641576697061449153e-02;1.102106601015178766e+00;-2.669876458422204557e+00;8.545422961071524881e-01;6.161841769187067497e-01;-1.306066360287821970e+00;-1.499654339126021974e+00;7.073450118546515952e-01;-2.968291954455137827e+00;1.798827516379497560e+00;9.262937607484552638e-01;-3.424453613941475183e+00;-2.989067652512944484e+00;1.500057066210719992e+00;3.682850105383439487e-01;-2.500465563557541238e+00;1.722040104415127670e+00;7.266069243780648446e-01;-1.809148550882766493e+00;7.050848809459961952e-01;-4.384093251107445965e-01;-7.340332588622322518e-01;1.398760122446183640e+00;-7.741010807083004153e-03;-2.980527006439803728e-01;3.142966199765574453e-01;-2.201437232691310975e+00;5.699976903950076945e-02;4.881494294324302541e-02;-3.081736417331337741e-01;3.869745122137002724e-01;-9.255108586609749333e-01;5.740015666637898750e-01;1.355278221500721969e+00;-6.798507291454464196e-01;8.658414884405996048e-01;-1.983273430354981492e+00;1.069266420402587903e+00;1.430779817727489966e+00;-1.100060613911102436e-01;3.716096386662248729e-01;2.353245757203442423e+00;-1.503436152711534746e+00;-4.289696443453087094e-01;1.666541427412682186e+00;-2.392910383516300143e-01;5.277584935808805611e-01;1.293215756954207984e+00
5.110324049839396920e+00;9.036578755361457382e-02;1.109831042388984113e+00;-2.666795550157863293e+00;8.556564562742785540e-01;6.296873612017832578e-01;-1.313711241166831689e+00;-1.513796245471654700e+00;7.115297309040986562e-01;-2.975819474260315900e+00;1.787094781918185937e+00;9.173268038395322455e-01;-3.410054564184694659e+00;-3.062730539994173995e+00;1.429541424002686023e+00;3.441851754868441304e-01;-2.585281420686813547e+00;1.664515352545353544e+00;7.198433649564517367e-01;-1.876915780332333306e+00;6.468810847197828950e-01;-4.374154002458607859e-01;-8.022231335649276929e-01;1.361543407558756691e+00;-8.665347779934773342e-03;-3.222196841954350077e-01;2.826482155531097606e-01;-2.160978247288031007e+00;2.354987796393537280e-02;3.370880778322499910e-02;-2.555038965567635323e-01;3.402552701718963846e-01;-9.502331378618878999e-01;6.142624402724894406e-01;1.321432873162664556e+00;-7.132772046461592907e-01;9.093975185854585863e-01;-1.959678355829330698e+00;1.166574562140239690e+00;1.434635142060436408e+00;-9.224573968680260805e-02;4.677885085219620764e-01;2.351434636367416786e+00;-1.480673411768607117e+00;-3.141453701277384658e-01;1.657047844407844028e+00;-2.136587776346843270e-01;6.323389721222537618e-01;1.299526352358887360e+00
5.152211951887260888e+00;8.401980133287967334e-02;1.116637713726704728e+00;-2.661372243314530373e+00;8.557248685612250938e-01;6.431581709759154331e-01;-1.318547873316283647e+00;-1.528694434550059711e+00;7.154089536612501243e-01;-2.980913166036408768e+00;1.775351670041391827e+00;9.074194047553740816e-01;-3.392715841728510817e+00;-3.133893843344282004e+00;1.358582794053524445e+00;3.214973820515887315e-01;-2.666086436143522143e+00;1.605916510025687138e+00;7.142648456760769538e-01;-1.940702956333084650e+00;5.876210966689557891e-01;-4.346530764071376840e-01;-8.670085319580911332e-01;1.323107790328346134e+00;-8.299747497247933481e-03;-3.475984373482177148e-01;2.518730038837260765e-01;-2.118913806168354341e+00;-9.849722636956492750e-03;1.935965701307504339e-02;-2.011978476540721150e-01;2.932038760554700474e-01;-9.731894082939351875e-01;6.566000878063527058e-01;1.287213364284056638e+00;-7.453114913744380843e-01;9.544371212577840158e-01;-1.937339988548836267e+00;1.261313967446746842e+00;1.437667300277639670e+00;-7.686055515099265989e-02;5.615865600731403395e-01;2.349098810332461706e+00;-1.459948062461746687e+00;-2.022701871247042371e-01;1.647302935731814744e+00;-1.897576642400089497e-01;7.341659073634485555e-01;1.304846702872702879e+00
5.194099853935124855e+00;7.740559117641598874e-02;1.122421747047195106e+00;-2.653767714791477328e+00;8.547623249568481185e-01;6.564756315193109870e-01;-1.320718405034948528e+00;-1.544307773650888116e+00;7.188827826249257757e-01;-2.983716644911760252e+00;1.763633240383200018e+00;8.964909504766599424e-01;-3.372623146636194669e+00;-3.202351496013000620e+00;1.287445587243540412e+00;3.001260490970991679e-01;-2.742652456813488016e+00;1.546482281927197722e+00;7.097453770130712769e-01;-2.000314454040585943e+00;5.275487769414251016e-01;-4.302581513611625219e-01;-9.281913177860978692e-01;1.283662171525590923e+00;-6.778892904291122790e-03;-3.742344855369728052e-01;2.219739508782961890e-01;-2.075429775332038318e+00;-4.323258984972877528e-02;5.739689703050916171e-03;-1.454605893918547999e-01;2.458067328344748503e-01;-9.943964812063591507e-01;7.008287378196531581e-01;1.252588777387764196e+00;-7.759506521983130511e-01;1.000771862809668455e+00;-1.916357207739860513e+00;1.353201686681931415e+00;1.439742669179455703e+00;-6.393774086055348249e-02;6.527222577683536864e-01;2.346107931156193871e+00;-1.441353741085338314e+00;-9.365293692791837321e-02;1.637187939531298264e+00;-1.676887289185913232e-01;8.329480505926682987e-01;1.309035090548194002e+00
5.235987755982988823e+00;7.054465481237670588e-02;1.127072922799208898e+00;-2.644151115462261892e+00;8.527829626328031765e-01;6.695168790693265537e-01;-1.320374328198758995e+00;-1.560596659102908568e+00;7.218421596146541441e-01;-2.984379865762415207e+00;1.751971269132623910e+00;8.844655416588168562e-01;-3.349968024266930300e+00;-3.267914566965179901e+00;1.216393075129989176e+00;2.799647584653119914e-01;-2.814782264320969674e+00;1.486461420369949105e+00;7.061500447284041471e-01;-2.055576358203414777e+00;4.669100985107151880e-01;-4.243878930374478387e-01;-9.855979682268367625e-01;1.243417550298719254e+00;-4.249931517985583440e-03;-4.021696149159037503e-01;1.929449076008767083e-01;-2.030724866297267894e+00;-7.663026821280727319e-02;-7.184633434214683471e-03;-8.851055404163199469e-02;1.980595263573192710e-01;-1.013872025905864671e+00;7.467488631166530055e-01;1.217530959285784142e+00;-8.051988108168159908e-01;1.048200763158702031e+00;-1.896823665152980176e+00;1.441978155502955161e+00;1.440719970654091853e+00;-5.355625898484372982e-02;7.409339202173734762e-01;2.342331015517729043e+00;-1.424980325837266193e+00;1.141137955936173676e-02;1.626586658667328322e+00;-1.475494483085260100e-01;9.284062433587084717e-01;1.311945911499468043e+00
5.277875658030852790e+00;6.345851930633639171e-02;1.130486976290499435e+00;-2.632693640587380202e+00;8.498000086497592420e-01;6.821589251319294389e-01;-1.317672108434086997e+00;-1.577527127665012685e+00;7.241825709081737283e-01;-2.983059270964427689e+00;1.740392935718149126e+00;8.712643219107977233e-01;-3.324948099922730993e+00;-3.330415457257318579e+00;1.145694549227929571e+00;2.608998248745941773e-01;-2.882298331857047202e+00;1.426103314625488450e+00;7.033375943611419601e-01;-2.106340657982430642e+00;4.059572468226516073e-01;-4.172005257843669490e-01;-1.039079169512957534e+00;1.202592301440455147e+00;-8.655620732933577699e-04;-4.314413984225495824e-01;1.647843608466783294e-01;-1.985006391392873937e+00;-1.100694037595717489e-01;-1.944377293016408617e-02;-3.057536880091138443e-02;1.499609341734098322e-01;-1.031638547655457261e+00;7.941521669364570712e-01;1.182016089528947766e+00;-8.330591834778815485e-01;1.096511186498949630e+00;-1.878817766123641597e+00;1.527404925897588805e+00;1.440460865271331325e+00;-4.577778762193673856e-02;8.259815301515869290e-01;2.337636282165489465e+00;-1.410899277501820315e+00;1.126536198781227793e-01;1.615379153211138341e+00;-1.294183866876741362e-01;1.020289736870684472e+00;1.313436478561469389e+00
5.319763560078716758e+00;5.615961162586113886e-02;1.132562877245768318e+00;-2.619573174027112206e+00;8.458182922654877700e-01;6.942827582685462406e-01;-1.312772212153312523e+00;-1.595068346987082997e+00;7.258040241135311765e-01;-2.979914581004827756e+00;1.728918098716447638e+00;8.568155993377741808e-01;-3.297764912653322611e+00;-3.389713574388997230e+00;1.075619065753319781e+00;2.428097441805054935e-01;-2.945051004173748765e+00;1.365660125255954371e+00;7.011578590094824648e-01;-2.152485133710246856e+00;3.449430820143787879e-01;-4.088645706445404038e-01;-1.088509063627673967e+00;1.161405382860474900e+00;3.213148755620842678e-03;-4.620790952196696111e-01;1.374861023967763329e-01;-1.938491107142448211e+00;-1.435757862351394465e-01;-3.107276027151597425e-02;2.810855561935499125e-02;1.015082331053962506e-01;-1.047721921936210832e+00;8.428189684352438427e-01;1.146023850612021278e+00;-8.595391521678416025e-01;1.145483541194092236e+00;-1.862402766550586009e+00;1.609260216777642860e+00;1.438831743525548212e+00;-4.064761683542084114e-02;9.076435835169540667e-01;2.331896247101117314e+00;-1.399163900038469244e+00;2.098261020600555860e-01;1.603448181765776415e+00;-1.133591220584539982e-01;1.108365911469164189e+00;1.313368763645850201e+00
5.361651462126580725e+00;4.865531036779557894e-02;1.133204690129751890e+00;-2.604967982409833738e+00;8.408404047026696304e-01;7.057718061611779614e-01;-1.305837310688284791e+00;-1.613194289986075169e+00;7.266087558075452479e-01;-2.975108077404753359e+00;1.717562001117278747e+00;8.410498921882433310e-01;-3.268624694630128946e+00;-3.445689547354024995e+00;1.006436297594273332e+00;2.255657988354808907e-01;-3.002914994793437486e+00;1.305382613689214599e+00;6.994544936921309741e-01;-2.193912954587262654e+00;2.841212855245573987e-01;-3.995536780640462915e-01;-1.133784833300510719e+00;1.120076754016861020e+00;7.819967185573872825e-03;-4.941069965840316769e-01;1.110439515728863374e-01;-1.891403776389688485e+00;-1.771687530109922193e-01;-4.210655530743250691e-02;8.729655601996677561e-02;5.270678867264066980e-02;-1.062149518287479166e+00;8.925204639719241939e-01;1.109539399820835825e+00;-8.846479667506225164e-01;1.194891986079527069e+00;-1.847628532443912341e+00;1.687346701073296762e+00;1.435701823825352719e+00;-3.819497556689643858e-02;9.857221413593812986e-01;2.324983177745598706e+00;-1.389815045396813886e+00;3.027037085563890617e-01;1.590677497816439523e+00;-9.942164675913467420e-02;1.192426057864887756e+00;1.311606318303959462e+00
5.403539364174444692e+00;4.095428458317229570e-02;1.132317624675076129e+00;-2.589055746413382320e+00;8.348704605641854570e-01;7.165126144449930345e-01;-1.297033090128685284e+00;-1.631882206499568611e+00;7.264993302111704132e-01;-2.968801388318453860e+00;1.706336186387047427e+00;8.239011687716818466e-01;-3.237731048248759791e+00;-3.498243674180945284e+00;9.384101094099023266e-01;2.090396531940763580e-01;-3.055792573648075106e+00;1.245524061177174735e+00;6.980720624833458565e-01;-2.230551802647751103e+00;2.237445863856731831e-01;-3.894467542164825602e-01;-1.174834835670046651e+00;1.078826006433261542e+00;1.278624826228647038e-02;-5.275399713995376771e-01;8.545348461309855426e-02;-1.843973651138086645e+00;-2.108609813348261142e-01;-5.257457949837638506e-02;1.467394382257958263e-01;3.572418581843095353e-03;-1.074947348425247196e+00;9.430249373211241348e-01;1.072554049607599147e+00;-9.083917119383116967e-01;1.244501864488101184e+00;-1.834533092631263074e+00;1.761491375824876027e+00;1.430945664621541269e+00;-3.843453556950926497e-02;1.060044132101112258e+00;2.316779608441843497e+00;-1.382877532965065548e+00;3.910852833949707841e-01;1.576957074177764984e+00;-8.764074188583048652e-02;1.272285605070711201e+00;1.308020219912719995e+00
5.445427266222308660e+00;3.305454246904648841e-02;1.129822019360276375e+00;-2.572016139480215458e+00;8.279037343335016175e-01;7.263985621608762822e-01;-1.286522362859643387e+00;-1.651110758929874578e+00;7.253923709236897999e-01;-2.961157102594202950e+00;1.695247144230194181e+00;8.053138216689453843e-01;-3.205291534156218258e+00;-3.547307688626766264e+00;8.718058627892583123e-01;1.930974412961972142e-01;-3.103609168265686336e+00;1.186329766466364344e+00;6.968493371424799854e-01;-2.262356487663930160e+00;1.640617172243613031e-01;-3.787200597815121306e-01;-1.211601436693299227e+00;1.037870024650294543e+00;1.794191142140411088e-02;-5.623848663094399569e-01;6.071169983811609133e-02;-1.796432989995599971e+00;-2.446629055355975524e-01;-6.251210140799094706e-02;2.061853451522654979e-01;-4.588444377828793108e-02;-1.086146301543467363e+00;9.940934624228514593e-01;1.035066652165017587e+00;-9.307812785009913492e-01;1.294080634146710373e+00;-1.823132349765166360e+00;1.831539077465519583e+00;1.424444199398799960e+00;-4.135922790327040133e-02;1.130455119718641210e+00;2.307167973687962448e+00;-1.378352763529488989e+00;4.747965931492665881e-01;1.562179318667755723e+00;-7.802925503341828772e-02;1.347784274396233384e+00;1.302487139175134701e+00
5.487315168270172627e+00;2.495365246413250304e-02;1.125636028289389579e+00;-2.554020953001001626e+00;8.199377268627294768e-01;7.353287071561506183e-01;-1.274468882433599237e+00;-1.670864734976795773e+00;7.232049434651300901e-01;-2.952333802844375743e+00;1.684296541389129764e+00;7.852381793573136592e-01;-3.171509445943965222e+00;-3.592826953214056651e+00;8.068794806863877067e-01;1.776081856458278097e-01;-3.146318034562445298e+00;1.128046544718199318e+00;6.956319420478584981e-01;-2.289305303724842311e+00;1.053191695646643194e-01;-3.675547478622642750e-01;-1.244059766235205977e+00;9.974211097565768291e-01;2.312008386623487510e-02;-5.986445813365159907e-01;3.681373175001602382e-02;-1.749019156333297964e+00;-2.785769615708533209e-01;-7.194674400476110121e-02;2.653780184382892315e-01;-9.563595498962573771e-02;-1.095772423139943053e+00;1.045483579491301995e+00;9.970797456265723113e-01;-9.518226926242883135e-01;1.343388690294544663e+00;-1.813430580746566712e+00;1.897367318292902727e+00;1.416084020478214356e+00;-4.694753171163856820e-02;1.196828323875226641e+00;2.296040042349678512e+00;-1.376234431076595044e+00;5.536833665569583784e-01;1.546246450135790873e+00;-7.059195692193931393e-02;1.418783723396579433e+00;1.294890068669785066e+00
5.529203070318035707e+00;1.664722926120187907e-02;1.119692956066826950e+00;-2.535239845581349627e+00;8.109680419894349512e-01;7.432101724348683103e-01;-1.261030242263483370e+00;-1.691129890054376972e+00;7.198592976079136729e-01;-2.942485326479504781e+00;1.673482378075630272e+00;7.636325130845282860e-01;-3.136579462247435224e+00;-3.634772036526956462e+00;7.438776885783150439e-01;1.624421225811523151e-01;-3.183899630286757265e+00;1.070912172749120650e+00;6.942638491719277383e-01;-2.311402961412190038e+00;4.775447505387581115e-02;-3.561306107254802455e-01;-1.272208786705086858e+00;9.576867026555080376e-01;2.815231476649415754e-02;-6.363092089276545238e-01;1.376112667973175552e-02;-1.701966956301037559e+00;-3.126000933546535521e-01;-8.090287872137208458e-02;3.240621525784082024e-01;-1.456506137506030640e-01;-1.103850623500362893e+00;1.096953883207019143e+00;9.586035799207248687e-01;-9.715210437323277270e-01;1.392186092861624758e+00;-1.805418329180130677e+00;1.958869300292445104e+00;1.405761617349954307e+00;-5.516092782587023180e-02;1.259057855393008296e+00;2.283299401695249031e+00;-1.376495132745847449e+00;6.276168483971596990e-01;1.529066577061422016e+00;-6.531236110429716746e-02;1.485169444462313804e+00;1.285125110901008672e+00
5.571090972365899674e+00;8.129176843119090279e-03;1.111931129703503940e+00;-2.515835895805118572e+00;8.009895977649783561e-01;7.499572337219245766e-01;-1.246363216724499789e+00;-1.711892212840071537e+00;7.152924594858264262e-01;-2.931761077439420937e+00;1.662801604967567570e+00;7.404634604316554514e-01;-3.100699862874811696e+00;-3.673137681489135886e+00;6.830431501314200293e-01;1.474740711466804299e-01;-3.216353141452965581e+00;1.015157599856041593e+00;6.925960226560334831e-01;-2.328677010770552336e+00;-8.398355684631679183e-03;-3.446196929619560478e-01;-1.296067515380028290e+00;9.188689548970356835e-01;3.287926782352679211e-02;-6.753614088662596160e-01;-8.441652676885732370e-03;-1.655510726951414657e+00;-3.467198911011326601e-01;-8.940166043926081607e-02;3.819852185534267086e-01;-1.958895205437238829e-01;-1.110403601943157792e+00;1.148263587507913908e+00;9.196590514340963196e-01;-9.898775615479041834e-01;1.440238084617795344e+00;-1.799063898839992071e+00;2.015967522937070378e+00;1.393383951212301408e+00;-6.594065085308020713e-02;1.317060991492479571e+00;2.268853509642454469e+00;-1.379088421359919714e+00;6.964948640671896340e-01;1.510558669409467480e+00;-6.215716648605429384e-02;1.546853761071141697e+00;1.273096668906570361e+00
5.612978874413764530e+00;-6.152600232622873477e-04;1.102307550392106705e+00;-2.495966562711171566e+00;7.899906607674589409e-01;7.554969431399753965e-01;-1.230610468468118501e+00;-1.733141836032903171e+00;7.094518967538400167e-01;-2.920303684158243041e+00;1.652245860754852913e+00;7.157106197475047171e-01;-3.064053626678331366e+00;-3.707940418907318403e+00;6.246071474682139968e-01;1.325814654842272233e-01;-3.243707106251769723e+00;9.610036109615717193e-01;6.904813339185800203e-01;-2.341178824379119838e+00;-6.291930048605366699e-02;-3.331878994497494695e-01;-1.315673438552988905e+00;8.811591561817494478e-01;3.714375478741649417e-02;-7.157699959851049343e-01;-2.978692155147102949e-02;-1.609881134052859597e+00;-3.809188307950517327e-01;-9.746342677702497792e-02;4.388965483010376367e-01;-2.463121483887720231e-01;-1.115455029411813292e+00;1.199171486579830859e+00;8.802728286291250370e-01;-1.006894763176553020e+00;1.487312967739795599e+00;-1.794323077860093818e+00;2.068599114465396127e+00;1.378871250547530902e+00;-7.920915746995049744e-02;1.370779103329760718e+00;2.252624573066575042e+00;-1.383948733723938673e+00;7.602415411254289657e-01;1.490646434193720893e+00;-6.107308224112539818e-02;1.603772882725222004e+00;1.258720502636923033e+00
5.654866776461627609e+00;-9.596333840233839396e-03;1.090784209925760972e+00;-2.475776754337966068e+00;7.779649658999909789e-01;7.597656952263468488e-01;-1.213913037637792680e+00;-1.754872088800540908e+00;7.022926703058127718e-01;-2.908246290951987945e+00;1.641803952025067126e+00;6.893619631020632132e-01;-3.026818948307585799e+00;-3.739214037515092848e+00;5.687885649180336456e-01;1.176516426459883746e-01;-3.266009687004411965e+00;9.086621725392167725e-01;6.877860849238692786e-01;-2.348983803708071250e+00;-1.155928847742872245e-01;-3.219965647885403293e-01;-1.331095086700595509e+00;8.447419782502625374e-01;4.079964847192307786e-02;-7.574991647240070236e-01;-5.026384806104063074e-02;-1.565305543566763991e+00;-4.151690118917583661e-01;-1.050984243031189425e-01;4.945509844572204550e-01;-2.968608279385609450e-01;-1.119022550555875739e+00;1.249443668382366202e+00;8.404801669500416850e-01;-1.022567538995218683e+00;1.533180579857740256e+00;-1.791137398303499495e+00;2.116730995647308600e+00;1.362154812615590238e+00;-9.487577809530467476e-02;1.420175259126136069e+00;2.234546263205905436e+00;-1.391000226893535086e+00;8.187998429098284348e-01;1.469269874103285023e+00;-6.199654713512359194e-02;1.655883564245908435e+00;1.241928016820326164e+00
5.696754678509491576e+00;-1.882684589504801664e-02;1.077333631157265881e+00;-2.455404335129862670e+00;7.649082810643470509e-01;7.627085224850800316e-01;-1.196404240994208834e+00;-1.777070753141485326e+00;6.937780513143072536e-01;-2.895712153072882433e+00;1.631465755159156039e+00;6.614208332460647100e-01;-2.989166552347710670e+00;-3.767010600045472835e+00;5.157929951934510093e-01;1.025850469021927225e-01;-3.283332471193722846e+00;8.583369202965243083e-01;6.843881223475012376e-01;-2.352184169052029539e+00;-1.662200171643430369e-01;-3.111959771540107056e-01;-1.342414949694337167e+00;8.097882897894862486e-01;4.371382778195487262e-02;-8.005042799814621191e-01;-6.985902528770196462e-02;-1.522002910956721244e+00;-4.494400635931539156e-01;-1.123163392361681834e-01;5.487101503279800951e-01;-3.474743614638731160e-01;-1.121120473445171184e+00;1.298850048678745761e+00;8.003231097161167540e-01;-1.036890695399363738e+00;1.577620008817837149e+00;-1.789428346971710937e+00;2.160351400494174623e+00;1.343173994287127915e+00;-1.128304432804760893e-01;1.465231089337345027e+00;2.214563558704363277e+00;-1.400146904720012131e+00;8.721344861449378261e-01;1.446382574459614823e+00;-6.484545756324511245e-02;1.703161414904409421e+00;1.222658572464008220e+00
5.738642580557356432e+00;-2.832410849296085331e-02;1.061949044711466117e+00;-2.434974401607503669e+00;7.508066575797611719e-01;7.642861152747919551e-01;-1.178200225174230731e+00;-1.799732089574623828e+00;6.838914565375769916e-01;-2.882814914962339436e+00;1.621217165091781709e+00;6.318985292366867679e-01;-2.951250200596722273e+00;-3.791407121437995187e+00;4.658157455602564556e-01;8.728227109383590587e-02;-3.295767930481474650e+00;8.102132755232952510e-01;6.801674285706882372e-01;-2.350898379333776766e+00;-2.146101467502662119e-01;-3.009252286605978988e-01;-1.349733720274581827e+00;7.764612593472673963e-01;4.575679215262917765e-02;-8.447220212136619111e-01;-8.854872685615504391e-02;-1.480185114137222424e+00;-4.836874221341158631e-01;-1.191195914200501166e-01;6.011446724592528490e-01;-3.980862493335735053e-01;-1.121760762084243135e+00;1.347167656868875074e+00;7.598555874839263424e-01;-1.049852572109318372e+00;1.620419549064611164e+00;-1.789108987307663767e+00;2.199464483392075564e+00;1.321892489380804836e+00;-1.329487717104393951e-01;1.505954233657262220e+00;2.192636386716295682e+00;-1.411277432528335041e+00;9.202418812765681411e-01;1.421944723008772282e+00;-6.952153038675135122e-02;1.745614476228606993e+00;1.200874075292512888e+00
5.780530482605219511e+00;-3.809828075995724816e-02;1.044629975247927334e+00;-2.414599169027420444e+00;7.356601433359255537e-01;7.644685569815113935e-01;-1.159411603511184552e+00;-1.822848585852909764e+00;6.726210148747674422e-01;-2.869655712461505193e+00;1.611044113207782402e+00;6.008197709304246015e-01;-2.913215920047396157e+00;-3.812488626358523369e+00;4.190325390327467314e-01;7.166757820070701612e-02;-3.303425482187094531e+00;7.644666511527681285e-01;6.750281284712555951e-01;-2.345259104355901236e+00;-2.605889673489945602e-01;-2.913095320700165303e-01;-1.353176868261196653e+00;7.449094019427909830e-01;4.681938056649848079e-02;-8.900889394257704978e-01;-1.063093981396058679e-01;-1.440055008725626973e+00;-5.178614893414090758e-01;-1.255027699602467017e-01;6.516320949414011743e-01;-4.486155106542266680e-01;-1.120951295420490768e+00;1.394184628645322999e+00;7.191378656228319954e-01;-1.061438320778093525e+00;1.661372083237577790e+00;-1.790077354455688052e+00;2.234099906565409022e+00;1.298281458232963814e+00;-1.550923686803873380e-01;1.542369974273365418e+00;2.168739033850397568e+00;-1.424268056622657319e+00;9.631319407246302644e-01;1.395934954283251095e+00;-7.591397225292784157e-02;1.783262968414595750e+00;1.176546812847401036e+00
5.822418384653083478e+00;-4.816886007819043414e-02;1.025391100257291299e+00;-2.394379850112371422e+00;7.194594624443384490e-01;7.632416982463515742e-01;-1.140136659232571237e+00;-1.846410664152364767e+00;6.599721631393040688e-01;-2.856323651629688598e+00;1.600931750801115605e+00;5.682268050848225949e-01;-2.875196483944519876e+00;-3.830360670085242170e+00;3.756073126025408215e-01;5.567114137083883918e-02;-3.306436707944060416e+00;7.212604695238326036e-01;6.688824268163973130e-01;-2.335416451111016478e+00;-3.039945810371714741e-01;-2.824637331793056205e-01;-1.352877071830071998e+00;7.152675339693086443e-01;4.680498973091973269e-02;-9.365262559647424823e-01;-1.231151665857320721e-01;-1.401804716664123429e+00;-5.519063860073281091e-01;-1.314619243833519968e-01;6.999649591031831264e-01;-4.989788928438931848e-01;-1.118697273957746319e+00;1.439694724040263552e+00;6.782367022206692297e-01;-1.071632301513073759e+00;1.700286901293368569e+00;-1.792217959232011992e+00;2.264301733001110595e+00;1.272328127457256208e+00;-1.791083836595319667e-01;1.574518468366526314e+00;2.142860985170691457e+00;-1.438983231199730817e+00;1.000832863520494609e+00;1.368345049141128644e+00;-8.390089657772659137e-02;1.816145306814437754e+00;1.149663763417241302e+00
5.864306286700947446e+00;-5.854514576897340561e-02;1.004261291333965689e+00;-2.374402521022278556e+00;7.022056930705566913e-01;7.606007492656404745e-01;-1.120460578130533236e+00;-1.870407497790327334e+00;6.459601234099758837e-01;-2.842894167716214504e+00;1.590867803306750261e+00;5.341698044071496732e-01;-2.837311554582055972e+00;-3.845140825072368429e+00;3.356865673533058758e-01;3.924261119919725260e-02;-3.304943309736074752e+00;6.807393113839368404e-01;6.616617009522207660e-01;-2.321536601471274608e+00;-3.446808506078338774e-01;-2.744821605564218281e-01;-1.348986501347071432e+00;6.876584052306803363e-01;4.563393080608824093e-02;-9.839469972927616936e-01;-1.389314161679241211e-01;-1.365612338133204151e+00;-5.857556354006421273e-01;-1.369831337598920173e-01;7.459459828423886663e-01;-5.490823929639176981e-01;-1.114998975844783802e+00;1.483507653201265875e+00;6.372312996579809763e-01;-1.080412388268219726e+00;1.736984008066488894e+00;-1.795403801973516345e+00;2.290136558581972626e+00;1.244036683697380408e+00;-2.048316015350604147e-01;1.602462002208715930e+00;2.115004392655661647e+00;-1.455271655022905009e+00;1.033398936621151343e+00;1.339182108316072650e+00;-9.334561565821353213e-02;1.844324018539402088e+00;1.120231969309382070e+00
5.906194188748811413e+00;-6.924289139598194254e-02;9.812865756544729701e-01;-2.354738988796400978e+00;6.838944206343233745e-01;7.565577547737516451e-01;-1.100451227719068115e+00;-1.894829412910192801e+00;6.306176532735160434e-01;-2.829429293071228368e+00;1.580836404072027968e+00;4.987125738220467563e-01;-2.799662162286775668e+00;-3.856962654976259230e+00;2.994003754572657772e-01;2.234252077210063803e-02;-3.299107738653273003e+00;6.430328612274277544e-01;6.533080639423149982e-01;-2.303802553367706452e+00;-3.825173545279857423e-01;-2.674450639176817468e-01;-1.341670018388141372e+00;6.621897344641018979e-01;4.323884458973248357e-02;-1.032251720262333805e+00;-1.537192107508816574e-01;-1.331645314254170653e+00;-6.193360442758866213e-01;-1.420477103927880735e-01;7.893910406699955473e-01;-5.988285123245118413e-01;-1.109855387821193640e+00;1.525442758785966468e+00;5.962067977716145606e-01;-1.087753432271560072e+00;1.771294677309687149e+00;-1.799501763803834642e+00;2.311679409783760519e+00;1.213432618427101595e+00;-2.320869763108301953e-01;1.626277246171241808e+00;2.085192972251181942e+00;-1.472972241982839492e+00;1.060900237778930499e+00;1.308465717944795603e+00;-1.041003800342776842e-01;1.867877143859880018e+00;1.088275885886169636e+00
5.948082090796675381e+00;-8.026998684707020715e-02;9.565193203086796991e-01;-2.335445260621071828e+00;6.645327690940616705e-01;7.511346046435589674e-01;-1.080169797809116261e+00;-1.919664033815271509e+00;6.139842338965644242e-01;-2.815975865148367951e+00;1.570825768732353467e+00;4.619331599051299531e-01;-2.762339390216583812e+00;-3.865963522941551211e+00;2.668595755879406006e-01;4.953403529628364055e-03;-3.289102316952341454e+00;6.082582132260176966e-01;6.437909911983785705e-01;-2.282405281719301904e+00;-4.173886926837812039e-01;-2.614161334522635549e-01;-1.331106321738051435e+00;6.389548159855403808e-01;3.957754655969925039e-02;-1.081338532658571161e+00;-1.674411501567316940e-01;-1.300056004061134196e+00;-6.525679573957665625e-01;-1.466326812990955963e-01;8.301317098558524954e-01;-6.481053006273107542e-01;-1.103260848570878805e+00;1.565334573010446206e+00;5.552542435105500829e-01;-1.093628902131358549e+00;1.803065403754799956e+00;-1.804368352739782466e+00;2.329029231198889605e+00;1.180549945071718287e+00;-2.606909955388259093e-01;1.646054466598833921e+00;2.053462855682919308e+00;-1.491920680977254499e+00;1.083417477972476339e+00;1.276235787369184305e+00;-1.160142380628448322e-01;1.886892946328264653e+00;1.053833769632028794e+00
5.989969992844539348e+00;-9.163767678088685642e-02;9.300300350083590128e-01;-2.316564327263404000e+00;6.441233303328131043e-01;7.443671350913784179e-01;-1.059658236183314006e+00;-1.944895573785965226e+00;5.961171809411784928e-01;-2.802567346516182667e+00;1.560824011275219192e+00;4.239220572780080243e-01;-2.725417134019914034e+00;-3.872295347857934722e+00;2.381595069673282383e-01;-1.292959002419102887e-02;-3.275111006424857862e+00;5.765126552159404172e-01;6.330896012847753163e-01;-2.257548398773345788e+00;-4.491975114191649743e-01;-2.564403854387053983e-01;-1.317478771937885540e+00;6.180302180083830921e-01;3.462025742539953654e-02;-1.131090192353023660e+00;-1.800520103765205215e-01;-1.270981680858818130e+00;-6.853641411072031175e-01;-1.507125384441932725e-01;8.680144265092448741e-01;-6.968013432502306870e-01;-1.095207383032170467e+00;1.603030376148339986e+00;5.144748423326905851e-01;-1.098007674562675895e+00;1.832159334333505196e+00;-1.809854785531750387e+00;2.342292251003148973e+00;1.145444769343695324e+00;-2.904524843466704809e-01;1.661898495978319401e+00;2.019866529923031173e+00;-1.511940330840011448e+00;1.101053313130710309e+00;1.242543517905425610e+00;-1.289250399765240473e-01;1.901480264737928083e+00;1.016963099463641385e+00
6.031857894892403316e+00;-1.033540602817240028e-01;9.019024791126886154e-01;-2.298122969011273664e+00;6.226749355414673559e-01;7.363042146340235128e-01;-1.038947397348666257e+00;-1.970506930107362997e+00;5.770834228266309429e-01;-2.789221091168414546e+00;1.550821329612706023e+00;3.847820976138062177e-01;-2.688955058713748958e+00;-3.876118648005744127e+00;2.133785559547104471e-01;-3.129122246370297233e-02;-3.257328914285539945e+00;5.478789435893721693e-01;6.212050581833050700e-01;-2.229445080064174078e+00;-4.778601006310901345e-01;-2.525425807744507978e-01;-1.300980800101880774e+00;5.994796324113906838e-01;2.835926044236769528e-02;-1.181382485417326045e+00;-1.915070313681260517e-01;-1.244543670775921651e+00;-7.176311786776246038e-01;-1.542582559350255955e-01;9.029024611866831584e-01;-7.447958136371779503e-01;-1.085687535124681746e+00;1.638392325407855843e+00;4.739766575310166985e-01;-1.100859911711776329e+00;1.858454322037683681e+00;-1.815806394954710967e+00;2.351589026835566809e+00;1.108188529940212774e+00;-3.211742124618055527e-01;1.673925922675066014e+00;1.984474340636144252e+00;-1.532850299583055076e+00;1.113921195526996089e+00;1.207458114629911261e+00;-1.426659844915301179e-01;1.911757945156602689e+00;9.777386185559899801e-01
6.073745796940266395e+00;-1.154206657347778275e-01;8.722265733782952335e-01;-2.280131726060896646e+00;6.002041919603851028e-01;7.270033661621737586e-01;-1.018054885283448119e+00;-1.996477419460740421e+00;5.569578451492580573e-01;-2.775941892740052541e+00;1.540810700146888479e+00;3.446279458230045445e-01;-2.652996148423958367e+00;-3.877590176999734517e+00;1.925725971631083722e-01;-5.009795101762470892e-02;-3.235958608776456913e+00;5.224252459038429830e-01;6.081613811707575756e-01;-2.198312693966752995e+00;-5.033126497767188567e-01;-2.497339957863720095e-01;-1.281814709833684063e+00;5.833496719036018741e-01;2.080637839380061749e-02;-1.232089104137634727e+00;-2.017602194644241287e-01;-1.220847573138617026e+00;-7.492707037977108797e-01;-1.572360040280652016e-01;9.346747746731831619e-01;-7.919587654892090711e-01;-1.074688080248037858e+00;1.671300466779934712e+00;4.338696274227560323e-01;-1.102152810745028244e+00;1.881843561315488245e+00;-1.822067507859848057e+00;2.357052969249951335e+00;1.068865012159581074e+00;-3.526569469258777900e-01;1.682261231193341366e+00;1.947371271085740485e+00;-1.554471645101251909e+00;1.122141429178621141e+00;1.171066163781431246e+00;-1.570707243243596452e-01;1.917851330666995091e+00;9.362500759971803532e-01
6.115633698988131250e+00;-1.278398628101751200e-01;8.411124379241354809e-01;-2.262587311152530756e+00;5.767236362100858216e-01;7.165384737257136649e-01;-9.969781527676135902e-01;-2.022785847956232175e+00;5.358358048783962158e-01;-2.762718087107596254e+00;1.530785820079483273e+00;3.035804818402490501e-01;-2.617566929654369101e+00;-3.876883404805409050e+00;1.757852127847170653e-01;-6.930050638903617610e-02;-3.211205946683781676e+00;5.001973733104593256e-01;5.939936200691220414e-01;-2.164377454628940711e+00;-5.255048360430665255e-01;-2.479973825885717353e-01;-1.260184447976930855e+00;5.696745123998475657e-01;1.198996490425763284e-02;-1.283066018185397006e+00;-2.107580081411643824e-01;-1.199982461283055635e+00;-7.801745950339888935e-01;-1.596079715302748669e-01;9.632272886509474219e-01;-8.381620673397760513e-01;-1.062197640392120057e+00;1.701649702620933180e+00;3.942774307337248985e-01;-1.101849024498786633e+00;1.902238892068752740e+00;-1.828481645656854226e+00;2.358819712959871584e+00;1.027586314591544259e+00;-3.846991972318303254e-01;1.687041865107009819e+00;1.908660129750050505e+00;-1.576615114892598868e+00;1.125856669478933814e+00;1.133463085613850563e+00;-1.719645548914350286e-01;1.919906099257769450e+00;8.926099652583618926e-01
6.157521601035995218e+00;-1.406138522562772053e-01;8.086767281337960966e-01;-2.245472813879101359e+00;5.522528492883926887e-01;7.049901972917289594e-01;-9.757076379720008852e-01;-2.049405862320385907e+00;5.138173701409222138e-01;-2.749525766882199296e+00;1.520743122163437100e+00;2.617761148423927153e-01;-2.582682992904206110e+00;-3.874169443130792700e+00;1.630411669366881866e-01;-8.883255778541210290e-02;-3.183285285557890809e+00;4.812298558595166087e-01;5.787593362150955656e-01;-2.127867891766888064e+00;-5.444046562284202695e-01;-2.473039212864680536e-01;-1.236295652067398443e+00;5.584705465106106770e-01;1.959618152580500094e-03;-1.334168390204948373e+00;-2.184530007304888721e-01;-1.182020015547846636e+00;-8.102338053928015427e-01;-1.613405095451895810e-01;9.884751600365282442e-01;-8.832701529224440407e-01;-1.048205777502749125e+00;1.729349924189993448e+00;3.553238743003728217e-01;-1.099918516934865531e+00;1.919569442990876063e+00;-1.834890989887871804e+00;2.357037130345799092e+00;9.844703835723556118e-01;-4.170985218091560753e-01;1.688409059860966455e+00;1.868457794115097048e+00;-1.599096659302245982e+00;1.125209821202993288e+00;1.094764603904063716e+00;-1.871777213496850223e-01;1.918067960827407159e+00;8.469410474528094035e-01
6.199409503083858297e+00;-1.537345507116594234e-01;7.750418429344858584e-01;-2.228753624237744813e+00;5.268215806132348078e-01;6.924479296939987094e-01;-9.542212805397354281e-01;-2.076309514109753174e+00;4.910036923536248432e-01;-2.736326383469656065e+00;1.510682671876817373e+00;2.193594134392834183e-01;-2.548341180217628121e+00;-3.869611164484920707e+00;1.543437570708934836e-01;-1.086053265647035637e-01;-3.152413390562158746e+00;4.655441056741817518e-01;5.625419525897568107e-01;-2.089011842314691947e+00;-5.599933728770744024e-01;-2.476075090731555406e-01;-1.210359923213055744e+00;5.497422761764106935e-01;-9.214748199426470165e-03;-1.385252141147597094e+00;-2.247972819398105226e-01;-1.167015274659954915e+00;-8.393359198071159710e-01;-1.623920952925092254e-01;1.010349721770942288e+00;-9.271368457893780501e-01;-1.032697755867295175e+00;1.754330330722309039e+00;3.171344275916254674e-01;-1.096326746815982967e+00;1.933777631546729214e+00;-1.841144469000299821e+00;2.351861128368113008e+00;9.396472050101634110e-01;-4.496571262657678147e-01;1.686510126097536588e+00;1.826896384484244518e+00;-1.621739860928728127e+00;1.120345821654077589e+00;1.055101543113723395e+00;-2.025447456590612205e-01;1.912485978822222599e+00;7.993834572803115712e-01
6.241297405131723153e+00;-1.671952549529009957e-01;7.403444286023944665e-01;-2.212383928282490864e+00;5.004560687094095073e-01;6.790114053402803718e-01;-9.324806824064779676e-01;-2.103465868170562025e+00;4.675172070150963588e-01;-2.723067407155388420e+00;1.500604055405307946e+00;1.764791192518853913e-01;-2.514529259352027424e+00;-3.863385627130733191e+00;1.496854295776537114e-01;-1.285178136970488438e-01;-3.118804066586156054e+00;4.531377633953091455e-01;5.454318225420751176e-01;-2.048041213260964888e+00;-5.722705186484078332e-01;-2.488375465567460587e-01;-1.182585515902889739e+00;5.434784867847268774e-01;-2.144747857635298516e-02;-1.436157242542313028e+00;-2.297399900281063834e-01;-1.155006662701407727e+00;-8.673601784044970842e-01;-1.627255768117861767e-01;1.028798729242552668e+00;-9.696213508672002490e-01;-1.015664247750181826e+00;1.776534263269180514e+00;2.798465976354691520e-01;-1.091041243066921185e+00;1.944827588739928004e+00;-1.847090757722269494e+00;2.343449440130647154e+00;8.932728661655842117e-01;-4.821804082825176252e-01;1.681497522550112311e+00;1.784121370089541969e+00;-1.644363686724270579e+00;1.111428691142416714e+00;1.014616496240794419e+00;-2.179007344447203565e-01;1.903322498016748909e+00;7.500955087005323207e-01

